Travelling wave solutions in a negative nonlinear diffusion-reaction model

We use a geometric approach to prove the existence of smooth travelling wave solutions of a nonlinear diffusion-reaction equation with logistic kinetics and a convex nonlinear diffusivity function which changes sign twice in our domain of interest. We determine the minimum wave speed, c*, and investigate its relation to the spectral stability of the travelling wave solutions.

==> D1.dat <==
0.0000000	1.0000000
0.0100000	0.9603000
0.0200000	0.9212000
0.0300000	0.8827000
0.0400000	0.8448000
0.0500000	0.8075000
0.0600000	0.7708000
0.0700000	0.7347000
0.0800000	0.6992000
0.0900000	0.6643000
0.1000000	0.6300000
0.1100000	0.5963000
0.1200000	0.5632000
0.1300000	0.5307000
0.1400000	0.4988000
0.1500000	0.4675000
0.1600000	0.4368000
0.1700000	0.4067000
0.1800000	0.3772000
0.1900000	0.3483000
0.2000000	0.3200000
0.2100000	0.2923000
0.2200000	0.2652000
0.2300000	0.2387000
0.2400000	0.2128000
0.2500000	0.1875000
0.2600000	0.1628000
0.2700000	0.1387000
0.2800000	0.1152000
0.2900000	0.0923000
0.3000000	0.0700000
0.3100000	0.0483000
0.3200000	0.0272000
0.3300000	0.0067000
0.3400000	-0.0132000
0.3500000	-0.0325000
0.3600000	-0.0512000
0.3700000	-0.0693000
0.3800000	-0.0868000
0.3900000	-0.1037000
0.4000000	-0.1200000
0.4100000	-0.1357000
0.4200000	-0.1508000
0.4300000	-0.1653000
0.4400000	-0.1792000
0.4500000	-0.1925000
0.4600000	-0.2052000
0.4700000	-0.2173000
0.4800000	-0.2288000
0.4900000	-0.2397000
0.5000000	-0.2500000
0.5100000	-0.2597000
0.5200000	-0.2688000
0.5300000	-0.2773000
0.5400000	-0.2852000
0.5500000	-0.2925000
0.5600000	-0.2992000
0.5700000	-0.3053000
0.5800000	-0.3108000
0.5900000	-0.3157000
0.6000000	-0.3200000
0.6100000	-0.3237000
0.6200000	-0.3268000
0.6300000	-0.3293000
0.6400000	-0.3312000
0.6500000	-0.3325000
0.6600000	-0.3332000
0.6700000	-0.3333000
0.6800000	-0.3328000
0.6900000	-0.3317000
0.7000000	-0.3300000
0.7100000	-0.3277000
0.7200000	-0.3248000
0.7300000	-0.3213000
0.7400000	-0.3172000
0.7500000	-0.3125000
0.7600000	-0.3072000
0.7700000	-0.3013000
0.7800000	-0.2948000
0.7900000	-0.2877000
0.8000000	-0.2800000
0.8100000	-0.2717000
0.8200000	-0.2628000
0.8300000	-0.2533000
0.8400000	-0.2432000
0.8500000	-0.2325000
0.8600000	-0.2212000
0.8700000	-0.2093000
0.8800000	-0.1968000
0.8900000	-0.1837000
0.9000000	-0.1700000
0.9100000	-0.1557000
0.9200000	-0.1408000
0.9300000	-0.1253000
0.9400000	-0.1092000
0.9500000	-0.0925000
0.9600000	-0.0752000
0.9700000	-0.0573000
0.9800000	-0.0388000
0.9900000	-0.0197000
1.0000000	0.0000000


==> D2.dat <==
0.0000000	0.0000000
0.0100000	0.0397000
0.0200000	0.0788000
0.0300000	0.1173000
0.0400000	0.1552000
0.0500000	0.1925000
0.0600000	0.2292000
0.0700000	0.2653000
0.0800000	0.3008000
0.0900000	0.3357000
0.1000000	0.3700000
0.1100000	0.4037000
0.1200000	0.4368000
0.1300000	0.4693000
0.1400000	0.5012000
0.1500000	0.5325000
0.1600000	0.5632000
0.1700000	0.5933000
0.1800000	0.6228000
0.1900000	0.6517000
0.2000000	0.6800000
0.2100000	0.7077000
0.2200000	0.7348000
0.2300000	0.7613000
0.2400000	0.7872000
0.2500000	0.8125000
0.2600000	0.8372000
0.2700000	0.8613000
0.2800000	0.8848000
0.2900000	0.9077000
0.3000000	0.9300000
0.3100000	0.9517000
0.3200000	0.9728000
0.3300000	0.9933000
0.3400000	1.0132000
0.3500000	1.0325000
0.3600000	1.0512000
0.3700000	1.0693000
0.3800000	1.0868000
0.3900000	1.1037000
0.4000000	1.1200000
0.4100000	1.1357000
0.4200000	1.1508000
0.4300000	1.1653000
0.4400000	1.1792000
0.4500000	1.1925000
0.4600000	1.2052000
0.4700000	1.2173000
0.4800000	1.2288000
0.4900000	1.2397000
0.5000000	1.2500000
0.5100000	1.2597000
0.5200000	1.2688000
0.5300000	1.2773000
0.5400000	1.2852000
0.5500000	1.2925000
0.5600000	1.2992000
0.5700000	1.3053000
0.5800000	1.3108000
0.5900000	1.3157000
0.6000000	1.3200000
0.6100000	1.3237000
0.6200000	1.3268000
0.6300000	1.3293000
0.6400000	1.3312000
0.6500000	1.3325000
0.6600000	1.3332000
0.6700000	1.3333000
0.6800000	1.3328000
0.6900000	1.3317000
0.7000000	1.3300000
0.7100000	1.3277000
0.7200000	1.3248000
0.7300000	1.3213000
0.7400000	1.3172000
0.7500000	1.3125000
0.7600000	1.3072000
0.7700000	1.3013000
0.7800000	1.2948000
0.7900000	1.2877000
0.8000000	1.2800000
0.8100000	1.2717000
0.8200000	1.2628000
0.8300000	1.2533000
0.8400000	1.2432000
0.8500000	1.2325000
0.8600000	1.2212000
0.8700000	1.2093000
0.8800000	1.1968000
0.8900000	1.1837000
0.9000000	1.1700000
0.9100000	1.1557000
0.9200000	1.1408000
0.9300000	1.1253000
0.9400000	1.1092000
0.9500000	1.0925000
0.9600000	1.0752000
0.9700000	1.0573000
0.9800000	1.0388000
0.9900000	1.0197000
1.0000000	1.0000000


==> D3.dat <==
0.0000000	1.0000000
0.0100000	0.9682400
0.0200000	0.9369600
0.0300000	0.9061600
0.0400000	0.8758400
0.0500000	0.8460000
0.0600000	0.8166400
0.0700000	0.7877600
0.0800000	0.7593600
0.0900000	0.7314400
0.1000000	0.7040000
0.1100000	0.6770400
0.1200000	0.6505600
0.1300000	0.6245600
0.1400000	0.5990400
0.1500000	0.5740000
0.1600000	0.5494400
0.1700000	0.5253600
0.1800000	0.5017600
0.1900000	0.4786400
0.2000000	0.4560000
0.2100000	0.4338400
0.2200000	0.4121600
0.2300000	0.3909600
0.2400000	0.3702400
0.2500000	0.3500000
0.2600000	0.3302400
0.2700000	0.3109600
0.2800000	0.2921600
0.2900000	0.2738400
0.3000000	0.2560000
0.3100000	0.2386400
0.3200000	0.2217600
0.3300000	0.2053600
0.3400000	0.1894400
0.3500000	0.1740000
0.3600000	0.1590400
0.3700000	0.1445600
0.3800000	0.1305600
0.3900000	0.1170400
0.4000000	0.1040000
0.4100000	0.0914400
0.4200000	0.0793600
0.4300000	0.0677600
0.4400000	0.0566400
0.4500000	0.0460000
0.4600000	0.0358400
0.4700000	0.0261600
0.4800000	0.0169600
0.4900000	0.0082400
0.5000000	0.0000000
0.5100000	-0.0077600
0.5200000	-0.0150400
0.5300000	-0.0218400
0.5400000	-0.0281600
0.5500000	-0.0340000
0.5600000	-0.0393600
0.5700000	-0.0442400
0.5800000	-0.0486400
0.5900000	-0.0525600
0.6000000	-0.0560000
0.6100000	-0.0589600
0.6200000	-0.0614400
0.6300000	-0.0634400
0.6400000	-0.0649600
0.6500000	-0.0660000
0.6600000	-0.0665600
0.6700000	-0.0666400
0.6800000	-0.0662400
0.6900000	-0.0653600
0.7000000	-0.0640000
0.7100000	-0.0621600
0.7200000	-0.0598400
0.7300000	-0.0570400
0.7400000	-0.0537600
0.7500000	-0.0500000
0.7600000	-0.0457600
0.7700000	-0.0410400
0.7800000	-0.0358400
0.7900000	-0.0301600
0.8000000	-0.0240000
0.8100000	-0.0173600
0.8200000	-0.0102400
0.8300000	-0.0026400
0.8400000	0.0054400
0.8500000	0.0140000
0.8600000	0.0230400
0.8700000	0.0325600
0.8800000	0.0425600
0.8900000	0.0530400
0.9000000	0.0640000
0.9100000	0.0754400
0.9200000	0.0873600
0.9300000	0.0997600
0.9400000	0.1126400
0.9500000	0.1260000
0.9600000	0.1398400
0.9700000	0.1541600
0.9800000	0.1689600
0.9900000	0.1842400
1.0000000	0.2000000


==> D4.dat <==
0.0000000	0.2500000
0.0100000	0.2440450
0.0200000	0.2381800
0.0300000	0.2324050
0.0400000	0.2267200
0.0500000	0.2211250
0.0600000	0.2156200
0.0700000	0.2102050
0.0800000	0.2048800
0.0900000	0.1996450
0.1000000	0.1945000
0.1100000	0.1894450
0.1200000	0.1844800
0.1300000	0.1796050
0.1400000	0.1748200
0.1500000	0.1701250
0.1600000	0.1655200
0.1700000	0.1610050
0.1800000	0.1565800
0.1900000	0.1522450
0.2000000	0.1480000
0.2100000	0.1438450
0.2200000	0.1397800
0.2300000	0.1358050
0.2400000	0.1319200
0.2500000	0.1281250
0.2600000	0.1244200
0.2700000	0.1208050
0.2800000	0.1172800
0.2900000	0.1138450
0.3000000	0.1105000
0.3100000	0.1072450
0.3200000	0.1040800
0.3300000	0.1010050
0.3400000	0.0980200
0.3500000	0.0951250
0.3600000	0.0923200
0.3700000	0.0896050
0.3800000	0.0869800
0.3900000	0.0844450
0.4000000	0.0820000
0.4100000	0.0796450
0.4200000	0.0773800
0.4300000	0.0752050
0.4400000	0.0731200
0.4500000	0.0711250
0.4600000	0.0692200
0.4700000	0.0674050
0.4800000	0.0656800
0.4900000	0.0640450
0.5000000	0.0625000
0.5100000	0.0610450
0.5200000	0.0596800
0.5300000	0.0584050
0.5400000	0.0572200
0.5500000	0.0561250
0.5600000	0.0551200
0.5700000	0.0542050
0.5800000	0.0533800
0.5900000	0.0526450
0.6000000	0.0520000
0.6100000	0.0514450
0.6200000	0.0509800
0.6300000	0.0506050
0.6400000	0.0503200
0.6500000	0.0501250
0.6600000	0.0500200
0.6700000	0.0500050
0.6800000	0.0500800
0.6900000	0.0502450
0.7000000	0.0505000
0.7100000	0.0508450
0.7200000	0.0512800
0.7300000	0.0518050
0.7400000	0.0524200
0.7500000	0.0531250
0.7600000	0.0539200
0.7700000	0.0548050
0.7800000	0.0557800
0.7900000	0.0568450
0.8000000	0.0580000
0.8100000	0.0592450
0.8200000	0.0605800
0.8300000	0.0620050
0.8400000	0.0635200
0.8500000	0.0651250
0.8600000	0.0668200
0.8700000	0.0686050
0.8800000	0.0704800
0.8900000	0.0724450
0.9000000	0.0745000
0.9100000	0.0766450
0.9200000	0.0788800
0.9300000	0.0812050
0.9400000	0.0836200
0.9500000	0.0861250
0.9600000	0.0887200
0.9700000	0.0914050
0.9800000	0.0941800
0.9900000	0.0970450
1.0000000	0.1000000


==> D5.dat <==
0.0000000	0.5000000
0.0100000	0.5000000
0.0200000	0.5000000
0.0300000	0.5000000
0.0400000	0.5000000
0.0500000	0.5000000
0.0600000	0.5000000
0.0700000	0.5000000
0.0800000	0.5000000
0.0900000	0.5000000
0.1000000	0.5000000
0.1100000	0.5000000
0.1200000	0.5000000
0.1300000	0.5000000
0.1400000	0.5000000
0.1500000	0.5000000
0.1600000	0.5000000
0.1700000	0.5000000
0.1800000	0.5000000
0.1900000	0.5000000
0.2000000	0.5000000
0.2100000	0.5000000
0.2200000	0.5000000
0.2300000	0.5000000
0.2400000	0.5000000
0.2500000	0.5000000
0.2600000	0.5000000
0.2700000	0.5000000
0.2800000	0.5000000
0.2900000	0.5000000
0.3000000	0.5000000
0.3100000	0.5000000
0.3200000	0.5000000
0.3300000	0.5000000
0.3400000	0.5000000
0.3500000	0.5000000
0.3600000	0.5000000
0.3700000	0.5000000
0.3800000	0.5000000
0.3900000	0.5000000
0.4000000	0.5000000
0.4100000	0.5000000
0.4200000	0.5000000
0.4300000	0.5000000
0.4400000	0.5000000
0.4500000	0.5000000
0.4600000	0.5000000
0.4700000	0.5000000
0.4800000	0.5000000
0.4900000	0.5000000
0.5000000	0.5000000
0.5100000	0.5000000
0.5200000	0.5000000
0.5300000	0.5000000
0.5400000	0.5000000
0.5500000	0.5000000
0.5600000	0.5000000
0.5700000	0.5000000
0.5800000	0.5000000
0.5900000	0.5000000
0.6000000	0.5000000
0.6100000	0.5000000
0.6200000	0.5000000
0.6300000	0.5000000
0.6400000	0.5000000
0.6500000	0.5000000
0.6600000	0.5000000
0.6700000	0.5000000
0.6800000	0.5000000
0.6900000	0.5000000
0.7000000	0.5000000
0.7100000	0.5000000
0.7200000	0.5000000
0.7300000	0.5000000
0.7400000	0.5000000
0.7500000	0.5000000
0.7600000	0.5000000
0.7700000	0.5000000
0.7800000	0.5000000
0.7900000	0.5000000
0.8000000	0.5000000
0.8100000	0.5000000
0.8200000	0.5000000
0.8300000	0.5000000
0.8400000	0.5000000
0.8500000	0.5000000
0.8600000	0.5000000
0.8700000	0.5000000
0.8800000	0.5000000
0.8900000	0.5000000
0.9000000	0.5000000
0.9100000	0.5000000
0.9200000	0.5000000
0.9300000	0.5000000
0.9400000	0.5000000
0.9500000	0.5000000
0.9600000	0.5000000
0.9700000	0.5000000
0.9800000	0.5000000
0.9900000	0.5000000
1.0000000	0.5000000


==> D_Dg.dat <==
0.0000000	0.0000000
0.0010000	0.0546341
0.0020000	0.0770654
0.0030000	0.0941373
0.0040000	0.1084086
0.0050000	0.1208721
0.0060000	0.1320377
0.0070000	0.1422085
0.0080000	0.1515819
0.0090000	0.1602950
0.0100000	0.1684476
0.0110000	0.1761146
0.0120000	0.1833542
0.0130000	0.1902123
0.0140000	0.1967261
0.0150000	0.2029256
0.0160000	0.2088360
0.0170000	0.2144782
0.0180000	0.2198697
0.0190000	0.2250253
0.0200000	0.2299577
0.0210000	0.2346775
0.0220000	0.2391939
0.0230000	0.2435146
0.0240000	0.2476460
0.0250000	0.2515936
0.0260000	0.2553617
0.0270000	0.2589540
0.0280000	0.2623732
0.0290000	0.2656212
0.0300000	0.2686992
0.0310000	0.2716078
0.0320000	0.2743466
0.0330000	0.2769148
0.0340000	0.2793106
0.0350000	0.2815317
0.0360000	0.2835747
0.0370000	0.2854355
0.0380000	0.2871091
0.0390000	0.2885892
0.0400000	0.2898686
0.0410000	0.2909386
0.0420000	0.2917890
0.0430000	0.2924079
0.0440000	0.2927810
0.0450000	0.2928920
0.0460000	0.2927210
0.0470000	0.2922448
0.0480000	0.2914355
0.0490000	0.2902593
0.0500000	0.2886751
0.0510000	0.2866320
0.0520000	0.2840662
0.0530000	0.2808961
0.0540000	0.2770148
0.0550000	0.2722788
0.0560000	0.2664882
0.0570000	0.2593517
0.0580000	0.2504185
0.0590000	0.2389298
0.0600000	0.2234335


==> D_Dg1.dat <==
0.0000000	0.2500000
0.0100000	0.2420600
0.0200000	0.2342400
0.0300000	0.2265400
0.0400000	0.2189600
0.0500000	0.2115000
0.0600000	0.2041600
0.0700000	0.1969400
0.0800000	0.1898400
0.0900000	0.1828600
0.1000000	0.1760000
0.1100000	0.1692600
0.1200000	0.1626400
0.1300000	0.1561400
0.1400000	0.1497600
0.1500000	0.1435000
0.1600000	0.1373600
0.1700000	0.1313400
0.1800000	0.1254400
0.1900000	0.1196600
0.2000000	0.1140000
0.2100000	0.1084600
0.2200000	0.1030400
0.2300000	0.0977400
0.2400000	0.0925600
0.2500000	0.0875000
0.2600000	0.0825600
0.2700000	0.0777400
0.2800000	0.0730400
0.2900000	0.0684600
0.3000000	0.0640000
0.3100000	0.0596600
0.3200000	0.0554400
0.3300000	0.0513400
0.3400000	0.0473600
0.3500000	0.0435000
0.3600000	0.0397600
0.3700000	0.0361400
0.3800000	0.0326400
0.3900000	0.0292600
0.4000000	0.0260000
0.4100000	0.0228600
0.4200000	0.0198400
0.4300000	0.0169400
0.4400000	0.0141600
0.4500000	0.0115000
0.4600000	0.0089600
0.4700000	0.0065400
0.4800000	0.0042400
0.4900000	0.0020600
0.5000000	0.0000000
0.5100000	-0.0019400
0.5200000	-0.0037600
0.5300000	-0.0054600
0.5400000	-0.0070400
0.5500000	-0.0085000
0.5600000	-0.0098400
0.5700000	-0.0110600
0.5800000	-0.0121600
0.5900000	-0.0131400
0.6000000	-0.0140000
0.6100000	-0.0147400
0.6200000	-0.0153600
0.6300000	-0.0158600
0.6400000	-0.0162400
0.6500000	-0.0165000
0.6600000	-0.0166400
0.6700000	-0.0166600
0.6800000	-0.0165600
0.6900000	-0.0163400
0.7000000	-0.0160000
0.7100000	-0.0155400
0.7200000	-0.0149600
0.7300000	-0.0142600
0.7400000	-0.0134400
0.7500000	-0.0125000
0.7600000	-0.0114400
0.7700000	-0.0102600
0.7800000	-0.0089600
0.7900000	-0.0075400
0.8000000	-0.0060000
0.8100000	-0.0043400
0.8200000	-0.0025600
0.8300000	-0.0006600
0.8400000	0.0013600
0.8500000	0.0035000
0.8600000	0.0057600
0.8700000	0.0081400
0.8800000	0.0106400
0.8900000	0.0132600
0.9000000	0.0160000
0.9100000	0.0188600
0.9200000	0.0218400
0.9300000	0.0249400
0.9400000	0.0281600
0.9500000	0.0315000
0.9600000	0.0349600
0.9700000	0.0385400
0.9800000	0.0422400
0.9900000	0.0460600
1.0000000	0.0500000


==> D_Dg2.dat <==
0.0000000	0.2500000
0.0100000	0.2480150
0.0200000	0.2460600
0.0300000	0.2441350
0.0400000	0.2422400
0.0500000	0.2403750
0.0600000	0.2385400
0.0700000	0.2367350
0.0800000	0.2349600
0.0900000	0.2332150
0.1000000	0.2315000
0.1100000	0.2298150
0.1200000	0.2281600
0.1300000	0.2265350
0.1400000	0.2249400
0.1500000	0.2233750
0.1600000	0.2218400
0.1700000	0.2203350
0.1800000	0.2188600
0.1900000	0.2174150
0.2000000	0.2160000
0.2100000	0.2146150
0.2200000	0.2132600
0.2300000	0.2119350
0.2400000	0.2106400
0.2500000	0.2093750
0.2600000	0.2081400
0.2700000	0.2069350
0.2800000	0.2057600
0.2900000	0.2046150
0.3000000	0.2035000
0.3100000	0.2024150
0.3200000	0.2013600
0.3300000	0.2003350
0.3400000	0.1993400
0.3500000	0.1983750
0.3600000	0.1974400
0.3700000	0.1965350
0.3800000	0.1956600
0.3900000	0.1948150
0.4000000	0.1940000
0.4100000	0.1932150
0.4200000	0.1924600
0.4300000	0.1917350
0.4400000	0.1910400
0.4500000	0.1903750
0.4600000	0.1897400
0.4700000	0.1891350
0.4800000	0.1885600
0.4900000	0.1880150
0.5000000	0.1875000
0.5100000	0.1870150
0.5200000	0.1865600
0.5300000	0.1861350
0.5400000	0.1857400
0.5500000	0.1853750
0.5600000	0.1850400
0.5700000	0.1847350
0.5800000	0.1844600
0.5900000	0.1842150
0.6000000	0.1840000
0.6100000	0.1838150
0.6200000	0.1836600
0.6300000	0.1835350
0.6400000	0.1834400
0.6500000	0.1833750
0.6600000	0.1833400
0.6700000	0.1833350
0.6800000	0.1833600
0.6900000	0.1834150
0.7000000	0.1835000
0.7100000	0.1836150
0.7200000	0.1837600
0.7300000	0.1839350
0.7400000	0.1841400
0.7500000	0.1843750
0.7600000	0.1846400
0.7700000	0.1849350
0.7800000	0.1852600
0.7900000	0.1856150
0.8000000	0.1860000
0.8100000	0.1864150
0.8200000	0.1868600
0.8300000	0.1873350
0.8400000	0.1878400
0.8500000	0.1883750
0.8600000	0.1889400
0.8700000	0.1895350
0.8800000	0.1901600
0.8900000	0.1908150
0.9000000	0.1915000
0.9100000	0.1922150
0.9200000	0.1929600
0.9300000	0.1937350
0.9400000	0.1945400
0.9500000	0.1953750
0.9600000	0.1962400
0.9700000	0.1971350
0.9800000	0.1980600
0.9900000	0.1990150
1.0000000	0.2000000


==> D_Dg3.dat <==
0.0000000	0.2500000
0.0100000	0.2638950
0.0200000	0.2775800
0.0300000	0.2910550
0.0400000	0.3043200
0.0500000	0.3173750
0.0600000	0.3302200
0.0700000	0.3428550
0.0800000	0.3552800
0.0900000	0.3674950
0.1000000	0.3795000
0.1100000	0.3912950
0.1200000	0.4028800
0.1300000	0.4142550
0.1400000	0.4254200
0.1500000	0.4363750
0.1600000	0.4471200
0.1700000	0.4576550
0.1800000	0.4679800
0.1900000	0.4780950
0.2000000	0.4880000
0.2100000	0.4976950
0.2200000	0.5071800
0.2300000	0.5164550
0.2400000	0.5255200
0.2500000	0.5343750
0.2600000	0.5430200
0.2700000	0.5514550
0.2800000	0.5596800
0.2900000	0.5676950
0.3000000	0.5755000
0.3100000	0.5830950
0.3200000	0.5904800
0.3300000	0.5976550
0.3400000	0.6046200
0.3500000	0.6113750
0.3600000	0.6179200
0.3700000	0.6242550
0.3800000	0.6303800
0.3900000	0.6362950
0.4000000	0.6420000
0.4100000	0.6474950
0.4200000	0.6527800
0.4300000	0.6578550
0.4400000	0.6627200
0.4500000	0.6673750
0.4600000	0.6718200
0.4700000	0.6760550
0.4800000	0.6800800
0.4900000	0.6838950
0.5000000	0.6875000
0.5100000	0.6908950
0.5200000	0.6940800
0.5300000	0.6970550
0.5400000	0.6998200
0.5500000	0.7023750
0.5600000	0.7047200
0.5700000	0.7068550
0.5800000	0.7087800
0.5900000	0.7104950
0.6000000	0.7120000
0.6100000	0.7132950
0.6200000	0.7143800
0.6300000	0.7152550
0.6400000	0.7159200
0.6500000	0.7163750
0.6600000	0.7166200
0.6700000	0.7166550
0.6800000	0.7164800
0.6900000	0.7160950
0.7000000	0.7155000
0.7100000	0.7146950
0.7200000	0.7136800
0.7300000	0.7124550
0.7400000	0.7110200
0.7500000	0.7093750
0.7600000	0.7075200
0.7700000	0.7054550
0.7800000	0.7031800
0.7900000	0.7006950
0.8000000	0.6980000
0.8100000	0.6950950
0.8200000	0.6919800
0.8300000	0.6886550
0.8400000	0.6851200
0.8500000	0.6813750
0.8600000	0.6774200
0.8700000	0.6732550
0.8800000	0.6688800
0.8900000	0.6642950
0.9000000	0.6595000
0.9100000	0.6544950
0.9200000	0.6492800
0.9300000	0.6438550
0.9400000	0.6382200
0.9500000	0.6323750
0.9600000	0.6263200
0.9700000	0.6200550
0.9800000	0.6135800
0.9900000	0.6068950
1.0000000	0.6000000


==> D_Dg_p1.dat <==
0.0000000	-0.0000000
0.0100000	-0.0017973
0.0200000	-0.0034433
0.0300000	-0.0049442
0.0400000	-0.0063060
0.0500000	-0.0075347
0.0600000	-0.0086360
0.0700000	-0.0096156
0.0800000	-0.0104792
0.0900000	-0.0112322
0.1000000	-0.0118800
0.1100000	-0.0124279
0.1200000	-0.0128811
0.1300000	-0.0132446
0.1400000	-0.0135233
0.1500000	-0.0137222
0.1600000	-0.0138459
0.1700000	-0.0138991
0.1800000	-0.0138862
0.1900000	-0.0138118
0.2000000	-0.0136800
0.2100000	-0.0134951
0.2200000	-0.0132612
0.2300000	-0.0129823
0.2400000	-0.0126622
0.2500000	-0.0123047
0.2600000	-0.0119134
0.2700000	-0.0114919
0.2800000	-0.0110436
0.2900000	-0.0105719
0.3000000	-0.0100800
0.3100000	-0.0095710
0.3200000	-0.0090478
0.3300000	-0.0085135
0.3400000	-0.0079707
0.3500000	-0.0074222
0.3600000	-0.0068705
0.3700000	-0.0063182
0.3800000	-0.0057675
0.3900000	-0.0052207
0.4000000	-0.0046800
0.4100000	-0.0041474
0.4200000	-0.0036248
0.4300000	-0.0031140
0.4400000	-0.0026168
0.4500000	-0.0021347
0.4600000	-0.0016692
0.4700000	-0.0012218
0.4800000	-0.0007937
0.4900000	-0.0003861
0.5000000	-0.0000000
0.5100000	0.0003636
0.5200000	0.0007039
0.5300000	0.0010201
0.5400000	0.0013116
0.5500000	0.0015778
0.5600000	0.0018184
0.5700000	0.0020331
0.5800000	0.0022216
0.5900000	0.0023839
0.6000000	0.0025200
0.6100000	0.0026300
0.6200000	0.0027141
0.6300000	0.0027727
0.6400000	0.0028063
0.6500000	0.0028153
0.6600000	0.0028005
0.6700000	0.0027626
0.6800000	0.0027026
0.6900000	0.0026213
0.7000000	0.0025200
0.7100000	0.0023998
0.7200000	0.0022620
0.7300000	0.0021080
0.7400000	0.0019394
0.7500000	0.0017578
0.7600000	0.0015650
0.7700000	0.0013628
0.7800000	0.0011532
0.7900000	0.0009382
0.8000000	0.0007200
0.8100000	0.0005009
0.8200000	0.0002834
0.8300000	0.0000698
0.8400000	-0.0001371
0.8500000	-0.0003347
0.8600000	-0.0005201
0.8700000	-0.0006905
0.8800000	-0.0008427
0.8900000	-0.0009736
0.9000000	-0.0010800
0.9100000	-0.0011585
0.9200000	-0.0012056
0.9300000	-0.0012177
0.9400000	-0.0011912
0.9500000	-0.0011222
0.9600000	-0.0010068
0.9700000	-0.0008411
0.9800000	-0.0006209
0.9900000	-0.0003420
1.0000000	-0.0000000


==> D_Dg_p2.dat <==
0.0000000	-0.0000000
0.0100000	-0.0018415
0.0200000	-0.0036171
0.0300000	-0.0053282
0.0400000	-0.0069765
0.0500000	-0.0085634
0.0600000	-0.0100902
0.0700000	-0.0115586
0.0800000	-0.0129698
0.0900000	-0.0143252
0.1000000	-0.0156263
0.1100000	-0.0168742
0.1200000	-0.0180703
0.1300000	-0.0192158
0.1400000	-0.0203121
0.1500000	-0.0213602
0.1600000	-0.0223615
0.1700000	-0.0233170
0.1800000	-0.0242278
0.1900000	-0.0250951
0.2000000	-0.0259200
0.2100000	-0.0267035
0.2200000	-0.0274466
0.2300000	-0.0281503
0.2400000	-0.0288156
0.2500000	-0.0294434
0.2600000	-0.0300346
0.2700000	-0.0305902
0.2800000	-0.0311109
0.2900000	-0.0315977
0.3000000	-0.0320512
0.3100000	-0.0324724
0.3200000	-0.0328620
0.3300000	-0.0332206
0.3400000	-0.0335489
0.3500000	-0.0338477
0.3600000	-0.0341176
0.3700000	-0.0343592
0.3800000	-0.0345731
0.3900000	-0.0347599
0.4000000	-0.0349200
0.4100000	-0.0350540
0.4200000	-0.0351624
0.4300000	-0.0352457
0.4400000	-0.0353042
0.4500000	-0.0353384
0.4600000	-0.0353486
0.4700000	-0.0353351
0.4800000	-0.0352984
0.4900000	-0.0352387
0.5000000	-0.0351563
0.5100000	-0.0350513
0.5200000	-0.0349240
0.5300000	-0.0347747
0.5400000	-0.0346034
0.5500000	-0.0344102
0.5600000	-0.0341954
0.5700000	-0.0339589
0.5800000	-0.0337008
0.5900000	-0.0334212
0.6000000	-0.0331200
0.6100000	-0.0327972
0.6200000	-0.0324527
0.6300000	-0.0320865
0.6400000	-0.0316984
0.6500000	-0.0312884
0.6600000	-0.0308561
0.6700000	-0.0304015
0.6800000	-0.0299244
0.6900000	-0.0294244
0.7000000	-0.0289012
0.7100000	-0.0283547
0.7200000	-0.0277845
0.7300000	-0.0271902
0.7400000	-0.0265714
0.7500000	-0.0259277
0.7600000	-0.0252588
0.7700000	-0.0245640
0.7800000	-0.0238430
0.7900000	-0.0230951
0.8000000	-0.0223200
0.8100000	-0.0215170
0.8200000	-0.0206854
0.8300000	-0.0198247
0.8400000	-0.0189343
0.8500000	-0.0180134
0.8600000	-0.0170613
0.8700000	-0.0160773
0.8800000	-0.0150607
0.8900000	-0.0140106
0.9000000	-0.0129262
0.9100000	-0.0118068
0.9200000	-0.0106514
0.9300000	-0.0094591
0.9400000	-0.0082290
0.9500000	-0.0069602
0.9600000	-0.0056517
0.9700000	-0.0043025
0.9800000	-0.0029115
0.9900000	-0.0014777
1.0000000	-0.0000000


==> D_Dg_p2_orbit.dat <==
0.9990000	-0.0001000
0.9989697	-0.0001130
0.9989359	-0.0001240
0.9988991	-0.0001334
0.9988598	-0.0001419
0.9988182	-0.0001499
0.9987744	-0.0001574
0.9987285	-0.0001648
0.9986804	-0.0001720
0.9986023	-0.0001834
0.9985191	-0.0001950
0.9984305	-0.0002069
0.9983366	-0.0002195
0.9982128	-0.0002360
0.9980797	-0.0002537
0.9979366	-0.0002726
0.9977828	-0.0002928
0.9975531	-0.0003232
0.9972994	-0.0003567
0.9970194	-0.0003933
0.9967104	-0.0004338
0.9962888	-0.0004899
0.9958127	-0.0005526
0.9952748	-0.0006221
0.9946686	-0.0007008
0.9942220	-0.0007598
0.9937378	-0.0008233
0.9932128	-0.0008915
0.9926441	-0.0009653
0.9920284	-0.0010457
0.9913613	-0.0011324
0.9906386	-0.0012259
0.9898558	-0.0013270
0.9888273	-0.0014604
0.9876950	-0.0016064
0.9864483	-0.0017655
0.9850769	-0.0019404
0.9835460	-0.0021375
0.9818588	-0.0023524
0.9799986	-0.0025852
0.9779519	-0.0028411
0.9759533	-0.0030942
0.9737752	-0.0033666
0.9714010	-0.0036580
0.9688179	-0.0039740
0.9662583	-0.0042899
0.9634928	-0.0046270
0.9605045	-0.0049852
0.9572805	-0.0053693
0.9538666	-0.0057778
0.9501885	-0.0062117
0.9462257	-0.0066702
0.9419632	-0.0071592
0.9374768	-0.0076754
0.9326595	-0.0082200
0.9274872	-0.0087905
0.9219446	-0.0093950
0.9162846	-0.0100130
0.9102414	-0.0106590
0.9037901	-0.0113289
0.8969177	-0.0120317
0.8899448	-0.0127436
0.8825445	-0.0134803
0.8746932	-0.0142359
0.8663820	-0.0150201
0.8579352	-0.0158127
0.8490243	-0.0166241
0.8396286	-0.0174463
0.8297453	-0.0182897
0.8197205	-0.0191368
0.8092116	-0.0199934
0.7982027	-0.0208494
0.7866999	-0.0217160
0.7750605	-0.0225801
0.7629409	-0.0234414
0.7503329	-0.0242884
0.7372527	-0.0251328
0.7240325	-0.0259685
0.7103655	-0.0267874
0.6962525	-0.0275769
0.6817212	-0.0283492
0.6670461	-0.0291064
0.6519905	-0.0298320
0.6365651	-0.0305127
0.6208089	-0.0311617
0.6049176	-0.0317880
0.5887463	-0.0323684
0.5723145	-0.0328895
0.5556708	-0.0333650
0.5389288	-0.0338093
0.5220373	-0.0341948
0.5050223	-0.0345086
0.4879382	-0.0347652
0.4708327	-0.0349814
0.4537278	-0.0351289
0.4366519	-0.0351961
0.4196605	-0.0351981
0.4027574	-0.0351522
0.3860084	-0.0350325
0.3694395	-0.0348294
0.3531019	-0.0345588
0.3369077	-0.0342359
0.3210083	-0.0338404
0.3054236	-0.0333650
0.2901967	-0.0328265
0.2751720	-0.0322358
0.2605577	-0.0315814
0.2463644	-0.0308585
0.2326243	-0.0300847
0.2191528	-0.0292658
0.2061715	-0.0283997
0.1936809	-0.0274843
0.1817003	-0.0265369
0.1700229	-0.0255566
0.1588763	-0.0245515
0.1482509	-0.0235212
0.1381539	-0.0224815
0.1283728	-0.0214249
0.1191251	-0.0203678
0.1103927	-0.0193102
0.1021719	-0.0182656
0.0942598	-0.0172208
0.0868506	-0.0161971
0.0799204	-0.0151944
0.0734571	-0.0142226
0.0672764	-0.0132645
0.0615440	-0.0123432
0.0562329	-0.0114577
0.0513257	-0.0106142
0.0466603	-0.0097930
0.0423748	-0.0090170
0.0384416	-0.0082837
0.0348412	-0.0075964
0.0314344	-0.0069342
0.0283352	-0.0063184
0.0255176	-0.0057457
0.0229621	-0.0052168
0.0205524	-0.0047115
0.0183817	-0.0042486
0.0164272	-0.0038245
0.0146711	-0.0034382
0.0130187	-0.0030715
0.0115453	-0.0027404
0.0102320	-0.0024413
0.0090635	-0.0021726
0.0079649	-0.0019185
0.0069960	-0.0016924
0.0061418	-0.0014911
0.0053898	-0.0013126
0.0046824	-0.0011442
0.0040664	-0.0009966
0.0035300	-0.0008672
0.0030635	-0.0007541
0.0026235	-0.0006473
0.0022461	-0.0005553
0.0019225	-0.0004759
0.0016451	-0.0004077
0.0013678	-0.0003396
0.0011370	-0.0002827
0.0009450	-0.0002351
0.0007853	-0.0001954
0.0006175	-0.0001540
0.0004854	-0.0001212
0.0003817	-0.0000952
0.0003002	-0.0000748
0.0002387	-0.0000596
0.0001897	-0.0000474
0.0001507	-0.0000376
0.0001198	-0.0000299
0.0000890	-0.0000223
0.0000660	-0.0000166
0.0000489	-0.0000122
0.0000363	-0.0000090
0.0000263	-0.0000071
0.0000189	-0.0000054
0.0000119	-0.0000027
0.0000074	-0.0000011
0.0000066	-0.0000014
0.0000057	-0.0000013
0.0000045	-0.0000010
0.0000035	-0.0000007
0.0000030	-0.0000007
0.0000025	-0.0000006
0.0000020	-0.0000005
0.0000016	-0.0000004
0.0000013	-0.0000004
0.0000010	-0.0000003
0.0000007	-0.0000002
0.0000004	-0.0000000
0.0000009	-0.0000005
0.0000010	-0.0000006


==> D_Dg_p3.dat <==
0.0000000	-0.0000000
0.0100000	-0.0019594
0.0200000	-0.0040804
0.0300000	-0.0063523
0.0400000	-0.0087644
0.0500000	-0.0113065
0.0600000	-0.0139683
0.0700000	-0.0167399
0.0800000	-0.0196115
0.0900000	-0.0225734
0.1000000	-0.0256163
0.1100000	-0.0287308
0.1200000	-0.0319081
0.1300000	-0.0351392
0.1400000	-0.0384154
0.1500000	-0.0417284
0.1600000	-0.0450697
0.1700000	-0.0484313
0.1800000	-0.0518054
0.1900000	-0.0551841
0.2000000	-0.0585600
0.2100000	-0.0619257
0.2200000	-0.0652741
0.2300000	-0.0685981
0.2400000	-0.0718911
0.2500000	-0.0751465
0.2600000	-0.0783578
0.2700000	-0.0815188
0.2800000	-0.0846236
0.2900000	-0.0876663
0.3000000	-0.0906412
0.3100000	-0.0935430
0.3200000	-0.0963663
0.3300000	-0.0991061
0.3400000	-0.1017575
0.3500000	-0.1043159
0.3600000	-0.1067766
0.3700000	-0.1091354
0.3800000	-0.1113881
0.3900000	-0.1135309
0.4000000	-0.1155600
0.4100000	-0.1174718
0.4200000	-0.1192629
0.4300000	-0.1209302
0.4400000	-0.1224707
0.4500000	-0.1238815
0.4600000	-0.1251601
0.4700000	-0.1263040
0.4800000	-0.1273110
0.4900000	-0.1281790
0.5000000	-0.1289063
0.5100000	-0.1294910
0.5200000	-0.1299318
0.5300000	-0.1302273
0.5400000	-0.1303765
0.5500000	-0.1303784
0.5600000	-0.1302323
0.5700000	-0.1299376
0.5800000	-0.1294941
0.5900000	-0.1289016
0.6000000	-0.1281600
0.6100000	-0.1272697
0.6200000	-0.1262309
0.6300000	-0.1250445
0.6400000	-0.1237110
0.6500000	-0.1222315
0.6600000	-0.1206071
0.6700000	-0.1188393
0.6800000	-0.1169295
0.6900000	-0.1148795
0.7000000	-0.1126913
0.7100000	-0.1103668
0.7200000	-0.1079084
0.7300000	-0.1053187
0.7400000	-0.1026002
0.7500000	-0.0997559
0.7600000	-0.0967887
0.7700000	-0.0937021
0.7800000	-0.0904993
0.7900000	-0.0871840
0.8000000	-0.0837600
0.8100000	-0.0802313
0.8200000	-0.0766022
0.8300000	-0.0728769
0.8400000	-0.0690601
0.8500000	-0.0651565
0.8600000	-0.0611710
0.8700000	-0.0571089
0.8800000	-0.0529753
0.8900000	-0.0487759
0.9000000	-0.0445163
0.9100000	-0.0402024
0.9200000	-0.0358403
0.9300000	-0.0314362
0.9400000	-0.0269967
0.9500000	-0.0225284
0.9600000	-0.0180380
0.9700000	-0.0135327
0.9800000	-0.0090196
0.9900000	-0.0045062
1.0000000	-0.0000000


==> D_Dg_p3_orbit.dat <==
0.9990000	-0.0001000
0.9989822	-0.0001473
0.9989580	-0.0001896
0.9989280	-0.0002278
0.9988927	-0.0002629
0.9988340	-0.0003092
0.9987660	-0.0003522
0.9986894	-0.0003931
0.9986045	-0.0004332
0.9984979	-0.0004790
0.9983804	-0.0005258
0.9982518	-0.0005743
0.9981116	-0.0006253
0.9979221	-0.0006926
0.9977125	-0.0007655
0.9974810	-0.0008450
0.9972256	-0.0009320
0.9968685	-0.0010532
0.9964654	-0.0011896
0.9960102	-0.0013432
0.9954966	-0.0015164
0.9946679	-0.0017959
0.9936878	-0.0021264
0.9925289	-0.0025170
0.9911591	-0.0029788
0.9888587	-0.0037545
0.9859696	-0.0047291
0.9823453	-0.0059523
0.9778048	-0.0074847
0.9707355	-0.0098783
0.9614958	-0.0129978
0.9494722	-0.0170338
0.9339446	-0.0222352
0.9223384	-0.0261236
0.9088604	-0.0306012
0.8932637	-0.0357155
0.8753092	-0.0415321
0.8547673	-0.0481231
0.8313246	-0.0554387
0.8046964	-0.0634073
0.7746970	-0.0719997
0.7450180	-0.0801269
0.7123486	-0.0884253
0.6765667	-0.0966072
0.6377089	-0.1044292
0.6000564	-0.1109376
0.5599692	-0.1164629
0.5175481	-0.1205796
0.4730830	-0.1229297
0.4289259	-0.1232017
0.3835440	-0.1211038
0.3373937	-0.1163546
0.2912230	-0.1088923
0.2556646	-0.1012428
0.2210436	-0.0921212
0.1878359	-0.0817805
0.1566798	-0.0706716
0.1358526	-0.0624981
0.1165789	-0.0543984
0.0990012	-0.0465700
0.0832622	-0.0392263
0.0694532	-0.0325556
0.0575214	-0.0266407
0.0473739	-0.0215252
0.0388928	-0.0172219
0.0333273	-0.0144058
0.0285687	-0.0120160
0.0245250	-0.0100116
0.0210978	-0.0083429
0.0181895	-0.0069564
0.0157293	-0.0058136
0.0136522	-0.0048783
0.0118906	-0.0041109
0.0105672	-0.0035516
0.0094146	-0.0030796
0.0084093	-0.0026816
0.0075282	-0.0023440
0.0067666	-0.0020609
0.0060934	-0.0018184
0.0054970	-0.0016103
0.0049667	-0.0014307
0.0044786	-0.0012696
0.0040438	-0.0011300
0.0036558	-0.0010087
0.0033085	-0.0009026
0.0029783	-0.0008038
0.0026834	-0.0007174
0.0024199	-0.0006417
0.0021837	-0.0005749
0.0019504	-0.0005099
0.0017431	-0.0004529
0.0015588	-0.0004030
0.0013946	-0.0003590
0.0012207	-0.0003128
0.0010689	-0.0002728
0.0009366	-0.0002383
0.0008209	-0.0002084
0.0007032	-0.0001780
0.0006026	-0.0001522
0.0005167	-0.0001303
0.0004431	-0.0001116
0.0003723	-0.0000937
0.0003129	-0.0000786
0.0002632	-0.0000661
0.0002213	-0.0000555
0.0001794	-0.0000450
0.0001455	-0.0000364
0.0001181	-0.0000296
0.0000959	-0.0000240
0.0000747	-0.0000187
0.0000582	-0.0000146
0.0000455	-0.0000114
0.0000356	-0.0000089
0.0000264	-0.0000066
0.0000196	-0.0000049
0.0000147	-0.0000037
0.0000111	-0.0000028
0.0000076	-0.0000018
0.0000052	-0.0000012
0.0000040	-0.0000010
0.0000030	-0.0000009
0.0000020	-0.0000004
0.0000013	-0.0000002
0.0000013	-0.0000004
0.0000012	-0.0000004
0.0000005	-0.0000000


==> Heteroclinicorbit1.dat <==
0.9990000	-0.0001000
0.9989271	-0.0000990
0.9988542	-0.0001000
0.9987803	-0.0001026
0.9987042	-0.0001062
0.9986248	-0.0001107
0.9985418	-0.0001159
0.9984549	-0.0001218
0.9983635	-0.0001283
0.9982090	-0.0001394
0.9980410	-0.0001519
0.9978581	-0.0001657
0.9976585	-0.0001809
0.9973786	-0.0002019
0.9970662	-0.0002254
0.9967176	-0.0002516
0.9963286	-0.0002807
0.9958410	-0.0003170
0.9952906	-0.0003577
0.9946694	-0.0004028
0.9939700	-0.0004532
0.9931850	-0.0005101
0.9923021	-0.0005729
0.9913095	-0.0006412
0.9901988	-0.0007168
0.9891278	-0.0007900
0.9879484	-0.0008687
0.9866508	-0.0009522
0.9852293	-0.0010420
0.9839006	-0.0011254
0.9824669	-0.0012129
0.9809218	-0.0013038
0.9792622	-0.0013989
0.9775339	-0.0014962
0.9756874	-0.0015962
0.9737179	-0.0016980
0.9716250	-0.0018019
0.9694771	-0.0019056
0.9672085	-0.0020094
0.9648172	-0.0021119
0.9623070	-0.0022136
0.9597718	-0.0023116
0.9571282	-0.0024065
0.9543776	-0.0024964
0.9515280	-0.0025819
0.9486621	-0.0026617
0.9457121	-0.0027350
0.9426829	-0.0028001
0.9395858	-0.0028577
0.9364849	-0.0029081
0.9333341	-0.0029495
0.9301409	-0.0029805
0.9269184	-0.0030024
0.9237082	-0.0030164
0.9204880	-0.0030206
0.9172655	-0.0030142
0.9140542	-0.0029986
0.9108700	-0.0029757
0.9077147	-0.0029439
0.9045950	-0.0029029
0.9015226	-0.0028544
0.8984608	-0.0027995
0.8954618	-0.0027379
0.8925303	-0.0026696
0.8896750	-0.0025964
0.8868445	-0.0025186
0.8841020	-0.0024369
0.8814494	-0.0023516
0.8788920	-0.0022643
0.8763637	-0.0021741
0.8739385	-0.0020831
0.8716154	-0.0019911
0.8693964	-0.0018997
0.8672064	-0.0018070
0.8651251	-0.0017157
0.8631491	-0.0016258
0.8612777	-0.0015383
0.8594328	-0.0014504
0.8576945	-0.0013656
0.8560578	-0.0012835
0.8545200	-0.0012050
0.8530055	-0.0011268
0.8515901	-0.0010524
0.8502679	-0.0009816
0.8490351	-0.0009146
0.8478227	-0.0008484
0.8466987	-0.0007862
0.8456567	-0.0007278
0.8446924	-0.0006732
0.8437303	-0.0006185
0.8428465	-0.0005679
0.8420348	-0.0005209
0.8412904	-0.0004774
0.8405227	-0.0004327
0.8398272	-0.0003919
0.8391969	-0.0003544
0.8386268	-0.0003205
0.8380463	-0.0002860
0.8375284	-0.0002551
0.8370661	-0.0002272
0.8366542	-0.0002023
0.8362413	-0.0001775
0.8358791	-0.0001557
0.8355609	-0.0001362
0.8352823	-0.0001191
0.8350132	-0.0001030
0.8347807	-0.0000889
0.8345791	-0.0000764
0.8344057	-0.0000656
0.8342502	-0.0000565
0.8341166	-0.0000484
0.8340008	-0.0000409
0.8339022	-0.0000346
0.8338225	-0.0000303
0.8337533	-0.0000262
0.8336917	-0.0000219
0.8336393	-0.0000184
0.8335996	-0.0000165
0.8335645	-0.0000145
0.8335322	-0.0000121
0.8335045	-0.0000102
0.8334831	-0.0000092
0.8334639	-0.0000082
0.8334460	-0.0000069
0.8334305	-0.0000058
0.8334181	-0.0000053
0.8334068	-0.0000047
0.8333960	-0.0000038
0.8333867	-0.0000031
0.8333801	-0.0000030
0.8333737	-0.0000028
0.8333667	-0.0000020
0.8333610	-0.0000014
0.8333586	-0.0000018
0.8333556	-0.0000018
0.8333508	-0.0000010
0.8333470	-0.0000004
0.8333469	-0.0000010
0.8333458	-0.0000011
0.8333427	-0.0000005
0.8333403	-0.0000000
0.8333407	-0.0000005
0.8333404	-0.0000006
0.8333386	-0.0000002
0.8333372	0.0000000
0.8333376	-0.0000003
0.8333375	-0.0000004
0.8333362	-0.0000001
0.8333353	0.0000001
0.8333360	-0.0000003
0.8333361	-0.0000004
0.8333348	-0.0000000
0.8333339	0.0000002
0.8333353	-0.0000003
0.8333356	-0.0000005
0.8333339	0.0000001
0.8333328	0.0000004
0.8333347	-0.0000003
0.8333353	-0.0000005
0.8333334	0.0000001
0.8333321	0.0000005
0.8333339	-0.0000001
0.8333345	-0.0000003
0.8333333	0.0000001
0.8333324	0.0000004
0.8333336	-0.0000000
0.8333340	-0.0000002
0.8333333	0.0000001
0.8333327	0.0000002
0.8333338	-0.0000001
0.8333342	-0.0000003
0.8333332	0.0000001
0.8333325	0.0000003


==> Heteroclinicorbit2.dat <==
0.5010000	0.0001000
0.5010777	0.0000991
0.5011555	0.0001005
0.5012346	0.0001036
0.5013165	0.0001079
0.5014025	0.0001130
0.5014928	0.0001190
0.5015879	0.0001257
0.5016885	0.0001330
0.5018506	0.0001450
0.5020275	0.0001585
0.5022207	0.0001734
0.5024320	0.0001898
0.5027340	0.0002130
0.5030730	0.0002392
0.5034534	0.0002686
0.5038805	0.0003016
0.5045984	0.0003570
0.5054479	0.0004222
0.5064531	0.0004983
0.5076397	0.0005880
0.5085123	0.0006542
0.5094828	0.0007274
0.5105622	0.0008078
0.5117607	0.0008966
0.5130897	0.0009953
0.5145642	0.0011036
0.5161995	0.0012221
0.5180099	0.0013522
0.5200726	0.0015004
0.5223599	0.0016620
0.5248946	0.0018371
0.5276950	0.0020279
0.5305497	0.0022218
0.5336749	0.0024292
0.5370924	0.0026490
0.5408165	0.0028834
0.5445506	0.0031159
0.5485818	0.0033589
0.5529269	0.0036101
0.5575924	0.0038711
0.5622998	0.0041283
0.5673135	0.0043898
0.5726430	0.0046518
0.5782833	0.0049150
0.5839381	0.0051680
0.5898749	0.0054155
0.5960920	0.0056526
0.6025713	0.0058795
0.6090195	0.0060888
0.6156852	0.0062814
0.6225557	0.0064520
0.6296005	0.0066014
0.6365693	0.0067276
0.6436574	0.0068278
0.6508434	0.0068980
0.6580900	0.0069402
0.6652121	0.0069574
0.6723376	0.0069452
0.6794428	0.0069018
0.6864908	0.0068308
0.6933926	0.0067377
0.7001872	0.0066191
0.7068554	0.0064750
0.7133678	0.0063105
0.7197673	0.0061289
0.7259718	0.0059309
0.7319710	0.0057177
0.7377466	0.0054944
0.7433985	0.0052615
0.7488030	0.0050232
0.7539601	0.0047809
0.7588633	0.0045389
0.7636739	0.0042924
0.7682184	0.0040500
0.7725052	0.0038123
0.7765376	0.0035821
0.7805283	0.0033497
0.7842572	0.0031274
0.7877386	0.0029150
0.7909824	0.0027141
0.7942417	0.0025103
0.7972549	0.0023196
0.8000396	0.0021413
0.8026100	0.0019756
0.8052579	0.0018045
0.8076761	0.0016476
0.8098843	0.0015036
0.8118998	0.0013721
0.8140920	0.0012292
0.8160559	0.0011013
0.8178155	0.0009869
0.8193925	0.0008846
0.8207674	0.0007955
0.8220040	0.0007157
0.8231162	0.0006442
0.8241173	0.0005801
0.8250195	0.0005223
0.8258318	0.0004704
0.8265632	0.0004239
0.8272223	0.0003821
0.8279627	0.0003351
0.8286122	0.0002940
0.8291813	0.0002584
0.8296812	0.0002272
0.8301512	0.0001975
0.8305599	0.0001718
0.8309147	0.0001499
0.8312239	0.0001308
0.8315120	0.0001126
0.8317602	0.0000971
0.8319733	0.0000841
0.8321574	0.0000728
0.8323271	0.0000620
0.8324717	0.0000529
0.8325941	0.0000457
0.8326991	0.0000394
0.8327926	0.0000332
0.8328718	0.0000281
0.8329375	0.0000245
0.8329939	0.0000213
0.8330432	0.0000177
0.8330847	0.0000150
0.8331183	0.0000133
0.8331474	0.0000118
0.8331739	0.0000098
0.8331960	0.0000082
0.8332135	0.0000075
0.8332289	0.0000067
0.8332441	0.0000054
0.8332566	0.0000045
0.8332662	0.0000042
0.8332746	0.0000038
0.8332839	0.0000030
0.8332913	0.0000024
0.8332963	0.0000023
0.8333009	0.0000022
0.8333069	0.0000015
0.8333113	0.0000011
0.8333133	0.0000013
0.8333153	0.0000014
0.8333195	0.0000007
0.8333222	0.0000003
0.8333224	0.0000008
0.8333229	0.0000010
0.8333258	0.0000004
0.8333276	0.0000001
0.8333272	0.0000005
0.8333271	0.0000007
0.8333291	0.0000002
0.8333302	-0.0000000
0.8333298	0.0000003
0.8333296	0.0000005
0.8333311	0.0000001
0.8333319	-0.0000001
0.8333313	0.0000002
0.8333310	0.0000004
0.8333325	-0.0000001
0.8333331	-0.0000002
0.8333321	0.0000001
0.8333315	0.0000004
0.8333333	-0.0000002
0.8333340	-0.0000004
0.8333325	0.0000001
0.8333315	0.0000005
0.8333334	-0.0000001
0.8333342	-0.0000004
0.8333327	0.0000001
0.8333317	0.0000005
0.8333332	-0.0000000
0.8333338	-0.0000002
0.8333329	0.0000001
0.8333323	0.0000003


==> Heteroclinicorbit3.dat <==
0.4990000	-0.0001000
0.4989203	-0.0000993
0.4988402	-0.0001009
0.4987586	-0.0001044
0.4986739	-0.0001091
0.4985846	-0.0001145
0.4984907	-0.0001209
0.4983914	-0.0001281
0.4982861	-0.0001359
0.4981196	-0.0001486
0.4979375	-0.0001627
0.4977383	-0.0001784
0.4975197	-0.0001957
0.4972067	-0.0002203
0.4968542	-0.0002483
0.4964573	-0.0002800
0.4960097	-0.0003157
0.4953457	-0.0003682
0.4945711	-0.0004301
0.4936677	-0.0005036
0.4926103	-0.0005894
0.4917373	-0.0006597
0.4907600	-0.0007390
0.4896657	-0.0008288
0.4884383	-0.0009299
0.4870595	-0.0010432
0.4855122	-0.0011715
0.4837751	-0.0013173
0.4818213	-0.0014822
0.4795145	-0.0016766
0.4769038	-0.0018997
0.4739472	-0.0021572
0.4705885	-0.0024523
0.4670512	-0.0027629
0.4630631	-0.0031193
0.4585626	-0.0035307
0.4534654	-0.0040025
0.4481810	-0.0044930
0.4422441	-0.0050551
0.4355657	-0.0057028
0.4280257	-0.0064450
0.4199830	-0.0072420
0.4109373	-0.0081565
0.4007496	-0.0092104
0.3892370	-0.0104181
0.3765038	-0.0117628
0.3621155	-0.0133026
0.3458448	-0.0150613
0.3274251	-0.0170504
0.3105849	-0.0188538
0.2919731	-0.0208101
0.2714487	-0.0228901
0.2489285	-0.0250508
0.2244116	-0.0272231
0.1978921	-0.0292538
0.1695574	-0.0309318
0.1399073	-0.0320046
0.1198654	-0.0322287
0.0998391	-0.0319449
0.0801751	-0.0310700
0.0612604	-0.0295286
0.0435046	-0.0272654
0.0273762	-0.0243424
0.0132802	-0.0208736
0.0014884	-0.0169817
-0.0063105	-0.0136070
-0.0123842	-0.0102299
-0.0167633	-0.0069891
-0.0195472	-0.0039955
-0.0208318	-0.0015255
-0.0210359	0.0005872
-0.0203413	0.0023077
-0.0189281	0.0036291
-0.0172270	0.0044743
-0.0152343	0.0050362
-0.0130653	0.0053416
-0.0108172	0.0054223
-0.0084440	0.0053016
-0.0061630	0.0050111
-0.0040420	0.0045926
-0.0021274	0.0040835
-0.0003977	0.0034977
0.0010580	0.0028849
0.0022337	0.0022734
0.0031345	0.0016848
0.0037720	0.0011385
0.0041735	0.0006440
0.0043652	0.0002098
0.0043746	-0.0001593
0.0042355	-0.0004557
0.0039794	-0.0006892
0.0036342	-0.0008625
0.0032249	-0.0009797
0.0027703	-0.0010459
0.0022966	-0.0010665
0.0018233	-0.0010481
0.0013657	-0.0009976
0.0009436	-0.0009229
0.0005585	-0.0008301
0.0002171	-0.0007252
-0.0000764	-0.0006133
-0.0003388	-0.0004892
-0.0005425	-0.0003678
-0.0006901	-0.0002533
-0.0007854	-0.0001489
-0.0008335	-0.0000569
-0.0008413	0.0000214
-0.0008156	0.0000852
-0.0007630	0.0001348
-0.0006927	0.0001695
-0.0006094	0.0001923
-0.0005183	0.0002044
-0.0004239	0.0002071
-0.0003205	0.0002010
-0.0002222	0.0001873
-0.0001324	0.0001681
-0.0000534	0.0001452
0.0000277	0.0001140
0.0000891	0.0000823
0.0001311	0.0000525
0.0001553	0.0000260
0.0001642	0.0000007
0.0001573	-0.0000184
0.0001395	-0.0000311
0.0001147	-0.0000381
0.0000898	-0.0000402
0.0000645	-0.0000392
0.0000408	-0.0000359
0.0000197	-0.0000310
-0.0000011	-0.0000239
-0.0000165	-0.0000164
-0.0000262	-0.0000095
-0.0000309	-0.0000035
-0.0000311	0.0000023
-0.0000269	0.0000059
-0.0000205	0.0000075
-0.0000135	0.0000076
-0.0000072	0.0000067
-0.0000019	0.0000053
0.0000020	0.0000037
0.0000045	0.0000022
0.0000058	0.0000003
0.0000055	-0.0000009
0.0000041	-0.0000013
0.0000025	-0.0000013
0.0000009	-0.0000011
-0.0000003	-0.0000007
-0.0000008	-0.0000003
-0.0000008	-0.0000001
-0.0000007	0.0000002
-0.0000004	0.0000002
-0.0000001	0.0000001
-0.0000000	0.0000000
0.0000001	-0.0000000
0.0000001	-0.0000000
0.0000000	-0.0000000
-0.0000000	0.0000000
0.0000005	-0.0000001
0.0000007	-0.0000001
-0.0000003	-0.0000001
-0.0000010	0.0000001
-0.0000005	0.0000003
-0.0000000	0.0000002
0.0000001	0.0000001
0.0000000	-0.0000000
0.0000000	-0.0000000
-0.0000000	-0.0000000
-0.0000000	-0.0000000
-0.0000000	0.0000000
0.0000000	-0.0000000
0.0000000	-0.0000000
-0.0000000	-0.0000000
-0.0000000	0.0000000
0.0000001	0.0000000
0.0000002	0.0000000
0.0000001	-0.0000001
-0.0000002	-0.0000001
-0.0000005	0.0000010
0.0000004	0.0000011
0.0000020	-0.0000008
0.0000007	-0.0000018
-0.0000014	-0.0000007
-0.0000021	0.0000001
-0.0000016	0.0000003
-0.0000008	0.0000003
-0.0000003	0.0000002
0.0000000	0.0000002
0.0000001	0.0000001
0.0000001	0.0000000
0.0000001	-0.0000000
0.0000000	-0.0000001
-0.0000000	-0.0000000
-0.0000000	0.0000000
0.0000003	-0.0000001
0.0000003	-0.0000002
-0.0000003	0.0000000
-0.0000005	0.0000002
0.0000000	0.0000002
0.0000003	0.0000000
0.0000002	-0.0000000
-0.0000001	-0.0000000
-0.0000001	0.0000000
-0.0000000	0.0000000
0.0000000	0.0000000
0.0000000	-0.0000000
-0.0000001	0.0000000
-0.0000001	0.0000001
0.0000001	-0.0000000
0.0000001	-0.0000001
-0.0000001	-0.0000000
-0.0000002	0.0000001
0.0000000	0.0000000
0.0000002	-0.0000000
-0.0000000	-0.0000001
-0.0000002	-0.0000000
-0.0000001	0.0000000
0.0000001	0.0000001
0.0000002	-0.0000002
-0.0000000	-0.0000002
-0.0000004	0.0000001
-0.0000002	0.0000003
0.0000005	-0.0000000
0.0000006	-0.0000003
-0.0000000	-0.0000001
-0.0000005	0.0000002
0.0000001	0.0000001
0.0000005	-0.0000000
0.0000001	-0.0000001
-0.0000003	-0.0000000
-0.0000003	0.0000000
-0.0000002	0.0000001
-0.0000002	0.0000001
-0.0000001	0.0000001


==> Heteroclinicorbit4.dat <==
-0.0300000	0.0159062
-0.0200000	0.0101837
-0.0100000	0.0048870
0.0000000	-0.0000000
0.0100000	-0.0044932
0.0200000	-0.0086083
0.0300000	-0.0123606
0.0400000	-0.0157651
0.0500000	-0.0188367
0.0600000	-0.0215899
0.0700000	-0.0240390
0.0800000	-0.0261979
0.0900000	-0.0280804
0.1000000	-0.0297000
0.1100000	-0.0310698
0.1200000	-0.0322027
0.1300000	-0.0331114
0.1400000	-0.0338083
0.1500000	-0.0343055
0.1600000	-0.0346147
0.1700000	-0.0347476
0.1800000	-0.0347155
0.1900000	-0.0345294
0.2000000	-0.0342000
0.2100000	-0.0337378
0.2200000	-0.0331531
0.2300000	-0.0324558
0.2400000	-0.0316555
0.2500000	-0.0307617
0.2600000	-0.0297835
0.2700000	-0.0287298
0.2800000	-0.0276091
0.2900000	-0.0264298
0.3000000	-0.0252000
0.3100000	-0.0239274
0.3200000	-0.0226195
0.3300000	-0.0212836
0.3400000	-0.0199267
0.3500000	-0.0185555
0.3600000	-0.0171763
0.3700000	-0.0157954
0.3800000	-0.0144187
0.3900000	-0.0130518
0.4000000	-0.0117000
0.4100000	-0.0103684
0.4200000	-0.0090619
0.4300000	-0.0077850
0.4400000	-0.0065419
0.4500000	-0.0053367
0.4600000	-0.0041731
0.4700000	-0.0030546
0.4800000	-0.0019843
0.4900000	-0.0009652
0.5000000	-0.0000000
0.5100000	0.0009090
0.5200000	0.0017597
0.5300000	0.0025502
0.5400000	0.0032789
0.5500000	0.0039445
0.5600000	0.0045461
0.5700000	0.0050828
0.5800000	0.0055541
0.5900000	0.0059598
0.6000000	0.0063000
0.6100000	0.0065750
0.6200000	0.0067853
0.6300000	0.0069318
0.6400000	0.0070157
0.6500000	0.0070383
0.6600000	0.0070013
0.6700000	0.0069066
0.6800000	0.0067565
0.6900000	0.0065534
0.7000000	0.0063000
0.7100000	0.0059994
0.7200000	0.0056549
0.7300000	0.0052700
0.7400000	0.0048485
0.7500000	0.0043945
0.7600000	0.0039125
0.7700000	0.0034070
0.7800000	0.0028829
0.7900000	0.0023454
0.8000000	0.0018000
0.8100000	0.0012524
0.8200000	0.0007085
0.8300000	0.0001746
0.8400000	-0.0003427
0.8500000	-0.0008367
0.8600000	-0.0013003
0.8700000	-0.0017262
0.8800000	-0.0021067
0.8900000	-0.0024340
0.9000000	-0.0027000
0.9100000	-0.0028962
0.9200000	-0.0030139
0.9300000	-0.0030442
0.9400000	-0.0029779
0.9500000	-0.0028055
0.9600000	-0.0025171
0.9700000	-0.0021028
0.9800000	-0.0015523
0.9900000	-0.0008550
1.0000000	-0.0000000


==> Heteroclinicorbit5.dat <==
0.9990000	-0.0001000
0.9989858	-0.0001497
0.9989659	-0.0001987
0.9989405	-0.0002472
0.9989096	-0.0002956
0.9988014	-0.0004249
0.9986534	-0.0005604
0.9984629	-0.0007066
0.9982260	-0.0008690
0.9979287	-0.0010582
0.9975687	-0.0012758
0.9971362	-0.0015282
0.9966191	-0.0018231
0.9958244	-0.0022690
0.9948371	-0.0028156
0.9936133	-0.0034864
0.9920988	-0.0043102
0.9898704	-0.0055135
0.9870238	-0.0070364
0.9833947	-0.0089553
0.9787824	-0.0113605
0.9726155	-0.0145250
0.9647486	-0.0184694
0.9547727	-0.0233145
0.9422384	-0.0291661
0.9269620	-0.0359653
0.9082270	-0.0437862
0.8855732	-0.0524844
0.8586789	-0.0617670
0.8261807	-0.0715233
0.7890303	-0.0807314
0.7476677	-0.0886517
0.7028965	-0.0945839
0.6364516	-0.0985430
0.5692622	-0.0971159
0.5048590	-0.0908977
0.4458467	-0.0814435
0.3938961	-0.0706433
0.3494155	-0.0596191
0.3121929	-0.0492357
0.2817127	-0.0400146
0.2583445	-0.0325234
0.2394440	-0.0261633
0.2243281	-0.0208471
0.2123466	-0.0164518
0.2017743	-0.0123822
0.1938867	-0.0091414
0.1881716	-0.0065787
0.1841418	-0.0045490
0.1818501	-0.0032169
0.1802796	-0.0021109
0.1793130	-0.0011928
0.1788437	-0.0004278
0.1787758	0.0001679
0.1790089	0.0006737
0.1794993	0.0011042
0.1802078	0.0014722
0.1810390	0.0017697
0.1820124	0.0020286
0.1831104	0.0022547
0.1843169	0.0024532
0.1860098	0.0026754
0.1878388	0.0028659
0.1897857	0.0030301
0.1918339	0.0031731
0.1943960	0.0033219
0.1970673	0.0034500
0.1998342	0.0035607
0.2026826	0.0036569
0.2062183	0.0037572
0.2098420	0.0038409
0.2135399	0.0039088
0.2172959	0.0039621
0.2218025	0.0040077
0.2263494	0.0040326
0.2309159	0.0040358
0.2354745	0.0040176
0.2404412	0.0039740
0.2453376	0.0039036
0.2501350	0.0038057
0.2547959	0.0036824
0.2594018	0.0035326
0.2638019	0.0033596
0.2679738	0.0031656
0.2718884	0.0029554
0.2755161	0.0027348
0.2788575	0.0025062
0.2819099	0.0022732
0.2846661	0.0020411
0.2870747	0.0018197
0.2892119	0.0016063
0.2910927	0.0014029
0.2927280	0.0012126
0.2940865	0.0010436
0.2952501	0.0008891
0.2962383	0.0007492
0.2970672	0.0006246
0.2977339	0.0005182
0.2982841	0.0004252
0.2987337	0.0003445
0.2990958	0.0002753
0.2994026	0.0002128
0.2996374	0.0001611
0.2998137	0.0001190
0.2999422	0.0000851
0.3000441	0.0000548
0.3001072	0.0000322
0.3001420	0.0000159
0.3001567	0.0000044
0.3001562	-0.0000045
0.3001430	-0.0000093
0.3001232	-0.0000113
0.3001014	-0.0000115
0.3000794	-0.0000106
0.3000598	-0.0000090
0.3000427	-0.0000073
0.3000291	-0.0000056


==> Heteroclinicorbit6.dat <==
1.0000000	-0.2000000
0.9672650	-0.1913807
0.9357685	-0.1851339
0.9051665	-0.1806274
0.8752069	-0.1773548
0.8111898	-0.1726778
0.7486383	-0.1692292
0.6874106	-0.1652026
0.6278741	-0.1596440
0.5451690	-0.1483524
0.4693671	-0.1341235
0.4016474	-0.1182837
0.3425090	-0.1023046
0.2873826	-0.0861021
0.2412035	-0.0717529
0.2028146	-0.0595078
0.1710157	-0.0493219
0.1431313	-0.0404591
0.1202244	-0.0333062
0.1013702	-0.0275644
0.0857363	-0.0229355
0.0726577	-0.0191679
0.0617019	-0.0161054
0.0524902	-0.0136068
0.0446923	-0.0115483
0.0378026	-0.0097726
0.0319622	-0.0083026
0.0269985	-0.0070788
0.0227615	-0.0060511
0.0187915	-0.0051003
0.0154431	-0.0043064
0.0126176	-0.0036404
0.0102291	-0.0030779
0.0080347	-0.0025591
0.0062118	-0.0021245
0.0047019	-0.0017596
0.0034536	-0.0014522
0.0023693	-0.0011785
0.0014921	-0.0009500
0.0007887	-0.0007596
0.0002291	-0.0006009
-0.0002027	-0.0004715
-0.0005388	-0.0003637
-0.0007952	-0.0002744
-0.0009859	-0.0002007
-0.0011131	-0.0001448
-0.0012026	-0.0000983
-0.0012606	-0.0000600
-0.0012929	-0.0000286
-0.0013046	0.0000013
-0.0012930	0.0000242
-0.0012635	0.0000413
-0.0012209	0.0000538
-0.0011636	0.0000632
-0.0010988	0.0000691
-0.0010296	0.0000721
-0.0009585	0.0000729
-0.0008795	0.0000720
-0.0008023	0.0000697
-0.0007279	0.0000664
-0.0006576	0.0000624
-0.0005853	0.0000577
-0.0005188	0.0000528
-0.0004580	0.0000479
-0.0004031	0.0000432
-0.0003454	0.0000379
-0.0002949	0.0000331
-0.0002509	0.0000286
-0.0002128	0.0000247
-0.0001736	0.0000205
-0.0001412	0.0000169
-0.0001143	0.0000139
-0.0000923	0.0000113
-0.0000695	0.0000087
-0.0000521	0.0000066
-0.0000389	0.0000049
-0.0000289	0.0000037
-0.0000209	0.0000027
-0.0000151	0.0000020
-0.0000109	0.0000014
-0.0000079	0.0000010
-0.0000056	0.0000007
-0.0000040	0.0000005
-0.0000029	0.0000004
-0.0000021	0.0000003
-0.0000015	0.0000002
-0.0000011	0.0000001
-0.0000008	0.0000001
-0.0000005	0.0000001
-0.0000005	0.0000001
-0.0000005	0.0000001
-0.0000005	0.0000001
-0.0000004	0.0000001


==> Heteroclinicorbit7.dat <==
0.0999000	-0.0100000
0.0998237	-0.0078698
0.0997632	-0.0062933
0.0997150	-0.0051494
0.0996753	-0.0043107
0.0996411	-0.0036804
0.0996117	-0.0032258
0.0995857	-0.0029087
0.0995620	-0.0026891
0.0995317	-0.0024900
0.0995033	-0.0023898
0.0994759	-0.0023687
0.0994486	-0.0023915
0.0994140	-0.0024437
0.0993785	-0.0025334
0.0993417	-0.0026576
0.0993031	-0.0027988
0.0992481	-0.0029933
0.0991892	-0.0032150
0.0991261	-0.0034685
0.0990581	-0.0037411
0.0989560	-0.0041279
0.0988432	-0.0045671
0.0987190	-0.0050729
0.0985811	-0.0056257
0.0983861	-0.0063259
0.0981662	-0.0071718
0.0979196	-0.0082341
0.0976383	-0.0093860
0.0974325	-0.0101300
0.0972102	-0.0109711
0.0969703	-0.0119309
0.0967097	-0.0129635
0.0964257	-0.0140417
0.0961181	-0.0152225
0.0957849	-0.0165185
0.0954236	-0.0179179
0.0949106	-0.0198776
0.0943416	-0.0220499
0.0937107	-0.0244549
0.0930113	-0.0271044
0.0923198	-0.0297170
0.0915619	-0.0325536
0.0907313	-0.0356139
0.0898227	-0.0389438
0.0888313	-0.0426190
0.0877470	-0.0465523
0.0865609	-0.0507030
0.0852689	-0.0551942
0.0840033	-0.0596778
0.0826360	-0.0643757
0.0811590	-0.0692162
0.0795711	-0.0743436
0.0781425	-0.0789958
0.0766257	-0.0837753
0.0750165	-0.0886246
0.0733151	-0.0936121
0.0716723	-0.0983709
0.0699475	-0.1031630
0.0681386	-0.1079190
0.0662479	-0.1126762
0.0643546	-0.1172976
0.0623858	-0.1218045
0.0603418	-0.1261011
0.0582279	-0.1302193
0.0561541	-0.1340190
0.0540227	-0.1375148
0.0518367	-0.1405984
0.0496047	-0.1433003
0.0474434	-0.1455628
0.0452515	-0.1473412
0.0430345	-0.1485355
0.0408031	-0.1491850
0.0386573	-0.1493503
0.0365132	-0.1489172
0.0343775	-0.1478149
0.0322615	-0.1461041
0.0302357	-0.1439373
0.0282442	-0.1411724
0.0262933	-0.1377804
0.0243931	-0.1338502
0.0225787	-0.1295546
0.0208265	-0.1247922
0.0191410	-0.1195746
0.0175294	-0.1140134
0.0160123	-0.1082893
0.0145748	-0.1023400
0.0132180	-0.0962005
0.0119453	-0.0899815
0.0107654	-0.0838310
0.0096687	-0.0777185
0.0086532	-0.0716773
0.0077184	-0.0657917
0.0068470	-0.0600310
0.0060536	-0.0545126
0.0053338	-0.0492503
0.0046847	-0.0442940
0.0040655	-0.0393861
0.0035161	-0.0348516
0.0030303	-0.0306765
0.0026033	-0.0268798
0.0021985	-0.0231769
0.0018503	-0.0198863
0.0015515	-0.0169677
0.0012968	-0.0144127
0.0010719	-0.0121099
0.0008833	-0.0101316
0.0007255	-0.0084339
0.0005942	-0.0069934
0.0004775	-0.0056943
0.0003826	-0.0046188
0.0003057	-0.0037286
0.0002436	-0.0029994
0.0001769	-0.0022113
0.0001280	-0.0016213
0.0000921	-0.0011752
0.0000662	-0.0008466
0.0000454	-0.0005883
0.0000310	-0.0004066
0.0000212	-0.0002794
0.0000146	-0.0001916
0.0000099	-0.0001308
0.0000066	-0.0000889
0.0000045	-0.0000608
0.0000031	-0.0000417
0.0000019	-0.0000252
0.0000011	-0.0000149
0.0000007	-0.0000096
0.0000005	-0.0000065
0.0000002	-0.0000034
0.0000001	-0.0000016
0.0000001	-0.0000009
0.0000001	-0.0000007
0.0000003	-0.0000052
0.0000003	-0.0000060
-0.0000001	0.0000023
-0.0000003	0.0000061
-0.0000002	0.0000040
-0.0000001	0.0000026
-0.0000001	0.0000018
-0.0000001	0.0000012


==> Heteroclinicorbit8.dat <==
0.0000000	-0.0000000
0.0100000	-0.0006460
0.0200000	-0.0010976
0.0300000	-0.0013750
0.0400000	-0.0014976
0.0500000	-0.0014844
0.0600000	-0.0013536
0.0700000	-0.0011230
0.0800000	-0.0008096
0.0900000	-0.0004300
0.1000000	0.0000000
0.1100000	0.0004650
0.1200000	0.0009504
0.1300000	0.0014420
0.1400000	0.0019264
0.1500000	0.0023906
0.1600000	0.0028224
0.1700000	0.0032100
0.1800000	0.0035424
0.1900000	0.0038090
0.2000000	0.0040000
0.2100000	0.0041060
0.2200000	0.0041184
0.2300000	0.0040290
0.2400000	0.0038304
0.2500000	0.0035156
0.2600000	0.0030784
0.2700000	0.0025130
0.2800000	0.0018144
0.2900000	0.0009780
0.3000000	-0.0000000
0.3100000	-0.0011230
0.3200000	-0.0023936
0.3300000	-0.0038140
0.3400000	-0.0053856
0.3500000	-0.0071094
0.3600000	-0.0089856
0.3700000	-0.0110140
0.3800000	-0.0131936
0.3900000	-0.0155230
0.4000000	-0.0180000
0.4100000	-0.0206220
0.4200000	-0.0233856
0.4300000	-0.0262870
0.4400000	-0.0293216
0.4500000	-0.0324844
0.4600000	-0.0357696
0.4700000	-0.0391710
0.4800000	-0.0426816
0.4900000	-0.0462940
0.5000000	-0.0500000
0.5100000	-0.0537910
0.5200000	-0.0576576
0.5300000	-0.0615900
0.5400000	-0.0655776
0.5500000	-0.0696094
0.5600000	-0.0736736
0.5700000	-0.0777580
0.5800000	-0.0818496
0.5900000	-0.0859350
0.6000000	-0.0900000
0.6100000	-0.0940300
0.6200000	-0.0980096
0.6300000	-0.1019230
0.6400000	-0.1057536
0.6500000	-0.1094844
0.6600000	-0.1130976
0.6700000	-0.1165750
0.6800000	-0.1198976
0.6900000	-0.1230460
0.7000000	-0.1260000
0.7100000	-0.1287390
0.7200000	-0.1312416
0.7300000	-0.1334860
0.7400000	-0.1354496
0.7500000	-0.1371094
0.7600000	-0.1384416
0.7700000	-0.1394220
0.7800000	-0.1400256
0.7900000	-0.1402270
0.8000000	-0.1400000
0.8100000	-0.1393180
0.8200000	-0.1381536
0.8300000	-0.1364790
0.8400000	-0.1342656
0.8500000	-0.1314844
0.8600000	-0.1281056
0.8700000	-0.1240990
0.8800000	-0.1194336
0.8900000	-0.1140780
0.9000000	-0.1080000
0.9100000	-0.1011670
0.9200000	-0.0935456
0.9300000	-0.0851020
0.9400000	-0.0758016
0.9500000	-0.0656094
0.9600000	-0.0544896
0.9700000	-0.0424060
0.9800000	-0.0293216
0.9900000	-0.0151990
1.0000000	-0.0000000


==> Heteroclinicorbit9.dat <==
0.0000000	-0.0000000
0.0010000	-0.0073928
0.0020000	-0.0145728
0.0030000	-0.0215419
0.0040000	-0.0283023
0.0050000	-0.0348561
0.0060000	-0.0412053
0.0070000	-0.0473519
0.0080000	-0.0532982
0.0090000	-0.0590460
0.0100000	-0.0645975
0.0110000	-0.0699547
0.0120000	-0.0751196
0.0130000	-0.0800943
0.0140000	-0.0848808
0.0150000	-0.0894811
0.0160000	-0.0938972
0.0170000	-0.0981312
0.0180000	-0.1021850
0.0190000	-0.1060606
0.0200000	-0.1097600
0.0210000	-0.1132852
0.0220000	-0.1166382
0.0230000	-0.1198210
0.0240000	-0.1228355
0.0250000	-0.1256836
0.0260000	-0.1283674
0.0270000	-0.1308887
0.0280000	-0.1332495
0.0290000	-0.1354518
0.0300000	-0.1374975
0.0310000	-0.1393885
0.0320000	-0.1411267
0.0330000	-0.1427140
0.0340000	-0.1441523
0.0350000	-0.1454436
0.0360000	-0.1465897
0.0370000	-0.1475925
0.0380000	-0.1484539
0.0390000	-0.1491758
0.0400000	-0.1497600
0.0410000	-0.1502084
0.0420000	-0.1505229
0.0430000	-0.1507052
0.0440000	-0.1507574
0.0450000	-0.1506811
0.0460000	-0.1504782
0.0470000	-0.1501506
0.0480000	-0.1497001
0.0490000	-0.1491284
0.0500000	-0.1484375
0.0510000	-0.1476290
0.0520000	-0.1467049
0.0530000	-0.1456668
0.0540000	-0.1445166
0.0550000	-0.1432561
0.0560000	-0.1418870
0.0570000	-0.1404110
0.0580000	-0.1388301
0.0590000	-0.1371458
0.0600000	-0.1353600
0.0610000	-0.1334744
0.0620000	-0.1314907
0.0630000	-0.1294107
0.0640000	-0.1272361
0.0650000	-0.1249686
0.0660000	-0.1226099
0.0670000	-0.1201618
0.0680000	-0.1176259
0.0690000	-0.1150039
0.0700000	-0.1122975
0.0710000	-0.1095084
0.0720000	-0.1066383
0.0730000	-0.1036889
0.0740000	-0.1006618
0.0750000	-0.0975586
0.0760000	-0.0943811
0.0770000	-0.0911308
0.0780000	-0.0878094
0.0790000	-0.0844186
0.0800000	-0.0809600
0.0810000	-0.0774352
0.0820000	-0.0738458
0.0830000	-0.0701934
0.0840000	-0.0664796
0.0850000	-0.0627061
0.0860000	-0.0588744
0.0870000	-0.0549861
0.0880000	-0.0510428
0.0890000	-0.0470461
0.0900000	-0.0429975
0.0910000	-0.0388986
0.0920000	-0.0347510
0.0930000	-0.0305561
0.0940000	-0.0263157
0.0950000	-0.0220311
0.0960000	-0.0177039
0.0970000	-0.0133357
0.0980000	-0.0089280
0.0990000	-0.0044822
0.1000000	0.0000000


==> R1.dat <==
0.0000000	0.0000000
0.0100000	0.0495000
0.0200000	0.0980000
0.0300000	0.1455000
0.0400000	0.1920000
0.0500000	0.2375000
0.0600000	0.2820000
0.0700000	0.3255000
0.0800000	0.3680000
0.0900000	0.4095000
0.1000000	0.4500000
0.1100000	0.4895000
0.1200000	0.5280000
0.1300000	0.5655000
0.1400000	0.6020000
0.1500000	0.6375000
0.1600000	0.6720000
0.1700000	0.7055000
0.1800000	0.7380000
0.1900000	0.7695000
0.2000000	0.8000000
0.2100000	0.8295000
0.2200000	0.8580000
0.2300000	0.8855000
0.2400000	0.9120000
0.2500000	0.9375000
0.2600000	0.9620000
0.2700000	0.9855000
0.2800000	1.0080000
0.2900000	1.0295000
0.3000000	1.0500000
0.3100000	1.0695000
0.3200000	1.0880000
0.3300000	1.1055000
0.3400000	1.1220000
0.3500000	1.1375000
0.3600000	1.1520000
0.3700000	1.1655000
0.3800000	1.1780000
0.3900000	1.1895000
0.4000000	1.2000000
0.4100000	1.2095000
0.4200000	1.2180000
0.4300000	1.2255000
0.4400000	1.2320000
0.4500000	1.2375000
0.4600000	1.2420000
0.4700000	1.2455000
0.4800000	1.2480000
0.4900000	1.2495000
0.5000000	1.2500000
0.5100000	1.2495000
0.5200000	1.2480000
0.5300000	1.2455000
0.5400000	1.2420000
0.5500000	1.2375000
0.5600000	1.2320000
0.5700000	1.2255000
0.5800000	1.2180000
0.5900000	1.2095000
0.6000000	1.2000000
0.6100000	1.1895000
0.6200000	1.1780000
0.6300000	1.1655000
0.6400000	1.1520000
0.6500000	1.1375000
0.6600000	1.1220000
0.6700000	1.1055000
0.6800000	1.0880000
0.6900000	1.0695000
0.7000000	1.0500000
0.7100000	1.0295000
0.7200000	1.0080000
0.7300000	0.9855000
0.7400000	0.9620000
0.7500000	0.9375000
0.7600000	0.9120000
0.7700000	0.8855000
0.7800000	0.8580000
0.7900000	0.8295000
0.8000000	0.8000000
0.8100000	0.7695000
0.8200000	0.7380000
0.8300000	0.7055000
0.8400000	0.6720000
0.8500000	0.6375000
0.8600000	0.6020000
0.8700000	0.5655000
0.8800000	0.5280000
0.8900000	0.4895000
0.9000000	0.4500000
0.9100000	0.4095000
0.9200000	0.3680000
0.9300000	0.3255000
0.9400000	0.2820000
0.9500000	0.2375000
0.9600000	0.1920000
0.9700000	0.1455000
0.9800000	0.0980000
0.9900000	0.0495000
1.0000000	0.0000000


==> ess1.dat <==
-3.0000000	-2.0000000
-2.6100000	-1.9000000
-2.2400000	-1.8000000
-1.8900000	-1.7000000
-1.5600000	-1.6000000
-1.2500000	-1.5000000
-0.9600000	-1.4000000
-0.6900000	-1.3000000
-0.4400000	-1.2000000
-0.2100000	-1.1000000
0.0000000	-1.0000000
0.1900000	-0.9000000
0.3600000	-0.8000000
0.5100000	-0.7000000
0.6400000	-0.6000000
0.7500000	-0.5000000
0.8400000	-0.4000000
0.9100000	-0.3000000
0.9600000	-0.2000000
0.9900000	-0.1000000
1.0000000	0.0000000
0.9900000	0.1000000
0.9600000	0.2000000
0.9100000	0.3000000
0.8400000	0.4000000
0.7500000	0.5000000
0.6400000	0.6000000
0.5100000	0.7000000
0.3600000	0.8000000
0.1900000	0.9000000
0.0000000	1.0000000
-0.2100000	1.1000000
-0.4400000	1.2000000
-0.6900000	1.3000000
-0.9600000	1.4000000
-1.2500000	1.5000000
-1.5600000	1.6000000
-1.8900000	1.7000000
-2.2400000	1.8000000
-2.6100000	1.9000000
-3.0000000	2.0000000


==> ess2.dat <==
-5.0000000	-2.0000000
-4.6100000	-1.9000000
-4.2400000	-1.8000000
-3.8900000	-1.7000000
-3.5600000	-1.6000000
-3.2500000	-1.5000000
-2.9600000	-1.4000000
-2.6900000	-1.3000000
-2.4400000	-1.2000000
-2.2100000	-1.1000000
-2.0000000	-1.0000000
-1.8100000	-0.9000000
-1.6400000	-0.8000000
-1.4900000	-0.7000000
-1.3600000	-0.6000000
-1.2500000	-0.5000000
-1.1600000	-0.4000000
-1.0900000	-0.3000000
-1.0400000	-0.2000000
-1.0100000	-0.1000000
-1.0000000	0.0000000
-1.0100000	0.1000000
-1.0400000	0.2000000
-1.0900000	0.3000000
-1.1600000	0.4000000
-1.2500000	0.5000000
-1.3600000	0.6000000
-1.4900000	0.7000000
-1.6400000	0.8000000
-1.8100000	0.9000000
-2.0000000	1.0000000
-2.2100000	1.1000000
-2.4400000	1.2000000
-2.6900000	1.3000000
-2.9600000	1.4000000
-3.2500000	1.5000000
-3.5600000	1.6000000
-3.8900000	1.7000000
-4.2400000	1.8000000
-4.6100000	1.9000000
-5.0000000	2.0000000


==> ess3.dat <==
-4.7500000	-1.5000000
-4.4600000	-1.4000000
-4.1900000	-1.3000000
-3.9400000	-1.2000000
-3.7100000	-1.1000000
-3.5000000	-1.0000000
-3.3100000	-0.9000000
-3.1400000	-0.8000000
-2.9900000	-0.7000000
-2.8600000	-0.6000000
-2.7500000	-0.5000000
-2.6600000	-0.4000000
-2.5900000	-0.3000000
-2.5400000	-0.2000000
-2.5100000	-0.1000000
-2.5000000	0.0000000
-2.5100000	0.1000000
-2.5400000	0.2000000
-2.5900000	0.3000000
-2.6600000	0.4000000
-2.7500000	0.5000000
-2.8600000	0.6000000
-2.9900000	0.7000000
-3.1400000	0.8000000
-3.3100000	0.9000000
-3.5000000	1.0000000
-3.7100000	1.1000000
-3.9400000	1.2000000
-4.1900000	1.3000000
-4.4600000	1.4000000
-4.7500000	1.5000000


==> phaseplane10_1.dat <==
1.0000000	-0.0000000
1.0000000	-0.0000001
1.0000000	-0.0000001
1.0000000	-0.0000001
1.0000000	-0.0000001
1.0000000	-0.0000001
1.0000000	-0.0000001
1.0000000	-0.0000001
1.0000000	-0.0000002
1.0000000	-0.0000002
1.0000000	-0.0000002
1.0000000	-0.0000002
0.9999999	-0.0000003
0.9999999	-0.0000003
0.9999999	-0.0000004
0.9999999	-0.0000004
0.9999999	-0.0000005
0.9999999	-0.0000005
0.9999999	-0.0000006
0.9999999	-0.0000007
0.9999998	-0.0000007
0.9999998	-0.0000008
0.9999998	-0.0000009
0.9999998	-0.0000010
0.9999997	-0.0000012
0.9999997	-0.0000013
0.9999997	-0.0000014
0.9999996	-0.0000016
0.9999996	-0.0000018
0.9999995	-0.0000020
0.9999995	-0.0000022
0.9999994	-0.0000024
0.9999994	-0.0000027
0.9999993	-0.0000030
0.9999992	-0.0000033
0.9999991	-0.0000036
0.9999990	-0.0000040
0.9999989	-0.0000044
0.9999988	-0.0000049
0.9999986	-0.0000054
0.9999985	-0.0000059
0.9999983	-0.0000065
0.9999982	-0.0000072
0.9999980	-0.0000079
0.9999977	-0.0000087
0.9999975	-0.0000096
0.9999972	-0.0000106
0.9999969	-0.0000116
0.9999966	-0.0000127
0.9999963	-0.0000140
0.9999959	-0.0000154
0.9999955	-0.0000169
0.9999950	-0.0000185
0.9999945	-0.0000203
0.9999939	-0.0000223
0.9999933	-0.0000245
0.9999927	-0.0000268
0.9999919	-0.0000294
0.9999911	-0.0000322
0.9999902	-0.0000353
0.9999893	-0.0000387
0.9999882	-0.0000424
0.9999870	-0.0000464
0.9999858	-0.0000508
0.9999844	-0.0000556
0.9999829	-0.0000609
0.9999812	-0.0000667
0.9999794	-0.0000730
0.9999774	-0.0000798
0.9999752	-0.0000873
0.9999728	-0.0000955
0.9999702	-0.0001045
0.9999673	-0.0001143
0.9999642	-0.0001249
0.9999608	-0.0001366
0.9999571	-0.0001493
0.9999530	-0.0001633
0.9999485	-0.0001785
0.9999436	-0.0001951
0.9999383	-0.0002133
0.9999325	-0.0002331
0.9999261	-0.0002548
0.9999191	-0.0002785
0.9999115	-0.0003045
0.9999032	-0.0003328
0.9998941	-0.0003638
0.9998842	-0.0003977
0.9998733	-0.0004347
0.9998614	-0.0004752
0.9998484	-0.0005195
0.9998342	-0.0005679
0.9998187	-0.0006209
0.9998018	-0.0006787
0.9997832	-0.0007420
0.9997629	-0.0008111
0.9997408	-0.0008866
0.9997165	-0.0009691
0.9996901	-0.0010593
0.9996611	-0.0011577
0.9996295	-0.0012653
0.9995949	-0.0013827
0.9995571	-0.0015109
0.9995159	-0.0016508
0.9994708	-0.0018035
0.9994215	-0.0019703
0.9993677	-0.0021522
0.9993090	-0.0023507
0.9992448	-0.0025674
0.9991747	-0.0028037
0.9990981	-0.0030616
0.9990146	-0.0033430
0.9989233	-0.0036499
0.9988237	-0.0039848
0.9987149	-0.0043500
0.9985962	-0.0047485
0.9984667	-0.0051831
0.9983252	-0.0056571
0.9981709	-0.0061741
0.9980024	-0.0067380
0.9978186	-0.0073530
0.9976180	-0.0080236
0.9973991	-0.0087549
0.9971603	-0.0095524
0.9968998	-0.0104219
0.9966155	-0.0113699
0.9963054	-0.0124035
0.9959672	-0.0135303
0.9955982	-0.0147587
0.9951958	-0.0160977
0.9947568	-0.0175572
0.9942781	-0.0191478
0.9937561	-0.0208814
0.9931868	-0.0227706
0.9925661	-0.0248291
0.9918893	-0.0270720
0.9911514	-0.0295156
0.9903470	-0.0321775
0.9894701	-0.0350771
0.9885142	-0.0382351
0.9874723	-0.0416741
0.9863369	-0.0454186
0.9850995	-0.0494953
0.9837512	-0.0539329
0.9822821	-0.0587623
0.9806817	-0.0640173
0.9789383	-0.0697341
0.9770395	-0.0759517
0.9749717	-0.0827120
0.9727202	-0.0900603
0.9702691	-0.0980447
0.9676012	-0.1067170
0.9646979	-0.1161319
0.9615392	-0.1263478
0.9581035	-0.1374261
0.9543678	-0.1494313
0.9503070	-0.1624303
0.9458947	-0.1764925
0.9411025	-0.1916882
0.9359003	-0.2080879
0.9302563	-0.2257611
0.9241369	-0.2447735
0.9175073	-0.2651852
0.9103311	-0.2870468
0.9025712	-0.3103963
0.8941899	-0.3352515
0.8851497	-0.3616098
0.8754139	-0.3894318
0.8649477	-0.4186489
0.8537193	-0.4491346
0.8417011	-0.4807267
0.8288714	-0.5131871
0.8152155	-0.5462384
0.8007273	-0.5795281
0.7854105	-0.6126702
0.7692798	-0.6452304
0.7523607	-0.6767640
0.7346901	-0.7068236
0.7163154	-0.7349876
0.6972935	-0.7608759
0.6776893	-0.7841669
0.6575742	-0.8046061
0.6370239	-0.8220105
0.6161172	-0.8362678
0.5949339	-0.8473312
0.5735536	-0.8552117
0.5520544	-0.8599695
0.5305118	-0.8617044
0.5089981	-0.8605467
0.4875819	-0.8566499
0.4663273	-0.8501827
0.4452942	-0.8413239
0.4245378	-0.8302575
0.4041085	-0.8171689
0.3840525	-0.8022420
0.3644110	-0.7856577
0.3452213	-0.7675915
0.3265159	-0.7482133
0.3083238	-0.7276862
0.2906696	-0.7061665
0.2735745	-0.6838033
0.2570561	-0.6607384
0.2411284	-0.6371067
0.2258025	-0.6130361
0.2110863	-0.5886474
0.1969849	-0.5640552
0.1835008	-0.5393672
0.1706336	-0.5146851
0.1583810	-0.4901042
0.1467382	-0.4657139
0.1356982	-0.4415978
0.1252524	-0.4178331
0.1153901	-0.3944918
0.1060991	-0.3716397
0.0973657	-0.3493368
0.0891748	-0.3276377
0.0815100	-0.3065908
0.0743540	-0.2862390
0.0676885	-0.2666193
0.0614945	-0.2477629
0.0557521	-0.2296956
0.0504411	-0.2124373
0.0455411	-0.1960023
0.0410311	-0.1803996
0.0368903	-0.1656331
0.0330977	-0.1517014
0.0296328	-0.1385984
0.0264749	-0.1263134
0.0236041	-0.1148315
0.0210008	-0.1041342
0.0186458	-0.0941991
0.0165208	-0.0850010
0.0146080	-0.0765119
0.0128904	-0.0687018
0.0113520	-0.0615388
0.0099772	-0.0549894
0.0087517	-0.0490195
0.0076619	-0.0435944
0.0066949	-0.0386791
0.0058389	-0.0342389
0.0050829	-0.0302396
0.0044168	-0.0266478
0.0038310	-0.0234310
0.0033170	-0.0205581
0.0028670	-0.0179993
0.0024739	-0.0157262
0.0021311	-0.0137123
0.0018328	-0.0119325
0.0015737	-0.0103635
0.0013491	-0.0089836
0.0011548	-0.0077730
0.0009869	-0.0067132
0.0008422	-0.0057877
0.0007177	-0.0049810
0.0006107	-0.0042795
0.0005190	-0.0036707
0.0004404	-0.0031434
0.0003732	-0.0026876
0.0003158	-0.0022943
0.0002669	-0.0019556
0.0002253	-0.0016644
0.0001900	-0.0014145
0.0001600	-0.0012005
0.0001345	-0.0010174
0.0001130	-0.0008610
0.0000948	-0.0007277
0.0000794	-0.0006142
0.0000665	-0.0005178
0.0000556	-0.0004359
0.0000464	-0.0003666
0.0000387	-0.0003079
0.0000323	-0.0002582
0.0000269	-0.0002164
0.0000224	-0.0001811
0.0000186	-0.0001514
0.0000154	-0.0001264
0.0000128	-0.0001054
0.0000106	-0.0000878
0.0000088	-0.0000731
0.0000072	-0.0000607
0.0000060	-0.0000504
0.0000049	-0.0000418
0.0000041	-0.0000347
0.0000033	-0.0000287
0.0000027	-0.0000237
0.0000023	-0.0000196
0.0000019	-0.0000162
0.0000015	-0.0000133
0.0000012	-0.0000110
0.0000010	-0.0000090
0.0000008	-0.0000074
0.0000007	-0.0000061
0.0000006	-0.0000050
0.0000005	-0.0000041
0.0000004	-0.0000034
0.0000003	-0.0000028
0.0000002	-0.0000022
0.0000002	-0.0000018
0.0000002	-0.0000015
0.0000001	-0.0000012
0.0000001	-0.0000010
0.0000001	-0.0000008
0.0000001	-0.0000007
0.0000001	-0.0000005
0.0000000	-0.0000004
0.0000000	-0.0000004
0.0000000	-0.0000003
0.0000000	-0.0000002
0.0000000	-0.0000002
0.0000000	-0.0000002
0.0000000	-0.0000001
0.0000000	-0.0000001
0.0000000	-0.0000001
0.0000000	-0.0000001
0.0000000	-0.0000001
0.0000000	-0.0000000

==> phaseplane8_1.dat <==
0.0000000	-0.0000000
0.0100000	-0.2101990
0.0200000	-0.3971396
0.0300000	-0.5619857
0.0400000	-0.7058773
0.0500000	-0.8299306
0.0600000	-0.9352373
0.0700000	-1.0228657
0.0800000	-1.0938596
0.0900000	-1.1492390
0.1000000	-1.1900000
0.1100000	-1.2171146
0.1200000	-1.2315307
0.1300000	-1.2341723
0.1400000	-1.2259396
0.1500000	-1.2077083
0.1600000	-1.1803307
0.1700000	-1.1446346
0.1800000	-1.1014240
0.1900000	-1.0514790
0.2000000	-0.9955556
0.2100000	-0.9343857
0.2200000	-0.8686773
0.2300000	-0.7991146
0.2400000	-0.7263573
0.2500000	-0.6510417
0.2600000	-0.5737796
0.2700000	-0.4951590
0.2800000	-0.4157440
0.2900000	-0.3360746
0.3000000	-0.2566667
0.3100000	-0.1780123
0.3200000	-0.1005796
0.3300000	-0.0248123
0.3400000	0.0488693
0.3500000	0.1200694
0.3600000	0.1884160
0.3700000	0.2535610
0.3800000	0.3151804
0.3900000	0.3729743
0.4000000	0.4266667
0.4100000	0.4760054
0.4200000	0.5207627
0.4300000	0.5607343
0.4400000	0.5957404
0.4500000	0.6256250
0.4600000	0.6502560
0.4700000	0.6695254
0.4800000	0.6833493
0.4900000	0.6916677
0.5000000	0.6944444
0.5100000	0.6916677
0.5200000	0.6833493
0.5300000	0.6695254
0.5400000	0.6502560
0.5500000	0.6256250
0.5600000	0.5957404
0.5700000	0.5607343
0.5800000	0.5207627
0.5900000	0.4760054
0.6000000	0.4266667
0.6100000	0.3729743
0.6200000	0.3151804
0.6300000	0.2535610
0.6400000	0.1884160
0.6500000	0.1200694
0.6600000	0.0488693
0.6700000	-0.0248123
0.6800000	-0.1005796
0.6900000	-0.1780123
0.7000000	-0.2566667
0.7100000	-0.3360746
0.7200000	-0.4157440
0.7300000	-0.4951590
0.7400000	-0.5737796
0.7500000	-0.6510417
0.7600000	-0.7263573
0.7700000	-0.7991146
0.7800000	-0.8686773
0.7900000	-0.9343857
0.8000000	-0.9955556
0.8100000	-1.0514790
0.8200000	-1.1014240
0.8300000	-1.1446346
0.8400000	-1.1803307
0.8500000	-1.2077083
0.8600000	-1.2259396
0.8700000	-1.2341723
0.8800000	-1.2315307
0.8900000	-1.2171146
0.9000000	-1.1900000
0.9100000	-1.1492390
0.9200000	-1.0938596
0.9300000	-1.0228657
0.9400000	-0.9352373
0.9500000	-0.8299306
0.9600000	-0.7058773
0.9700000	-0.5619857
0.9800000	-0.3971396
0.9900000	-0.2101990
1.0000000	-0.0000000


==> phaseplane8_2.dat <==
0.0000000	0.0000000
0.0100000	0.0758858
0.0200000	0.1377331
0.0300000	0.1867822
0.0400000	0.2242150
0.0500000	0.2511563
0.0600000	0.2686746
0.0700000	0.2777839
0.0800000	0.2794445
0.0900000	0.2745643
0.1000000	0.2640000
0.1100000	0.2485583
0.1200000	0.2289971
0.1300000	0.2060267
0.1400000	0.1803110
0.1500000	0.1524688
0.1600000	0.1230746
0.1700000	0.0926604
0.1800000	0.0617165
0.1900000	0.0306928
0.2000000	-0.0000000
0.2100000	-0.0299892
0.2200000	-0.0589389
0.2300000	-0.0865488
0.2400000	-0.1125530
0.2500000	-0.1367187
0.2600000	-0.1588454
0.2700000	-0.1787631
0.2800000	-0.1963315
0.2900000	-0.2114387
0.3000000	-0.2240000
0.3100000	-0.2339567
0.3200000	-0.2412749
0.3300000	-0.2459443
0.3400000	-0.2479770
0.3500000	-0.2474062
0.3600000	-0.2442854
0.3700000	-0.2386866
0.3800000	-0.2306995
0.3900000	-0.2204302
0.4000000	-0.2080000
0.4100000	-0.1935442
0.4200000	-0.1772109
0.4300000	-0.1591598
0.4400000	-0.1395610
0.4500000	-0.1185937
0.4600000	-0.0964454
0.4700000	-0.0733101
0.4800000	-0.0493875
0.4900000	-0.0248817
0.5000000	0.0000000
0.5100000	0.0250483
0.5200000	0.0500531
0.5300000	0.0748047
0.5400000	0.0990950
0.5500000	0.1227188
0.5600000	0.1454746
0.5700000	0.1671664
0.5800000	0.1876045
0.5900000	0.2066068
0.6000000	0.2240000
0.6100000	0.2396208
0.6200000	0.2533171
0.6300000	0.2649492
0.6400000	0.2743910
0.6500000	0.2815312
0.6600000	0.2862746
0.6700000	0.2885429
0.6800000	0.2882765
0.6900000	0.2854353
0.7000000	0.2800000
0.7100000	0.2719733
0.7200000	0.2613811
0.7300000	0.2482737
0.7400000	0.2327270
0.7500000	0.2148438
0.7600000	0.1947546
0.7700000	0.1726194
0.7800000	0.1486285
0.7900000	0.1230038
0.8000000	0.0960000
0.8100000	0.0679058
0.8200000	0.0390451
0.8300000	0.0097782
0.8400000	-0.0194970
0.8500000	-0.0483437
0.8600000	-0.0762854
0.8700000	-0.1028041
0.8800000	-0.1273395
0.8900000	-0.1492877
0.9000000	-0.1680000
0.9100000	-0.1827817
0.9200000	-0.1928909
0.9300000	-0.1975373
0.9400000	-0.1958810
0.9500000	-0.1870313
0.9600000	-0.1700454
0.9700000	-0.1439276
0.9800000	-0.1076275
0.9900000	-0.0600392
1.0000000	-0.0000000


==> phaseplane9_1.dat <==
0.0000000	-0.0000000
0.0100000	-0.0341097
0.0200000	-0.0670462
0.0300000	-0.0988802
0.0400000	-0.1296744
0.0500000	-0.1594843
0.0600000	-0.1883597
0.0700000	-0.2163448
0.0800000	-0.2434795
0.0900000	-0.2697998
0.1000000	-0.2953378
0.1100000	-0.3201228
0.1200000	-0.3441811
0.1300000	-0.3675366
0.1400000	-0.3902109
0.1500000	-0.4122235
0.1600000	-0.4335922
0.1700000	-0.4543329
0.1800000	-0.4744602
0.1900000	-0.4939869
0.2000000	-0.5129249
0.2100000	-0.5312846
0.2200000	-0.5490754
0.2300000	-0.5663056
0.2400000	-0.5829824
0.2500000	-0.5991123
0.2600000	-0.6147007
0.2700000	-0.6297523
0.2800000	-0.6442710
0.2900000	-0.6582598
0.3000000	-0.6717211
0.3100000	-0.6846565
0.3200000	-0.6970673
0.3300000	-0.7089536
0.3400000	-0.7203152
0.3500000	-0.7311513
0.3600000	-0.7414604
0.3700000	-0.7512405
0.3800000	-0.7604890
0.3900000	-0.7692027
0.4000000	-0.7773781
0.4100000	-0.7850108
0.4200000	-0.7920963
0.4300000	-0.7986292
0.4400000	-0.8046038
0.4500000	-0.8100139
0.4600000	-0.8148529
0.4700000	-0.8191136
0.4800000	-0.8227883
0.4900000	-0.8258690
0.5000000	-0.8283473
0.5100000	-0.8302141
0.5200000	-0.8314602
0.5300000	-0.8320760
0.5400000	-0.8320512
0.5500000	-0.8313756
0.5600000	-0.8300384
0.5700000	-0.8280286
0.5800000	-0.8253349
0.5900000	-0.8219460
0.6000000	-0.8178500
0.6100000	-0.8130354
0.6200000	-0.8074901
0.6300000	-0.8012023
0.6400000	-0.7941603
0.6500000	-0.7863521
0.6600000	-0.7777664
0.6700000	-0.7683917
0.6800000	-0.7582171
0.6900000	-0.7472320
0.7000000	-0.7354265
0.7100000	-0.7227911
0.7200000	-0.7093172
0.7300000	-0.6949970
0.7400000	-0.6798235
0.7500000	-0.6637910
0.7600000	-0.6468950
0.7700000	-0.6291320
0.7800000	-0.6105002
0.7900000	-0.5909993
0.8000000	-0.5706305
0.8100000	-0.5493970
0.8200000	-0.5273035
0.8300000	-0.5043570
0.8400000	-0.4805661
0.8500000	-0.4559416
0.8600000	-0.4304965
0.8700000	-0.4042457
0.8800000	-0.3772063
0.8900000	-0.3493973
0.9000000	-0.3208399
0.9100000	-0.2915572
0.9200000	-0.2615741
0.9300000	-0.2309172
0.9400000	-0.1996150
0.9500000	-0.1676972
0.9600000	-0.1351949
0.9700000	-0.1021405
0.9800000	-0.0685671
0.9900000	-0.0345087
1.0000000	0.0000000


==> phaseplane9_2.dat <==
0.0000000	-0.0000000
0.0100000	-0.0998497
0.0200000	-0.1912960
0.0300000	-0.2746797
0.0400000	-0.3503360
0.0500000	-0.4185937
0.0600000	-0.4797760
0.0700000	-0.5341998
0.0800000	-0.5821760
0.0900000	-0.6240098
0.1000000	-0.6600000
0.1100000	-0.6904398
0.1200000	-0.7156160
0.1300000	-0.7358097
0.1400000	-0.7512960
0.1500000	-0.7623437
0.1600000	-0.7692160
0.1700000	-0.7721697
0.1800000	-0.7714560
0.1900000	-0.7673197
0.2000000	-0.7600000
0.2100000	-0.7497298
0.2200000	-0.7367360
0.2300000	-0.7212397
0.2400000	-0.7034560
0.2500000	-0.6835938
0.2600000	-0.6618560
0.2700000	-0.6384397
0.2800000	-0.6135360
0.2900000	-0.5873298
0.3000000	-0.5600000
0.3100000	-0.5317198
0.3200000	-0.5026560
0.3300000	-0.4729697
0.3400000	-0.4428160
0.3500000	-0.4123437
0.3600000	-0.3816960
0.3700000	-0.3510098
0.3800000	-0.3204160
0.3900000	-0.2900397
0.4000000	-0.2600000
0.4100000	-0.2304097
0.4200000	-0.2013760
0.4300000	-0.1729997
0.4400000	-0.1453760
0.4500000	-0.1185937
0.4600000	-0.0927360
0.4700000	-0.0678797
0.4800000	-0.0440960
0.4900000	-0.0214498
0.5000000	-0.0000000
0.5100000	0.0202002
0.5200000	0.0391040
0.5300000	0.0566703
0.5400000	0.0728640
0.5500000	0.0876563
0.5600000	0.1010240
0.5700000	0.1129502
0.5800000	0.1234240
0.5900000	0.1324402
0.6000000	0.1400000
0.6100000	0.1461102
0.6200000	0.1507840
0.6300000	0.1540402
0.6400000	0.1559040
0.6500000	0.1564062
0.6600000	0.1555840
0.6700000	0.1534802
0.6800000	0.1501440
0.6900000	0.1456302
0.7000000	0.1400000
0.7100000	0.1333202
0.7200000	0.1256640
0.7300000	0.1171102
0.7400000	0.1077440
0.7500000	0.0976563
0.7600000	0.0869440
0.7700000	0.0757103
0.7800000	0.0640640
0.7900000	0.0521202
0.8000000	0.0400000
0.8100000	0.0278303
0.8200000	0.0157440
0.8300000	0.0038802
0.8400000	-0.0076160
0.8500000	-0.0185937
0.8600000	-0.0288960
0.8700000	-0.0383598
0.8800000	-0.0468160
0.8900000	-0.0540897
0.9000000	-0.0600000
0.9100000	-0.0643598
0.9200000	-0.0669760
0.9300000	-0.0676497
0.9400000	-0.0661760
0.9500000	-0.0623438
0.9600000	-0.0559360
0.9700000	-0.0467298
0.9800000	-0.0344960
0.9900000	-0.0189998
1.0000000	-0.0000000


==> phaseplane9_3.dat <==
0.5000000	-0.8283473
0.5100000	-0.8302141
0.5200000	-0.8314602
0.5300000	-0.8320760
0.5400000	-0.8320512
0.5500000	-0.8313756
0.5600000	-0.8300384
0.5700000	-0.8280286
0.5800000	-0.8253349
0.5900000	-0.8219460
0.6000000	-0.8178500
0.6100000	-0.8130354
0.6200000	-0.8074901
0.6300000	-0.8012023
0.6400000	-0.7941603
0.6500000	-0.7863521
0.6600000	-0.7777664
0.6700000	-0.7683917
0.6800000	-0.7582171
0.6900000	-0.7472320
0.7000000	-0.7354265
0.7100000	-0.7227911
0.7200000	-0.7093172
0.7300000	-0.6949970
0.7400000	-0.6798235
0.7500000	-0.6637910
0.7600000	-0.6468950
0.7700000	-0.6291320
0.7800000	-0.6105002
0.7900000	-0.5909993
0.8000000	-0.5706305
0.8100000	-0.5493970
0.8200000	-0.5273035
0.8300000	-0.5043570

==> pplaneshock.dat <==
40.0000000	-0.0000017
40.0500000	-0.0000018
40.1000000	-0.0000019
40.1500000	-0.0000020
40.2000000	-0.0000021
40.2500000	-0.0000022
40.3000000	-0.0000023
40.3500000	-0.0000024
40.4000000	-0.0000025
40.4500000	-0.0000026
40.5000000	-0.0000027
40.5500000	-0.0000028
40.6000000	-0.0000030
40.6500000	-0.0000031
40.7000000	-0.0000032
40.7500000	-0.0000034
40.8000000	-0.0000035
40.8500000	-0.0000037
40.9000000	-0.0000039
40.9500000	-0.0000041
41.0000000	-0.0000042
41.0500000	-0.0000044
41.1000000	-0.0000046
41.1500000	-0.0000048
41.2000000	-0.0000051
41.2500000	-0.0000053
41.3000000	-0.0000055
41.3500000	-0.0000058
41.4000000	-0.0000061
41.4500000	-0.0000063
41.5000000	-0.0000066
41.5500000	-0.0000069
41.6000000	-0.0000072
41.6500000	-0.0000076
41.7000000	-0.0000079
41.7500000	-0.0000083
41.8000000	-0.0000086
41.8500000	-0.0000090
41.9000000	-0.0000094
41.9500000	-0.0000099
42.0000000	-0.0000103
42.0500000	-0.0000108
42.1000000	-0.0000113
42.1500000	-0.0000118
42.2000000	-0.0000123
42.2500000	-0.0000129
42.3000000	-0.0000135
42.3500000	-0.0000141
42.4000000	-0.0000147
42.4500000	-0.0000154
42.5000000	-0.0000161
42.5500000	-0.0000168
42.6000000	-0.0000176
42.6500000	-0.0000184
42.7000000	-0.0000192
42.7500000	-0.0000201
42.8000000	-0.0000210
42.8500000	-0.0000220
42.9000000	-0.0000230
42.9500000	-0.0000240
43.0000000	-0.0000251
43.0500000	-0.0000262
43.1000000	-0.0000274
43.1500000	-0.0000287
43.2000000	-0.0000300
43.2500000	-0.0000313
43.3000000	-0.0000328
43.3500000	-0.0000343
43.4000000	-0.0000358
43.4500000	-0.0000374
43.5000000	-0.0000391
43.5500000	-0.0000409
43.6000000	-0.0000428
43.6500000	-0.0000447
43.7000000	-0.0000467
43.7500000	-0.0000489
43.8000000	-0.0000511
43.8500000	-0.0000534
43.9000000	-0.0000558
43.9500000	-0.0000584
44.0000000	-0.0000610
44.0500000	-0.0000638
44.1000000	-0.0000667
44.1500000	-0.0000697
44.2000000	-0.0000729
44.2500000	-0.0000762
44.3000000	-0.0000797
44.3500000	-0.0000833
44.4000000	-0.0000871
44.4500000	-0.0000910
44.5000000	-0.0000951
44.5500000	-0.0000995
44.6000000	-0.0001040
44.6500000	-0.0001087
44.7000000	-0.0001136
44.7500000	-0.0001188
44.8000000	-0.0001242
44.8500000	-0.0001298
44.9000000	-0.0001357
44.9500000	-0.0001419
45.0000000	-0.0001483
45.0500000	-0.0001551
45.1000000	-0.0001621
45.1500000	-0.0001695
45.2000000	-0.0001772
45.2500000	-0.0001852
45.3000000	-0.0001936
45.3500000	-0.0002024
45.4000000	-0.0002116
45.4500000	-0.0002212
45.5000000	-0.0002313
45.5500000	-0.0002418
45.6000000	-0.0002527
45.6500000	-0.0002642
45.7000000	-0.0002762
45.7500000	-0.0002887
45.8000000	-0.0003019
45.8500000	-0.0003156
45.9000000	-0.0003299
45.9500000	-0.0003449
46.0000000	-0.0003605
46.0500000	-0.0003769
46.1000000	-0.0003940
46.1500000	-0.0004119
46.2000000	-0.0004306
46.2500000	-0.0004502
46.3000000	-0.0004706
46.3500000	-0.0004920
46.4000000	-0.0005143
46.4500000	-0.0005377
46.5000000	-0.0005621
46.5500000	-0.0005876
46.6000000	-0.0006143
46.6500000	-0.0006422
46.7000000	-0.0006714
46.7500000	-0.0007019
46.8000000	-0.0007338
46.8500000	-0.0007672
46.9000000	-0.0008020
46.9500000	-0.0008385
47.0000000	-0.0008766
47.0500000	-0.0009164
47.1000000	-0.0009580
47.1500000	-0.0010016
47.2000000	-0.0010471
47.2500000	-0.0010947
47.3000000	-0.0011445
47.3500000	-0.0011965
47.4000000	-0.0012509
47.4500000	-0.0013078
47.5000000	-0.0013673
47.5500000	-0.0014295
47.6000000	-0.0014945
47.6500000	-0.0015625
47.7000000	-0.0016337
47.7500000	-0.0017080
47.8000000	-0.0017858
47.8500000	-0.0018671
47.9000000	-0.0019521
47.9500000	-0.0020410
48.0000000	-0.0021340
48.0500000	-0.0022312
48.1000000	-0.0023329
48.1500000	-0.0024392
48.2000000	-0.0025504
48.2500000	-0.0026668
48.3000000	-0.0027884
48.3500000	-0.0029156
48.4000000	-0.0030487
48.4500000	-0.0031879
48.5000000	-0.0033335
48.5500000	-0.0034858
48.6000000	-0.0036451
48.6500000	-0.0038117
48.7000000	-0.0039861
48.7500000	-0.0041684
48.8000000	-0.0043592
48.8500000	-0.0045589
48.9000000	-0.0047677
48.9500000	-0.0049862
49.0000000	-0.0052149
49.0500000	-0.0054542
49.1000000	-0.0057046
49.1500000	-0.0059666
49.2000000	-0.0062408
49.2500000	-0.0065279
49.3000000	-0.0068283
49.3500000	-0.0071428
49.4000000	-0.0074720
49.4500000	-0.0078166
49.5000000	-0.0081774
49.5500000	-0.0085552
49.6000000	-0.0089508
49.6500000	-0.0093651
49.7000000	-0.0097990
49.7500000	-0.0102534
49.8000000	-0.0107294
49.8500000	-0.0112281
49.9000000	-0.0117505
49.9500000	-0.0122980
50.0000000	-0.0128717
50.0500000	-0.0134730
50.1000000	-0.0141032
50.1500000	-0.0147639
50.2000000	-0.0154567
50.2500000	-0.0161831
50.3000000	-0.0169450
50.3500000	-0.0177442
50.4000000	-0.0185827
50.4500000	-0.0194626
50.5000000	-0.0203860
50.5500000	-0.0213554
50.6000000	-0.0223732
50.6500000	-0.0234421
50.7000000	-0.0245650
50.7500000	-0.0257447
50.8000000	-0.0269846
50.8500000	-0.0282880
50.9000000	-0.0296586
50.9500000	-0.0311004
51.0000000	-0.0326174
51.0500000	-0.0342142
51.1000000	-0.0358955
51.1500000	-0.0376665
51.2000000	-0.0395328
51.2500000	-0.0415002
51.3000000	-0.0435753
51.3500000	-0.0457650
51.4000000	-0.0480767
51.4500000	-0.0505186
51.5000000	-0.0530995
51.5500000	-0.0558291
51.6000000	-0.0587177
51.6500000	-0.0617767
51.7000000	-0.0650188
51.7500000	-0.0684574
51.8000000	-0.0721078
51.8500000	-0.0759864
51.9000000	-0.0801117
51.9500000	-0.0845039
52.0000000	-0.0891858
52.0500000	-0.0941825
52.1000000	-0.0995224
52.1500000	-0.1052374
52.2000000	-0.1113634
52.2500000	-0.1179414
52.3000000	-0.1250179
52.3500000	-0.1326464
52.4000000	-0.1408887
52.4500000	-0.1498164
52.5000000	-0.1595134
52.5500000	-0.1700785
52.6000000	-0.1816291
52.6500000	-0.1943060
52.7000000	-0.2082801
52.7500000	-0.2237606
52.8000000	-0.2410080
52.8500000	-0.2603502
52.9000000	-0.2822088
52.9500000	-0.3071360
53.0000000	-0.3358735
53.0500000	-0.3694484
53.1000000	-0.4093360
53.1500000	-0.4577564
53.2000000	-0.5182560
53.2500000	-0.5969587
53.3000000	-0.7056351
53.3500000	-0.8707991
53.5500000	-0.3165722
53.6000000	-0.1946776
53.6500000	-0.1781268
53.7000000	-0.1638083
53.7500000	-0.1504470
53.8000000	-0.1379492
53.8500000	-0.1262470
53.9000000	-0.1152867
53.9500000	-0.1050246
54.0000000	-0.0954249
54.0500000	-0.0864571
54.1000000	-0.0780953
54.1500000	-0.0703160
54.2000000	-0.0630979
54.2500000	-0.0564207
54.3000000	-0.0502645
54.3500000	-0.0446094
54.4000000	-0.0394350
54.4500000	-0.0347204
54.5000000	-0.0304436
54.5500000	-0.0265820
54.6000000	-0.0231119
54.6500000	-0.0200091
54.7000000	-0.0172487
54.7500000	-0.0148055
54.8000000	-0.0126543
54.8500000	-0.0107701
54.9000000	-0.0091282
54.9500000	-0.0077049
55.0000000	-0.0064774
55.0500000	-0.0054241
55.1000000	-0.0045246
55.1500000	-0.0037603
55.2000000	-0.0031138
55.2500000	-0.0025695
55.3000000	-0.0021132
55.3500000	-0.0017323
55.4000000	-0.0014156
55.4500000	-0.0011533
55.5000000	-0.0009369
55.5500000	-0.0007590
55.6000000	-0.0006132
55.6500000	-0.0004942
55.7000000	-0.0003973
55.7500000	-0.0003186
55.8000000	-0.0002549
55.8500000	-0.0002036
55.9000000	-0.0001622
55.9500000	-0.0001289
56.0000000	-0.0001023
56.0500000	-0.0000810
56.1000000	-0.0000641
56.1500000	-0.0000506
56.2000000	-0.0000398
56.2500000	-0.0000313
56.3000000	-0.0000246
56.3500000	-0.0000193
56.4000000	-0.0000151
56.4500000	-0.0000118
56.5000000	-0.0000092
56.5500000	-0.0000072
56.6000000	-0.0000056
56.6500000	-0.0000043
56.7000000	-0.0000034
56.7500000	-0.0000026
56.8000000	-0.0000020
56.8500000	-0.0000016
56.9000000	-0.0000012
56.9500000	-0.0000009
57.0000000	-0.0000007
57.0500000	-0.0000006
57.1000000	-0.0000004
57.1500000	-0.0000003
57.2000000	-0.0000002
57.2500000	-0.0000002
57.3000000	-0.0000001
57.3500000	-0.0000001
57.4000000	-0.0000001
57.4500000	-0.0000001
57.5000000	-0.0000000
57.5500000	-0.0000000
57.6000000	-0.0000000
57.6500000	-0.0000000
57.7000000	-0.0000000
57.7500000	-0.0000000
57.8000000	-0.0000000
57.8500000	-0.0000000
57.9000000	-0.0000000
57.9500000	-0.0000000
58.0000000	-0.0000000
58.0500000	-0.0000000
58.1000000	-0.0000000
58.1500000	-0.0000000
58.2000000	-0.0000000
58.2500000	-0.0000000
58.3000000	-0.0000000
58.3500000	-0.0000000
58.4000000	-0.0000000
58.4500000	-0.0000000
58.5000000	-0.0000000
58.5500000	-0.0000000
58.6000000	-0.0000000
58.6500000	-0.0000000
58.7000000	-0.0000000
58.7500000	-0.0000000
58.8000000	-0.0000000
58.8500000	-0.0000000
58.9000000	-0.0000000
58.9500000	-0.0000000
59.0000000	-0.0000000
59.0500000	-0.0000000
59.1000000	-0.0000000
59.1500000	-0.0000000
59.2000000	-0.0000000
59.2500000	-0.0000000
59.3000000	-0.0000000
59.3500000	-0.0000000
59.4000000	-0.0000000
59.4500000	-0.0000000
59.5000000	-0.0000000
59.5500000	-0.0000000
59.6000000	-0.0000000
59.6500000	-0.0000000
59.7000000	-0.0000000
59.7500000	-0.0000000
59.8000000	-0.0000000
59.8500000	-0.0000000
59.9000000	-0.0000000
59.9500000	-0.0000000
60.0000000	-0.0000000


==> pplaneshock2.dat <==
50.0000000	-0.0128717
50.0500000	-0.0134730
50.1000000	-0.0141032
50.1500000	-0.0147639
50.2000000	-0.0154567
50.2500000	-0.0161831
50.3000000	-0.0169450
50.3500000	-0.0177442
50.4000000	-0.0185827
50.4500000	-0.0194626
50.5000000	-0.0203860
50.5500000	-0.0213554
50.6000000	-0.0223732
50.6500000	-0.0234421
50.7000000	-0.0245650
50.7500000	-0.0257447
50.8000000	-0.0269846
50.8500000	-0.0282880
50.9000000	-0.0296586
50.9500000	-0.0311004
51.0000000	-0.0326174
51.0500000	-0.0342142
51.1000000	-0.0358955
51.1500000	-0.0376665
51.2000000	-0.0395328
51.2500000	-0.0415002
51.3000000	-0.0435753
51.3500000	-0.0457650
51.4000000	-0.0480767
51.4500000	-0.0505186
51.5000000	-0.0530995
51.5500000	-0.0558291
51.6000000	-0.0587177
51.6500000	-0.0617767
51.7000000	-0.0650188
51.7500000	-0.0684574
51.8000000	-0.0721078
51.8500000	-0.0759864
51.9000000	-0.0801117
51.9500000	-0.0845039
52.0000000	-0.0891858
52.0500000	-0.0941825
52.1000000	-0.0995224
52.1500000	-0.1052374
52.2000000	-0.1113634
52.2500000	-0.1179414
52.3000000	-0.1250179
52.3500000	-0.1326464
52.4000000	-0.1408887
52.4500000	-0.1498164
52.5000000	-0.1595134
52.5500000	-0.1700785
52.6000000	-0.1816291
52.6500000	-0.1943060
52.7000000	-0.2082801
52.7500000	-0.2237606
52.8000000	-0.2410080
52.8500000	-0.2603502
52.9000000	-0.2822088
52.9500000	-0.3071360
53.0000000	-0.3358735
53.0500000	-0.3694484
53.1000000	-0.4093360
53.1500000	-0.4577564
53.2000000	-0.5182560
53.2500000	-0.5969587
53.3000000	-0.7056351
53.3500000	-0.8707991
53.5500000	-0.3165722
53.6000000	-0.1946776
53.6500000	-0.1781268
53.7000000	-0.1638083
53.7500000	-0.1504470
53.8000000	-0.1379492
53.8500000	-0.1262470
53.9000000	-0.1152867
53.9500000	-0.1050246
54.0000000	-0.0954249
54.0500000	-0.0864571
54.1000000	-0.0780953
54.1500000	-0.0703160
54.2000000	-0.0630979
54.2500000	-0.0564207
54.3000000	-0.0502645
54.3500000	-0.0446094
54.4000000	-0.0394350
54.4500000	-0.0347204
54.5000000	-0.0304436
54.5500000	-0.0265820
54.6000000	-0.0231119
54.6500000	-0.0200091
54.7000000	-0.0172487
54.7500000	-0.0148055
54.8000000	-0.0126543
54.8500000	-0.0107701
54.9000000	-0.0091282
54.9500000	-0.0077049
55.0000000	-0.0064774


==> speedwithICs.dat <==
0.1500000	1.8280000
0.1625000	1.7440000
0.1750000	1.6720000
0.1875000	1.6080000
0.2000000	1.5520000
0.2125000	1.5000000
0.2250000	1.4520000
0.2375000	1.4120000
0.2500000	1.3720000
0.3000000	1.2520000
0.3500000	1.1600000
0.4000000	1.0920000
0.4500000	1.0360000
0.5000000	0.9920000
0.6250000	0.9160000
0.7500000	0.8840000
1.0000000	0.8920000
1.2500000	0.8960000


==> speedwithICs2.dat <==
0.2000000	1.5520000
0.2500000	1.3720000
0.3000000	1.2520000
0.3500000	1.1600000
0.4000000	1.0920000
0.4500000	1.0360000
0.5000000	0.9920000
0.5500000	0.9520000
0.5600000	0.9480000
0.5700000	0.9400000
0.5800000	0.9400000
0.5900000	0.9320000
0.6000000	0.9280000
0.6500000	0.9080000
0.7000000	0.8920000
0.7500000	0.8800000
0.8000000	0.8760000
0.8500000	0.8720000
0.9000000	0.8680000
0.9500000	0.8680000
1.0000000	0.8680000
1.2000000	0.8640000
1.4000000	0.8640000


==> speedwithICs3.dat <==
0.2000000	1.5520000
0.2500000	1.3720000
0.3000000	1.2520000
0.3500000	1.1600000
0.4000000	1.0920000
0.4500000	1.0360000
0.5000000	0.9920000
0.5500000	0.9520000
0.5600000	0.9480000
0.5700000	0.9400000
0.5800000	0.9400000
0.5900000	0.9320000
0.6000000	0.9280000
0.6500000	0.9120000
0.7000000	0.9120000
0.7500000	0.9240000
0.8000000	0.9320000
0.8500000	0.9360000
0.9000000	0.9360000
0.9500000	0.9400000
1.0000000	0.9400000
1.2000000	0.9400000
1.4000000	0.9400000


==> speedwithICs4.dat <==
0.4000000	0.6640000
0.4500000	0.6200000
0.5000000	0.5840000
0.5500000	0.5520000
0.6000000	0.5280000
0.6500000	0.5040000
0.7000000	0.4840000
0.7500000	0.4680000
0.8000000	0.4520000
0.9000000	0.4240000
1.0000000	0.4040000
1.2000000	0.3720000
1.4000000	0.3480000
1.6000000	0.3280000
1.8000000	0.3200000
2.0000000	0.3120000
2.3000000	0.3040000
2.6000000	0.3040000
2.9000000	0.3040000
3.2000000	0.3000000
3.5000000	0.3000000
3.8000000	0.3000000
4.0000000	0.3040000


==> speedwithICs_appendix.dat <==
0.2000000	1.9750000
0.2200000	1.8145455
0.2400000	1.6825000
0.2600000	1.5723077
0.2800000	1.4792857
0.3000000	1.4000000
0.3200000	1.3318750
0.3400000	1.2729412
0.3600000	1.2216667
0.3800000	1.1768421
0.4000000	1.1375000
0.4200000	1.1028571
0.4400000	1.0722727
0.4600000	1.0452174
0.4800000	1.0212500
0.5000000	1.0000000
0.5200000	0.9811538
0.5400000	0.9644444
0.5600000	0.9496429
0.5800000	0.9365517
0.6000000	0.9250000
0.6200000	0.9148387
0.6400000	0.9059375
0.6600000	0.8981818
0.6800000	0.8914706
0.7000000	0.8857143
0.7200000	0.8808333
0.7400000	0.8767568
0.7600000	0.8734211
0.7800000	0.8707692
0.8000000	0.8687500
0.8200000	0.8673171
0.8400000	0.8664286
0.8600000	0.8660465
0.8800000	0.8661364
0.9000000	0.8666667
0.9200000	0.8676087
0.9400000	0.8689362
0.9600000	0.8706250
0.9800000	0.8726531
1.0000000	0.8750000
1.0200000	0.8776471
1.0400000	0.8805769
1.0600000	0.8837736
1.0800000	0.8872222
1.1000000	0.8909091
1.1200000	0.8948214
1.1400000	0.8989474
1.1600000	0.9032759
1.1800000	0.9077966
1.2000000	0.9125000


==> travellingwave_eta2.dat <==
0.0000000	1.0000000
0.0100000	1.0000000
0.0200000	1.0000000
0.0300000	1.0000000
0.0400000	1.0000000
0.0500000	1.0000000
0.0600000	1.0000000
0.0700000	1.0000000
0.0800000	1.0000000
0.0900000	1.0000000
0.1000000	1.0000000
0.1100000	1.0000000
0.1200000	1.0000000
0.1300000	1.0000000
0.1400000	1.0000000
0.1500000	1.0000000
0.1600000	1.0000000
0.1700000	1.0000000
0.1800000	1.0000000
0.1900000	1.0000000
0.2000000	1.0000000
0.2100000	1.0000000
0.2200000	1.0000000
0.2300000	1.0000000
0.2400000	1.0000000
0.2500000	1.0000000
0.2600000	1.0000000
0.2700000	1.0000000
0.2800000	1.0000000
0.2900000	1.0000000
0.3000000	1.0000000
0.3100000	1.0000000
0.3200000	1.0000000
0.3300000	1.0000000
0.3400000	1.0000000
0.3500000	1.0000000
0.3600000	1.0000000
0.3700000	1.0000000
0.3800000	1.0000000
0.3900000	1.0000000
0.4000000	1.0000000
0.4100000	1.0000000
0.4200000	1.0000000
0.4300000	1.0000000
0.4400000	1.0000000
0.4500000	1.0000000
0.4600000	1.0000000
0.4700000	1.0000000
0.4800000	1.0000000
0.4900000	1.0000000
0.5000000	1.0000000
0.5100000	1.0000000
0.5200000	1.0000000
0.5300000	1.0000000
0.5400000	1.0000000
0.5500000	1.0000000
0.5600000	1.0000000
0.5700000	1.0000000
0.5800000	1.0000000
0.5900000	1.0000000
0.6000000	1.0000000
0.6100000	1.0000000
0.6200000	1.0000000
0.6300000	1.0000000
0.6400000	1.0000000
0.6500000	1.0000000
0.6600000	1.0000000
0.6700000	1.0000000
0.6800000	1.0000000
0.6900000	1.0000000
0.7000000	1.0000000
0.7100000	1.0000000
0.7200000	1.0000000
0.7300000	1.0000000
0.7400000	1.0000000
0.7500000	1.0000000
0.7600000	1.0000000
0.7700000	1.0000000
0.7800000	1.0000000
0.7900000	1.0000000
0.8000000	1.0000000
0.8100000	1.0000000
0.8200000	1.0000000
0.8300000	1.0000000
0.8400000	1.0000000
0.8500000	1.0000000
0.8600000	1.0000000
0.8700000	1.0000000
0.8800000	1.0000000
0.8900000	1.0000000
0.9000000	1.0000000
0.9100000	1.0000000
0.9200000	1.0000000
0.9300000	1.0000000
0.9400000	1.0000000
0.9500000	1.0000000
0.9600000	1.0000000
0.9700000	1.0000000
0.9800000	1.0000000
0.9900000	1.0000000
1.0000000	1.0000000
1.0100000	1.0000000
1.0200000	1.0000000
1.0300000	1.0000000
1.0400000	1.0000000
1.0500000	1.0000000
1.0600000	1.0000000
1.0700000	1.0000000
1.0800000	1.0000000
1.0900000	1.0000000
1.1000000	1.0000000
1.1100000	1.0000000
1.1200000	1.0000000
1.1300000	1.0000000
1.1400000	1.0000000
1.1500000	1.0000000
1.1600000	1.0000000
1.1700000	1.0000000
1.1800000	1.0000000
1.1900000	1.0000000
1.2000000	1.0000000
1.2100000	1.0000000
1.2200000	1.0000000
1.2300000	1.0000000
1.2400000	1.0000000
1.2500000	1.0000000
1.2600000	1.0000000
1.2700000	1.0000000
1.2800000	1.0000000
1.2900000	1.0000000
1.3000000	1.0000000
1.3100000	1.0000000
1.3200000	1.0000000
1.3300000	1.0000000
1.3400000	1.0000000
1.3500000	1.0000000
1.3600000	1.0000000
1.3700000	1.0000000
1.3800000	1.0000000
1.3900000	1.0000000
1.4000000	1.0000000
1.4100000	1.0000000
1.4200000	1.0000000
1.4300000	1.0000000
1.4400000	1.0000000
1.4500000	1.0000000
1.4600000	1.0000000
1.4700000	1.0000000
1.4800000	1.0000000
1.4900000	1.0000000
1.5000000	1.0000000
1.5100000	1.0000000
1.5200000	1.0000000
1.5300000	1.0000000
1.5400000	1.0000000
1.5500000	1.0000000
1.5600000	1.0000000
1.5700000	1.0000000
1.5800000	1.0000000
1.5900000	1.0000000
1.6000000	1.0000000
1.6100000	1.0000000
1.6200000	1.0000000
1.6300000	1.0000000
1.6400000	1.0000000
1.6500000	1.0000000
1.6600000	1.0000000
1.6700000	1.0000000
1.6800000	1.0000000
1.6900000	1.0000000
1.7000000	1.0000000
1.7100000	1.0000000
1.7200000	1.0000000
1.7300000	1.0000000
1.7400000	1.0000000
1.7500000	1.0000000
1.7600000	1.0000000
1.7700000	1.0000000
1.7800000	1.0000000
1.7900000	1.0000000
1.8000000	1.0000000
1.8100000	1.0000000
1.8200000	1.0000000
1.8300000	1.0000000
1.8400000	1.0000000
1.8500000	1.0000000
1.8600000	1.0000000
1.8700000	1.0000000
1.8800000	1.0000000
1.8900000	1.0000000
1.9000000	1.0000000
1.9100000	1.0000000
1.9200000	1.0000000
1.9300000	1.0000000
1.9400000	1.0000000
1.9500000	1.0000000
1.9600000	1.0000000
1.9700000	1.0000000
1.9800000	1.0000000
1.9900000	1.0000000
2.0000000	1.0000000
2.0100000	1.0000000
2.0200000	1.0000000
2.0300000	1.0000000
2.0400000	1.0000000
2.0500000	1.0000000
2.0600000	1.0000000
2.0700000	1.0000000
2.0800000	1.0000000
2.0900000	1.0000000
2.1000000	1.0000000
2.1100000	1.0000000
2.1200000	1.0000000
2.1300000	1.0000000
2.1400000	1.0000000
2.1500000	1.0000000
2.1600000	1.0000000
2.1700000	1.0000000
2.1800000	1.0000000
2.1900000	1.0000000
2.2000000	1.0000000
2.2100000	1.0000000
2.2200000	1.0000000
2.2300000	1.0000000
2.2400000	1.0000000
2.2500000	1.0000000
2.2600000	1.0000000
2.2700000	1.0000000
2.2800000	1.0000000
2.2900000	1.0000000
2.3000000	1.0000000
2.3100000	1.0000000
2.3200000	1.0000000
2.3300000	1.0000000
2.3400000	1.0000000
2.3500000	1.0000000
2.3600000	1.0000000
2.3700000	1.0000000
2.3800000	1.0000000
2.3900000	1.0000000
2.4000000	1.0000000
2.4100000	1.0000000
2.4200000	1.0000000
2.4300000	1.0000000
2.4400000	1.0000000
2.4500000	1.0000000
2.4600000	1.0000000
2.4700000	1.0000000
2.4800000	1.0000000
2.4900000	1.0000000
2.5000000	1.0000000
2.5100000	1.0000000
2.5200000	1.0000000
2.5300000	1.0000000
2.5400000	1.0000000
2.5500000	1.0000000
2.5600000	1.0000000
2.5700000	1.0000000
2.5800000	1.0000000
2.5900000	1.0000000
2.6000000	1.0000000
2.6100000	1.0000000
2.6200000	1.0000000
2.6300000	1.0000000
2.6400000	1.0000000
2.6500000	1.0000000
2.6600000	1.0000000
2.6700000	1.0000000
2.6800000	1.0000000
2.6900000	1.0000000
2.7000000	1.0000000
2.7100000	1.0000000
2.7200000	1.0000000
2.7300000	1.0000000
2.7400000	1.0000000
2.7500000	1.0000000
2.7600000	1.0000000
2.7700000	1.0000000
2.7800000	1.0000000
2.7900000	1.0000000
2.8000000	1.0000000
2.8100000	1.0000000
2.8200000	1.0000000
2.8300000	1.0000000
2.8400000	1.0000000
2.8500000	1.0000000
2.8600000	1.0000000
2.8700000	1.0000000
2.8800000	1.0000000
2.8900000	1.0000000
2.9000000	1.0000000
2.9100000	1.0000000
2.9200000	1.0000000
2.9300000	1.0000000
2.9400000	1.0000000
2.9500000	1.0000000
2.9600000	1.0000000
2.9700000	1.0000000
2.9800000	1.0000000
2.9900000	1.0000000
3.0000000	1.0000000
3.0100000	1.0000000
3.0200000	1.0000000
3.0300000	1.0000000
3.0400000	1.0000000
3.0500000	1.0000000
3.0600000	1.0000000
3.0700000	1.0000000
3.0800000	1.0000000
3.0900000	1.0000000
3.1000000	1.0000000
3.1100000	1.0000000
3.1200000	1.0000000
3.1300000	1.0000000
3.1400000	1.0000000
3.1500000	1.0000000
3.1600000	1.0000000
3.1700000	1.0000000
3.1800000	1.0000000
3.1900000	1.0000000
3.2000000	1.0000000
3.2100000	1.0000000
3.2200000	1.0000000
3.2300000	1.0000000
3.2400000	1.0000000
3.2500000	1.0000000
3.2600000	1.0000000
3.2700000	1.0000000
3.2800000	1.0000000
3.2900000	1.0000000
3.3000000	1.0000000
3.3100000	1.0000000
3.3200000	1.0000000
3.3300000	1.0000000
3.3400000	1.0000000
3.3500000	1.0000000
3.3600000	1.0000000
3.3700000	1.0000000
3.3800000	1.0000000
3.3900000	1.0000000
3.4000000	1.0000000
3.4100000	1.0000000
3.4200000	1.0000000
3.4300000	1.0000000
3.4400000	1.0000000
3.4500000	1.0000000
3.4600000	1.0000000
3.4700000	1.0000000
3.4800000	1.0000000
3.4900000	1.0000000
3.5000000	1.0000000
3.5100000	1.0000000
3.5200000	1.0000000
3.5300000	1.0000000
3.5400000	1.0000000
3.5500000	1.0000000
3.5600000	1.0000000
3.5700000	1.0000000
3.5800000	1.0000000
3.5900000	1.0000000
3.6000000	1.0000000
3.6100000	1.0000000
3.6200000	1.0000000
3.6300000	1.0000000
3.6400000	1.0000000
3.6500000	1.0000000
3.6600000	1.0000000
3.6700000	1.0000000
3.6800000	1.0000000
3.6900000	1.0000000
3.7000000	1.0000000
3.7100000	1.0000000
3.7200000	1.0000000
3.7300000	1.0000000
3.7400000	1.0000000
3.7500000	1.0000000
3.7600000	1.0000000
3.7700000	1.0000000
3.7800000	1.0000000
3.7900000	1.0000000
3.8000000	1.0000000
3.8100000	1.0000000
3.8200000	1.0000000
3.8300000	1.0000000
3.8400000	1.0000000
3.8500000	1.0000000
3.8600000	1.0000000
3.8700000	1.0000000
3.8800000	1.0000000
3.8900000	1.0000000
3.9000000	1.0000000
3.9100000	1.0000000
3.9200000	1.0000000
3.9300000	1.0000000
3.9400000	1.0000000
3.9500000	1.0000000
3.9600000	1.0000000
3.9700000	1.0000000
3.9800000	1.0000000
3.9900000	1.0000000
4.0000000	1.0000000
4.0100000	1.0000000
4.0200000	1.0000000
4.0300000	1.0000000
4.0400000	1.0000000
4.0500000	1.0000000
4.0600000	1.0000000
4.0700000	1.0000000
4.0800000	1.0000000
4.0900000	1.0000000
4.1000000	1.0000000
4.1100000	1.0000000
4.1200000	1.0000000
4.1300000	1.0000000
4.1400000	1.0000000
4.1500000	1.0000000
4.1600000	1.0000000
4.1700000	1.0000000
4.1800000	1.0000000
4.1900000	1.0000000
4.2000000	1.0000000
4.2100000	1.0000000
4.2200000	1.0000000
4.2300000	1.0000000
4.2400000	1.0000000
4.2500000	1.0000000
4.2600000	1.0000000
4.2700000	1.0000000
4.2800000	1.0000000
4.2900000	1.0000000
4.3000000	1.0000000
4.3100000	1.0000000
4.3200000	1.0000000
4.3300000	1.0000000
4.3400000	1.0000000
4.3500000	1.0000000
4.3600000	1.0000000
4.3700000	1.0000000
4.3800000	1.0000000
4.3900000	1.0000000
4.4000000	1.0000000
4.4100000	1.0000000
4.4200000	1.0000000
4.4300000	1.0000000
4.4400000	1.0000000
4.4500000	1.0000000
4.4600000	1.0000000
4.4700000	1.0000000
4.4800000	1.0000000
4.4900000	1.0000000
4.5000000	1.0000000
4.5100000	1.0000000
4.5200000	1.0000000
4.5300000	1.0000000
4.5400000	1.0000000
4.5500000	1.0000000
4.5600000	1.0000000
4.5700000	1.0000000
4.5800000	1.0000000
4.5900000	1.0000000
4.6000000	1.0000000
4.6100000	1.0000000
4.6200000	1.0000000
4.6300000	1.0000000
4.6400000	1.0000000
4.6500000	1.0000000
4.6600000	1.0000000
4.6700000	1.0000000
4.6800000	1.0000000
4.6900000	1.0000000
4.7000000	1.0000000
4.7100000	1.0000000
4.7200000	1.0000000
4.7300000	1.0000000
4.7400000	1.0000000
4.7500000	1.0000000
4.7600000	1.0000000
4.7700000	1.0000000
4.7800000	1.0000000
4.7900000	1.0000000
4.8000000	1.0000000
4.8100000	1.0000000
4.8200000	1.0000000
4.8300000	1.0000000
4.8400000	1.0000000
4.8500000	1.0000000
4.8600000	1.0000000
4.8700000	1.0000000
4.8800000	1.0000000
4.8900000	1.0000000
4.9000000	1.0000000
4.9100000	1.0000000
4.9200000	1.0000000
4.9300000	1.0000000
4.9400000	1.0000000
4.9500000	1.0000000
4.9600000	1.0000000
4.9700000	1.0000000
4.9800000	1.0000000
4.9900000	1.0000000
5.0000000	1.0000000
5.0100000	1.0000000
5.0200000	1.0000000
5.0300000	1.0000000
5.0400000	1.0000000
5.0500000	1.0000000
5.0600000	1.0000000
5.0700000	1.0000000
5.0800000	1.0000000
5.0900000	1.0000000
5.1000000	1.0000000
5.1100000	1.0000000
5.1200000	1.0000000
5.1300000	1.0000000
5.1400000	1.0000000
5.1500000	1.0000000
5.1600000	1.0000000
5.1700000	1.0000000
5.1800000	1.0000000
5.1900000	1.0000000
5.2000000	1.0000000
5.2100000	1.0000000
5.2200000	1.0000000
5.2300000	1.0000000
5.2400000	1.0000000
5.2500000	1.0000000
5.2600000	1.0000000
5.2700000	1.0000000
5.2800000	1.0000000
5.2900000	1.0000000
5.3000000	1.0000000
5.3100000	1.0000000
5.3200000	1.0000000
5.3300000	1.0000000
5.3400000	1.0000000
5.3500000	1.0000000
5.3600000	1.0000000
5.3700000	1.0000000
5.3800000	1.0000000
5.3900000	1.0000000
5.4000000	1.0000000
5.4100000	1.0000000
5.4200000	1.0000000
5.4300000	1.0000000
5.4400000	1.0000000
5.4500000	1.0000000
5.4600000	1.0000000
5.4700000	1.0000000
5.4800000	1.0000000
5.4900000	1.0000000
5.5000000	1.0000000
5.5100000	1.0000000
5.5200000	1.0000000
5.5300000	1.0000000
5.5400000	1.0000000
5.5500000	1.0000000
5.5600000	1.0000000
5.5700000	1.0000000
5.5800000	1.0000000
5.5900000	1.0000000
5.6000000	1.0000000
5.6100000	1.0000000
5.6200000	1.0000000
5.6300000	1.0000000
5.6400000	1.0000000
5.6500000	1.0000000
5.6600000	1.0000000
5.6700000	1.0000000
5.6800000	1.0000000
5.6900000	1.0000000
5.7000000	1.0000000
5.7100000	1.0000000
5.7200000	1.0000000
5.7300000	1.0000000
5.7400000	1.0000000
5.7500000	1.0000000
5.7600000	1.0000000
5.7700000	1.0000000
5.7800000	1.0000000
5.7900000	1.0000000
5.8000000	1.0000000
5.8100000	1.0000000
5.8200000	1.0000000
5.8300000	1.0000000
5.8400000	1.0000000
5.8500000	1.0000000
5.8600000	1.0000000
5.8700000	1.0000000
5.8800000	1.0000000
5.8900000	1.0000000
5.9000000	1.0000000
5.9100000	1.0000000
5.9200000	1.0000000
5.9300000	1.0000000
5.9400000	1.0000000
5.9500000	1.0000000
5.9600000	1.0000000
5.9700000	1.0000000
5.9800000	1.0000000
5.9900000	1.0000000
6.0000000	1.0000000
6.0100000	1.0000000
6.0200000	1.0000000
6.0300000	1.0000000
6.0400000	1.0000000
6.0500000	1.0000000
6.0600000	1.0000000
6.0700000	1.0000000
6.0800000	1.0000000
6.0900000	1.0000000
6.1000000	1.0000000
6.1100000	1.0000000
6.1200000	1.0000000
6.1300000	1.0000000
6.1400000	1.0000000
6.1500000	1.0000000
6.1600000	1.0000000
6.1700000	1.0000000
6.1800000	1.0000000
6.1900000	1.0000000
6.2000000	1.0000000
6.2100000	1.0000000
6.2200000	1.0000000
6.2300000	1.0000000
6.2400000	1.0000000
6.2500000	1.0000000
6.2600000	1.0000000
6.2700000	1.0000000
6.2800000	1.0000000
6.2900000	1.0000000
6.3000000	1.0000000
6.3100000	1.0000000
6.3200000	1.0000000
6.3300000	1.0000000
6.3400000	1.0000000
6.3500000	1.0000000
6.3600000	1.0000000
6.3700000	1.0000000
6.3800000	1.0000000
6.3900000	1.0000000
6.4000000	1.0000000
6.4100000	1.0000000
6.4200000	1.0000000
6.4300000	1.0000000
6.4400000	1.0000000
6.4500000	1.0000000
6.4600000	1.0000000
6.4700000	1.0000000
6.4800000	1.0000000
6.4900000	1.0000000
6.5000000	1.0000000
6.5100000	1.0000000
6.5200000	1.0000000
6.5300000	1.0000000
6.5400000	1.0000000
6.5500000	1.0000000
6.5600000	1.0000000
6.5700000	1.0000000
6.5800000	1.0000000
6.5900000	1.0000000
6.6000000	1.0000000
6.6100000	1.0000000
6.6200000	1.0000000
6.6300000	1.0000000
6.6400000	1.0000000
6.6500000	1.0000000
6.6600000	1.0000000
6.6700000	1.0000000
6.6800000	1.0000000
6.6900000	1.0000000
6.7000000	1.0000000
6.7100000	1.0000000
6.7200000	1.0000000
6.7300000	1.0000000
6.7400000	1.0000000
6.7500000	1.0000000
6.7600000	1.0000000
6.7700000	1.0000000
6.7800000	1.0000000
6.7900000	1.0000000
6.8000000	1.0000000
6.8100000	1.0000000
6.8200000	1.0000000
6.8300000	1.0000000
6.8400000	1.0000000
6.8500000	1.0000000
6.8600000	1.0000000
6.8700000	1.0000000
6.8800000	1.0000000
6.8900000	1.0000000
6.9000000	1.0000000
6.9100000	1.0000000
6.9200000	1.0000000
6.9300000	1.0000000
6.9400000	1.0000000
6.9500000	1.0000000
6.9600000	1.0000000
6.9700000	1.0000000
6.9800000	1.0000000
6.9900000	1.0000000
7.0000000	1.0000000
7.0100000	1.0000000
7.0200000	1.0000000
7.0300000	1.0000000
7.0400000	1.0000000
7.0500000	1.0000000
7.0600000	1.0000000
7.0700000	1.0000000
7.0800000	1.0000000
7.0900000	1.0000000
7.1000000	1.0000000
7.1100000	1.0000000
7.1200000	1.0000000
7.1300000	1.0000000
7.1400000	1.0000000
7.1500000	1.0000000
7.1600000	1.0000000
7.1700000	1.0000000
7.1800000	1.0000000
7.1900000	1.0000000
7.2000000	1.0000000
7.2100000	1.0000000
7.2200000	1.0000000
7.2300000	1.0000000
7.2400000	1.0000000
7.2500000	1.0000000
7.2600000	1.0000000
7.2700000	1.0000000
7.2800000	1.0000000
7.2900000	1.0000000
7.3000000	1.0000000
7.3100000	1.0000000
7.3200000	1.0000000
7.3300000	1.0000000
7.3400000	1.0000000
7.3500000	1.0000000
7.3600000	1.0000000
7.3700000	1.0000000
7.3800000	1.0000000
7.3900000	1.0000000
7.4000000	1.0000000
7.4100000	1.0000000
7.4200000	1.0000000
7.4300000	1.0000000
7.4400000	1.0000000
7.4500000	1.0000000
7.4600000	1.0000000
7.4700000	1.0000000
7.4800000	1.0000000
7.4900000	1.0000000
7.5000000	1.0000000
7.5100000	1.0000000
7.5200000	1.0000000
7.5300000	1.0000000
7.5400000	1.0000000
7.5500000	1.0000000
7.5600000	1.0000000
7.5700000	1.0000000
7.5800000	1.0000000
7.5900000	1.0000000
7.6000000	1.0000000
7.6100000	1.0000000
7.6200000	1.0000000
7.6300000	1.0000000
7.6400000	1.0000000
7.6500000	1.0000000
7.6600000	1.0000000
7.6700000	1.0000000
7.6800000	1.0000000
7.6900000	1.0000000
7.7000000	1.0000000
7.7100000	1.0000000
7.7200000	1.0000000
7.7300000	1.0000000
7.7400000	1.0000000
7.7500000	1.0000000
7.7600000	1.0000000
7.7700000	1.0000000
7.7800000	1.0000000
7.7900000	1.0000000
7.8000000	1.0000000
7.8100000	1.0000000
7.8200000	1.0000000
7.8300000	1.0000000
7.8400000	1.0000000
7.8500000	1.0000000
7.8600000	1.0000000
7.8700000	1.0000000
7.8800000	1.0000000
7.8900000	1.0000000
7.9000000	1.0000000
7.9100000	1.0000000
7.9200000	1.0000000
7.9300000	1.0000000
7.9400000	1.0000000
7.9500000	1.0000000
7.9600000	1.0000000
7.9700000	1.0000000
7.9800000	1.0000000
7.9900000	1.0000000
8.0000000	1.0000000
8.0100000	1.0000000
8.0200000	1.0000000
8.0300000	1.0000000
8.0400000	1.0000000
8.0500000	1.0000000
8.0600000	1.0000000
8.0700000	1.0000000
8.0800000	1.0000000
8.0900000	1.0000000
8.1000000	1.0000000
8.1100000	1.0000000
8.1200000	1.0000000
8.1300000	1.0000000
8.1400000	1.0000000
8.1500000	1.0000000
8.1600000	1.0000000
8.1700000	1.0000000
8.1800000	1.0000000
8.1900000	1.0000000
8.2000000	1.0000000
8.2100000	1.0000000
8.2200000	1.0000000
8.2300000	1.0000000
8.2400000	1.0000000
8.2500000	1.0000000
8.2600000	1.0000000
8.2700000	1.0000000
8.2800000	1.0000000
8.2900000	1.0000000
8.3000000	1.0000000
8.3100000	1.0000000
8.3200000	1.0000000
8.3300000	1.0000000
8.3400000	1.0000000
8.3500000	1.0000000
8.3600000	1.0000000
8.3700000	1.0000000
8.3800000	1.0000000
8.3900000	1.0000000
8.4000000	1.0000000
8.4100000	1.0000000
8.4200000	1.0000000
8.4300000	1.0000000
8.4400000	1.0000000
8.4500000	1.0000000
8.4600000	1.0000000
8.4700000	1.0000000
8.4800000	1.0000000
8.4900000	1.0000000
8.5000000	1.0000000
8.5100000	1.0000000
8.5200000	1.0000000
8.5300000	1.0000000
8.5400000	1.0000000
8.5500000	1.0000000
8.5600000	1.0000000
8.5700000	1.0000000
8.5800000	1.0000000
8.5900000	1.0000000
8.6000000	1.0000000
8.6100000	1.0000000
8.6200000	1.0000000
8.6300000	1.0000000
8.6400000	1.0000000
8.6500000	1.0000000
8.6600000	1.0000000
8.6700000	1.0000000
8.6800000	1.0000000
8.6900000	1.0000000
8.7000000	1.0000000
8.7100000	1.0000000
8.7200000	1.0000000
8.7300000	1.0000000
8.7400000	1.0000000
8.7500000	1.0000000
8.7600000	1.0000000
8.7700000	1.0000000
8.7800000	1.0000000
8.7900000	1.0000000
8.8000000	1.0000000
8.8100000	1.0000000
8.8200000	1.0000000
8.8300000	1.0000000
8.8400000	1.0000000
8.8500000	1.0000000
8.8600000	1.0000000
8.8700000	1.0000000
8.8800000	1.0000000
8.8900000	1.0000000
8.9000000	1.0000000
8.9100000	1.0000000
8.9200000	1.0000000
8.9300000	1.0000000
8.9400000	1.0000000
8.9500000	1.0000000
8.9600000	1.0000000
8.9700000	1.0000000
8.9800000	1.0000000
8.9900000	1.0000000
9.0000000	1.0000000
9.0100000	1.0000000
9.0200000	1.0000000
9.0300000	1.0000000
9.0400000	1.0000000
9.0500000	1.0000000
9.0600000	1.0000000
9.0700000	1.0000000
9.0800000	1.0000000
9.0900000	1.0000000
9.1000000	1.0000000
9.1100000	1.0000000
9.1200000	1.0000000
9.1300000	1.0000000
9.1400000	1.0000000
9.1500000	1.0000000
9.1600000	1.0000000
9.1700000	1.0000000
9.1800000	1.0000000
9.1900000	1.0000000
9.2000000	1.0000000
9.2100000	1.0000000
9.2200000	1.0000000
9.2300000	1.0000000
9.2400000	1.0000000
9.2500000	1.0000000
9.2600000	1.0000000
9.2700000	1.0000000
9.2800000	1.0000000
9.2900000	1.0000000
9.3000000	1.0000000
9.3100000	1.0000000
9.3200000	1.0000000
9.3300000	1.0000000
9.3400000	1.0000000
9.3500000	1.0000000
9.3600000	1.0000000
9.3700000	1.0000000
9.3800000	1.0000000
9.3900000	1.0000000
9.4000000	1.0000000
9.4100000	1.0000000
9.4200000	1.0000000
9.4300000	1.0000000
9.4400000	1.0000000
9.4500000	1.0000000
9.4600000	1.0000000
9.4700000	1.0000000
9.4800000	1.0000000
9.4900000	1.0000000
9.5000000	1.0000000
9.5100000	1.0000000
9.5200000	1.0000000
9.5300000	1.0000000
9.5400000	1.0000000
9.5500000	1.0000000
9.5600000	1.0000000
9.5700000	1.0000000
9.5800000	1.0000000
9.5900000	1.0000000
9.6000000	1.0000000
9.6100000	1.0000000
9.6200000	1.0000000
9.6300000	1.0000000
9.6400000	1.0000000
9.6500000	1.0000000
9.6600000	1.0000000
9.6700000	1.0000000
9.6800000	1.0000000
9.6900000	1.0000000
9.7000000	1.0000000
9.7100000	1.0000000
9.7200000	1.0000000
9.7300000	1.0000000
9.7400000	1.0000000
9.7500000	1.0000000
9.7600000	1.0000000
9.7700000	1.0000000
9.7800000	1.0000000
9.7900000	1.0000000
9.8000000	1.0000000
9.8100000	1.0000000
9.8200000	1.0000000
9.8300000	1.0000000
9.8400000	1.0000000
9.8500000	1.0000000
9.8600000	1.0000000
9.8700000	1.0000000
9.8800000	1.0000000
9.8900000	1.0000000
9.9000000	1.0000000
9.9100000	1.0000000
9.9200000	1.0000000
9.9300000	1.0000000
9.9400000	1.0000000
9.9500000	1.0000000
9.9600000	1.0000000
9.9700000	1.0000000
9.9800000	1.0000000
9.9900000	1.0000000
10.0000000	1.0000000
10.0100000	1.0000000
10.0200000	1.0000000
10.0300000	1.0000000
10.0400000	1.0000000
10.0500000	1.0000000
10.0600000	1.0000000
10.0700000	1.0000000
10.0800000	1.0000000
10.0900000	1.0000000
10.1000000	1.0000000
10.1100000	1.0000000
10.1200000	1.0000000
10.1300000	1.0000000
10.1400000	1.0000000
10.1500000	1.0000000
10.1600000	1.0000000
10.1700000	1.0000000
10.1800000	1.0000000
10.1900000	1.0000000
10.2000000	1.0000000
10.2100000	1.0000000
10.2200000	1.0000000
10.2300000	1.0000000
10.2400000	1.0000000
10.2500000	1.0000000
10.2600000	1.0000000
10.2700000	1.0000000
10.2800000	1.0000000
10.2900000	1.0000000
10.3000000	1.0000000
10.3100000	1.0000000
10.3200000	1.0000000
10.3300000	1.0000000
10.3400000	1.0000000
10.3500000	1.0000000
10.3600000	1.0000000
10.3700000	1.0000000
10.3800000	1.0000000
10.3900000	1.0000000
10.4000000	1.0000000
10.4100000	1.0000000
10.4200000	1.0000000
10.4300000	1.0000000
10.4400000	1.0000000
10.4500000	1.0000000
10.4600000	1.0000000
10.4700000	1.0000000
10.4800000	1.0000000
10.4900000	1.0000000
10.5000000	1.0000000
10.5100000	1.0000000
10.5200000	1.0000000
10.5300000	1.0000000
10.5400000	1.0000000
10.5500000	1.0000000
10.5600000	1.0000000
10.5700000	1.0000000
10.5800000	1.0000000
10.5900000	1.0000000
10.6000000	1.0000000
10.6100000	1.0000000
10.6200000	1.0000000
10.6300000	1.0000000
10.6400000	1.0000000
10.6500000	1.0000000
10.6600000	1.0000000
10.6700000	1.0000000
10.6800000	1.0000000
10.6900000	1.0000000
10.7000000	1.0000000
10.7100000	1.0000000
10.7200000	1.0000000
10.7300000	1.0000000
10.7400000	1.0000000
10.7500000	1.0000000
10.7600000	1.0000000
10.7700000	1.0000000
10.7800000	1.0000000
10.7900000	1.0000000
10.8000000	1.0000000
10.8100000	1.0000000
10.8200000	1.0000000
10.8300000	1.0000000
10.8400000	1.0000000
10.8500000	1.0000000
10.8600000	1.0000000
10.8700000	1.0000000
10.8800000	1.0000000
10.8900000	1.0000000
10.9000000	1.0000000
10.9100000	1.0000000
10.9200000	1.0000000
10.9300000	1.0000000
10.9400000	1.0000000
10.9500000	1.0000000
10.9600000	1.0000000
10.9700000	1.0000000
10.9800000	1.0000000
10.9900000	1.0000000
11.0000000	1.0000000
11.0100000	1.0000000
11.0200000	1.0000000
11.0300000	1.0000000
11.0400000	1.0000000
11.0500000	1.0000000
11.0600000	1.0000000
11.0700000	1.0000000
11.0800000	1.0000000
11.0900000	1.0000000
11.1000000	1.0000000
11.1100000	1.0000000
11.1200000	1.0000000
11.1300000	1.0000000
11.1400000	1.0000000
11.1500000	1.0000000
11.1600000	1.0000000
11.1700000	1.0000000
11.1800000	1.0000000
11.1900000	1.0000000
11.2000000	1.0000000
11.2100000	1.0000000
11.2200000	1.0000000
11.2300000	1.0000000
11.2400000	1.0000000
11.2500000	1.0000000
11.2600000	1.0000000
11.2700000	1.0000000
11.2800000	1.0000000
11.2900000	1.0000000
11.3000000	1.0000000
11.3100000	1.0000000
11.3200000	1.0000000
11.3300000	1.0000000
11.3400000	1.0000000
11.3500000	1.0000000
11.3600000	1.0000000
11.3700000	1.0000000
11.3800000	1.0000000
11.3900000	1.0000000
11.4000000	1.0000000
11.4100000	1.0000000
11.4200000	1.0000000
11.4300000	1.0000000
11.4400000	1.0000000
11.4500000	1.0000000
11.4600000	1.0000000
11.4700000	1.0000000
11.4800000	1.0000000
11.4900000	1.0000000
11.5000000	1.0000000
11.5100000	1.0000000
11.5200000	1.0000000
11.5300000	1.0000000
11.5400000	1.0000000
11.5500000	1.0000000
11.5600000	1.0000000
11.5700000	1.0000000
11.5800000	1.0000000
11.5900000	1.0000000
11.6000000	1.0000000
11.6100000	1.0000000
11.6200000	1.0000000
11.6300000	1.0000000
11.6400000	1.0000000
11.6500000	1.0000000
11.6600000	1.0000000
11.6700000	1.0000000
11.6800000	1.0000000
11.6900000	1.0000000
11.7000000	1.0000000
11.7100000	1.0000000
11.7200000	1.0000000
11.7300000	1.0000000
11.7400000	1.0000000
11.7500000	1.0000000
11.7600000	1.0000000
11.7700000	1.0000000
11.7800000	1.0000000
11.7900000	1.0000000
11.8000000	1.0000000
11.8100000	1.0000000
11.8200000	1.0000000
11.8300000	1.0000000
11.8400000	1.0000000
11.8500000	1.0000000
11.8600000	1.0000000
11.8700000	1.0000000
11.8800000	1.0000000
11.8900000	1.0000000
11.9000000	1.0000000
11.9100000	1.0000000
11.9200000	1.0000000
11.9300000	1.0000000
11.9400000	1.0000000
11.9500000	1.0000000
11.9600000	1.0000000
11.9700000	1.0000000
11.9800000	1.0000000
11.9900000	1.0000000
12.0000000	1.0000000
12.0100000	1.0000000
12.0200000	1.0000000
12.0300000	1.0000000
12.0400000	1.0000000
12.0500000	1.0000000
12.0600000	1.0000000
12.0700000	1.0000000
12.0800000	1.0000000
12.0900000	1.0000000
12.1000000	1.0000000
12.1100000	1.0000000
12.1200000	1.0000000
12.1300000	1.0000000
12.1400000	1.0000000
12.1500000	1.0000000
12.1600000	1.0000000
12.1700000	1.0000000
12.1800000	1.0000000
12.1900000	1.0000000
12.2000000	1.0000000
12.2100000	1.0000000
12.2200000	1.0000000
12.2300000	1.0000000
12.2400000	1.0000000
12.2500000	1.0000000
12.2600000	1.0000000
12.2700000	1.0000000
12.2800000	1.0000000
12.2900000	1.0000000
12.3000000	1.0000000
12.3100000	1.0000000
12.3200000	1.0000000
12.3300000	1.0000000
12.3400000	1.0000000
12.3500000	1.0000000
12.3600000	1.0000000
12.3700000	1.0000000
12.3800000	1.0000000
12.3900000	1.0000000
12.4000000	1.0000000
12.4100000	1.0000000
12.4200000	1.0000000
12.4300000	1.0000000
12.4400000	1.0000000
12.4500000	1.0000000
12.4600000	1.0000000
12.4700000	1.0000000
12.4800000	1.0000000
12.4900000	1.0000000
12.5000000	1.0000000
12.5100000	1.0000000
12.5200000	1.0000000
12.5300000	1.0000000
12.5400000	1.0000000
12.5500000	1.0000000
12.5600000	1.0000000
12.5700000	1.0000000
12.5800000	1.0000000
12.5900000	1.0000000
12.6000000	1.0000000
12.6100000	1.0000000
12.6200000	1.0000000
12.6300000	1.0000000
12.6400000	1.0000000
12.6500000	1.0000000
12.6600000	1.0000000
12.6700000	1.0000000
12.6800000	1.0000000
12.6900000	1.0000000
12.7000000	1.0000000
12.7100000	1.0000000
12.7200000	1.0000000
12.7300000	1.0000000
12.7400000	1.0000000
12.7500000	1.0000000
12.7600000	1.0000000
12.7700000	1.0000000
12.7800000	1.0000000
12.7900000	1.0000000
12.8000000	1.0000000
12.8100000	1.0000000
12.8200000	1.0000000
12.8300000	1.0000000
12.8400000	1.0000000
12.8500000	1.0000000
12.8600000	1.0000000
12.8700000	1.0000000
12.8800000	1.0000000
12.8900000	1.0000000
12.9000000	1.0000000
12.9100000	1.0000000
12.9200000	1.0000000
12.9300000	1.0000000
12.9400000	1.0000000
12.9500000	1.0000000
12.9600000	1.0000000
12.9700000	1.0000000
12.9800000	1.0000000
12.9900000	1.0000000
13.0000000	1.0000000
13.0100000	1.0000000
13.0200000	1.0000000
13.0300000	1.0000000
13.0400000	1.0000000
13.0500000	1.0000000
13.0600000	1.0000000
13.0700000	1.0000000
13.0800000	1.0000000
13.0900000	1.0000000
13.1000000	1.0000000
13.1100000	1.0000000
13.1200000	1.0000000
13.1300000	1.0000000
13.1400000	1.0000000
13.1500000	1.0000000
13.1600000	1.0000000
13.1700000	1.0000000
13.1800000	1.0000000
13.1900000	1.0000000
13.2000000	1.0000000
13.2100000	1.0000000
13.2200000	1.0000000
13.2300000	1.0000000
13.2400000	1.0000000
13.2500000	1.0000000
13.2600000	1.0000000
13.2700000	1.0000000
13.2800000	1.0000000
13.2900000	1.0000000
13.3000000	1.0000000
13.3100000	1.0000000
13.3200000	1.0000000
13.3300000	1.0000000
13.3400000	1.0000000
13.3500000	1.0000000
13.3600000	1.0000000
13.3700000	1.0000000
13.3800000	1.0000000
13.3900000	1.0000000
13.4000000	1.0000000
13.4100000	1.0000000
13.4200000	1.0000000
13.4300000	1.0000000
13.4400000	1.0000000
13.4500000	1.0000000
13.4600000	1.0000000
13.4700000	1.0000000
13.4800000	1.0000000
13.4900000	1.0000000
13.5000000	1.0000000
13.5100000	1.0000000
13.5200000	1.0000000
13.5300000	1.0000000
13.5400000	1.0000000
13.5500000	1.0000000
13.5600000	1.0000000
13.5700000	1.0000000
13.5800000	1.0000000
13.5900000	1.0000000
13.6000000	1.0000000
13.6100000	1.0000000
13.6200000	1.0000000
13.6300000	1.0000000
13.6400000	1.0000000
13.6500000	1.0000000
13.6600000	1.0000000
13.6700000	1.0000000
13.6800000	1.0000000
13.6900000	1.0000000
13.7000000	1.0000000
13.7100000	1.0000000
13.7200000	1.0000000
13.7300000	1.0000000
13.7400000	1.0000000
13.7500000	1.0000000
13.7600000	1.0000000
13.7700000	1.0000000
13.7800000	1.0000000
13.7900000	1.0000000
13.8000000	1.0000000
13.8100000	1.0000000
13.8200000	1.0000000
13.8300000	1.0000000
13.8400000	1.0000000
13.8500000	1.0000000
13.8600000	1.0000000
13.8700000	1.0000000
13.8800000	1.0000000
13.8900000	1.0000000
13.9000000	1.0000000
13.9100000	1.0000000
13.9200000	1.0000000
13.9300000	1.0000000
13.9400000	1.0000000
13.9500000	1.0000000
13.9600000	1.0000000
13.9700000	1.0000000
13.9800000	1.0000000
13.9900000	1.0000000
14.0000000	1.0000000
14.0100000	1.0000000
14.0200000	1.0000000
14.0300000	1.0000000
14.0400000	1.0000000
14.0500000	1.0000000
14.0600000	1.0000000
14.0700000	1.0000000
14.0800000	1.0000000
14.0900000	1.0000000
14.1000000	1.0000000
14.1100000	1.0000000
14.1200000	1.0000000
14.1300000	1.0000000
14.1400000	1.0000000
14.1500000	1.0000000
14.1600000	1.0000000
14.1700000	1.0000000
14.1800000	1.0000000
14.1900000	1.0000000
14.2000000	1.0000000
14.2100000	1.0000000
14.2200000	1.0000000
14.2300000	1.0000000
14.2400000	1.0000000
14.2500000	1.0000000
14.2600000	1.0000000
14.2700000	1.0000000
14.2800000	1.0000000
14.2900000	1.0000000
14.3000000	1.0000000
14.3100000	1.0000000
14.3200000	1.0000000
14.3300000	1.0000000
14.3400000	1.0000000
14.3500000	1.0000000
14.3600000	1.0000000
14.3700000	1.0000000
14.3800000	1.0000000
14.3900000	1.0000000
14.4000000	1.0000000
14.4100000	1.0000000
14.4200000	1.0000000
14.4300000	1.0000000
14.4400000	1.0000000
14.4500000	1.0000000
14.4600000	1.0000000
14.4700000	1.0000000
14.4800000	1.0000000
14.4900000	1.0000000
14.5000000	1.0000000
14.5100000	1.0000000
14.5200000	1.0000000
14.5300000	1.0000000
14.5400000	1.0000000
14.5500000	1.0000000
14.5600000	1.0000000
14.5700000	1.0000000
14.5800000	1.0000000
14.5900000	1.0000000
14.6000000	1.0000000
14.6100000	1.0000000
14.6200000	1.0000000
14.6300000	1.0000000
14.6400000	1.0000000
14.6500000	1.0000000
14.6600000	1.0000000
14.6700000	1.0000000
14.6800000	1.0000000
14.6900000	1.0000000
14.7000000	1.0000000
14.7100000	1.0000000
14.7200000	1.0000000
14.7300000	1.0000000
14.7400000	1.0000000
14.7500000	1.0000000
14.7600000	1.0000000
14.7700000	1.0000000
14.7800000	1.0000000
14.7900000	1.0000000
14.8000000	1.0000000
14.8100000	1.0000000
14.8200000	1.0000000
14.8300000	1.0000000
14.8400000	1.0000000
14.8500000	1.0000000
14.8600000	1.0000000
14.8700000	1.0000000
14.8800000	1.0000000
14.8900000	1.0000000
14.9000000	1.0000000
14.9100000	1.0000000
14.9200000	1.0000000
14.9300000	1.0000000
14.9400000	1.0000000
14.9500000	1.0000000
14.9600000	1.0000000
14.9700000	1.0000000
14.9800000	1.0000000
14.9900000	1.0000000
15.0000000	1.0000000
15.0100000	1.0000000
15.0200000	1.0000000
15.0300000	1.0000000
15.0400000	1.0000000
15.0500000	1.0000000
15.0600000	1.0000000
15.0700000	1.0000000
15.0800000	1.0000000
15.0900000	1.0000000
15.1000000	1.0000000
15.1100000	1.0000000
15.1200000	1.0000000
15.1300000	1.0000000
15.1400000	1.0000000
15.1500000	1.0000000
15.1600000	1.0000000
15.1700000	1.0000000
15.1800000	1.0000000
15.1900000	1.0000000
15.2000000	1.0000000
15.2100000	1.0000000
15.2200000	1.0000000
15.2300000	1.0000000
15.2400000	1.0000000
15.2500000	1.0000000
15.2600000	1.0000000
15.2700000	1.0000000
15.2800000	1.0000000
15.2900000	1.0000000
15.3000000	1.0000000
15.3100000	1.0000000
15.3200000	1.0000000
15.3300000	1.0000000
15.3400000	1.0000000
15.3500000	1.0000000
15.3600000	1.0000000
15.3700000	1.0000000
15.3800000	1.0000000
15.3900000	1.0000000
15.4000000	1.0000000
15.4100000	1.0000000
15.4200000	1.0000000
15.4300000	1.0000000
15.4400000	1.0000000
15.4500000	1.0000000
15.4600000	1.0000000
15.4700000	1.0000000
15.4800000	1.0000000
15.4900000	1.0000000
15.5000000	1.0000000
15.5100000	1.0000000
15.5200000	1.0000000
15.5300000	1.0000000
15.5400000	1.0000000
15.5500000	1.0000000
15.5600000	1.0000000
15.5700000	1.0000000
15.5800000	1.0000000
15.5900000	1.0000000
15.6000000	1.0000000
15.6100000	1.0000000
15.6200000	1.0000000
15.6300000	1.0000000
15.6400000	1.0000000
15.6500000	1.0000000
15.6600000	1.0000000
15.6700000	1.0000000
15.6800000	1.0000000
15.6900000	1.0000000
15.7000000	1.0000000
15.7100000	1.0000000
15.7200000	1.0000000
15.7300000	1.0000000
15.7400000	1.0000000
15.7500000	1.0000000
15.7600000	1.0000000
15.7700000	1.0000000
15.7800000	1.0000000
15.7900000	1.0000000
15.8000000	1.0000000
15.8100000	1.0000000
15.8200000	1.0000000
15.8300000	1.0000000
15.8400000	1.0000000
15.8500000	1.0000000
15.8600000	1.0000000
15.8700000	1.0000000
15.8800000	1.0000000
15.8900000	1.0000000
15.9000000	1.0000000
15.9100000	1.0000000
15.9200000	1.0000000
15.9300000	1.0000000
15.9400000	1.0000000
15.9500000	1.0000000
15.9600000	1.0000000
15.9700000	1.0000000
15.9800000	1.0000000
15.9900000	1.0000000
16.0000000	1.0000000
16.0100000	1.0000000
16.0200000	1.0000000
16.0300000	1.0000000
16.0400000	1.0000000
16.0500000	1.0000000
16.0600000	1.0000000
16.0700000	1.0000000
16.0800000	1.0000000
16.0900000	1.0000000
16.1000000	1.0000000
16.1100000	1.0000000
16.1200000	1.0000000
16.1300000	1.0000000
16.1400000	1.0000000
16.1500000	1.0000000
16.1600000	1.0000000
16.1700000	1.0000000
16.1800000	1.0000000
16.1900000	1.0000000
16.2000000	1.0000000
16.2100000	1.0000000
16.2200000	1.0000000
16.2300000	1.0000000
16.2400000	1.0000000
16.2500000	1.0000000
16.2600000	1.0000000
16.2700000	1.0000000
16.2800000	1.0000000
16.2900000	1.0000000
16.3000000	1.0000000
16.3100000	1.0000000
16.3200000	1.0000000
16.3300000	1.0000000
16.3400000	1.0000000
16.3500000	1.0000000
16.3600000	1.0000000
16.3700000	1.0000000
16.3800000	1.0000000
16.3900000	1.0000000
16.4000000	1.0000000
16.4100000	1.0000000
16.4200000	1.0000000
16.4300000	1.0000000
16.4400000	1.0000000
16.4500000	1.0000000
16.4600000	1.0000000
16.4700000	1.0000000
16.4800000	1.0000000
16.4900000	1.0000000
16.5000000	1.0000000
16.5100000	1.0000000
16.5200000	1.0000000
16.5300000	1.0000000
16.5400000	1.0000000
16.5500000	1.0000000
16.5600000	1.0000000
16.5700000	1.0000000
16.5800000	1.0000000
16.5900000	1.0000000
16.6000000	1.0000000
16.6100000	1.0000000
16.6200000	1.0000000
16.6300000	1.0000000
16.6400000	1.0000000
16.6500000	1.0000000
16.6600000	1.0000000
16.6700000	1.0000000
16.6800000	1.0000000
16.6900000	1.0000000
16.7000000	1.0000000
16.7100000	1.0000000
16.7200000	1.0000000
16.7300000	1.0000000
16.7400000	1.0000000
16.7500000	1.0000000
16.7600000	1.0000000
16.7700000	1.0000000
16.7800000	1.0000000
16.7900000	1.0000000
16.8000000	1.0000000
16.8100000	1.0000000
16.8200000	1.0000000
16.8300000	1.0000000
16.8400000	1.0000000
16.8500000	1.0000000
16.8600000	1.0000000
16.8700000	1.0000000
16.8800000	1.0000000
16.8900000	1.0000000
16.9000000	1.0000000
16.9100000	1.0000000
16.9200000	1.0000000
16.9300000	1.0000000
16.9400000	1.0000000
16.9500000	1.0000000
16.9600000	1.0000000
16.9700000	1.0000000
16.9800000	1.0000000
16.9900000	1.0000000
17.0000000	1.0000000
17.0100000	1.0000000
17.0200000	1.0000000
17.0300000	1.0000000
17.0400000	1.0000000
17.0500000	1.0000000
17.0600000	1.0000000
17.0700000	1.0000000
17.0800000	1.0000000
17.0900000	1.0000000
17.1000000	1.0000000
17.1100000	1.0000000
17.1200000	1.0000000
17.1300000	1.0000000
17.1400000	1.0000000
17.1500000	1.0000000
17.1600000	1.0000000
17.1700000	1.0000000
17.1800000	1.0000000
17.1900000	1.0000000
17.2000000	1.0000000
17.2100000	1.0000000
17.2200000	1.0000000
17.2300000	1.0000000
17.2400000	1.0000000
17.2500000	1.0000000
17.2600000	1.0000000
17.2700000	1.0000000
17.2800000	1.0000000
17.2900000	1.0000000
17.3000000	1.0000000
17.3100000	1.0000000
17.3200000	1.0000000
17.3300000	1.0000000
17.3400000	1.0000000
17.3500000	1.0000000
17.3600000	1.0000000
17.3700000	1.0000000
17.3800000	1.0000000
17.3900000	1.0000000
17.4000000	1.0000000
17.4100000	1.0000000
17.4200000	1.0000000
17.4300000	1.0000000
17.4400000	1.0000000
17.4500000	1.0000000
17.4600000	1.0000000
17.4700000	1.0000000
17.4800000	1.0000000
17.4900000	1.0000000
17.5000000	1.0000000
17.5100000	1.0000000
17.5200000	1.0000000
17.5300000	1.0000000
17.5400000	1.0000000
17.5500000	1.0000000
17.5600000	1.0000000
17.5700000	1.0000000
17.5800000	1.0000000
17.5900000	1.0000000
17.6000000	1.0000000
17.6100000	1.0000000
17.6200000	1.0000000
17.6300000	1.0000000
17.6400000	1.0000000
17.6500000	1.0000000
17.6600000	1.0000000
17.6700000	1.0000000
17.6800000	1.0000000
17.6900000	1.0000000
17.7000000	1.0000000
17.7100000	1.0000000
17.7200000	1.0000000
17.7300000	1.0000000
17.7400000	1.0000000
17.7500000	1.0000000
17.7600000	1.0000000
17.7700000	1.0000000
17.7800000	1.0000000
17.7900000	1.0000000
17.8000000	1.0000000
17.8100000	1.0000000
17.8200000	1.0000000
17.8300000	1.0000000
17.8400000	1.0000000
17.8500000	1.0000000
17.8600000	1.0000000
17.8700000	1.0000000
17.8800000	1.0000000
17.8900000	1.0000000
17.9000000	1.0000000
17.9100000	1.0000000
17.9200000	1.0000000
17.9300000	1.0000000
17.9400000	1.0000000
17.9500000	1.0000000
17.9600000	1.0000000
17.9700000	1.0000000
17.9800000	1.0000000
17.9900000	1.0000000
18.0000000	1.0000000
18.0100000	1.0000000
18.0200000	1.0000000
18.0300000	1.0000000
18.0400000	1.0000000
18.0500000	1.0000000
18.0600000	1.0000000
18.0700000	1.0000000
18.0800000	1.0000000
18.0900000	1.0000000
18.1000000	1.0000000
18.1100000	1.0000000
18.1200000	1.0000000
18.1300000	1.0000000
18.1400000	1.0000000
18.1500000	1.0000000
18.1600000	1.0000000
18.1700000	1.0000000
18.1800000	1.0000000
18.1900000	1.0000000
18.2000000	1.0000000
18.2100000	1.0000000
18.2200000	1.0000000
18.2300000	1.0000000
18.2400000	1.0000000
18.2500000	1.0000000
18.2600000	1.0000000
18.2700000	1.0000000
18.2800000	1.0000000
18.2900000	1.0000000
18.3000000	1.0000000
18.3100000	1.0000000
18.3200000	1.0000000
18.3300000	1.0000000
18.3400000	1.0000000
18.3500000	1.0000000
18.3600000	1.0000000
18.3700000	1.0000000
18.3800000	1.0000000
18.3900000	1.0000000
18.4000000	1.0000000
18.4100000	1.0000000
18.4200000	1.0000000
18.4300000	1.0000000
18.4400000	1.0000000
18.4500000	1.0000000
18.4600000	1.0000000
18.4700000	1.0000000
18.4800000	1.0000000
18.4900000	1.0000000
18.5000000	1.0000000
18.5100000	1.0000000
18.5200000	1.0000000
18.5300000	1.0000000
18.5400000	1.0000000
18.5500000	1.0000000
18.5600000	1.0000000
18.5700000	1.0000000
18.5800000	1.0000000
18.5900000	1.0000000
18.6000000	1.0000000
18.6100000	1.0000000
18.6200000	1.0000000
18.6300000	1.0000000
18.6400000	1.0000000
18.6500000	1.0000000
18.6600000	1.0000000
18.6700000	1.0000000
18.6800000	1.0000000
18.6900000	1.0000000
18.7000000	1.0000000
18.7100000	1.0000000
18.7200000	1.0000000
18.7300000	1.0000000
18.7400000	1.0000000
18.7500000	1.0000000
18.7600000	1.0000000
18.7700000	1.0000000
18.7800000	1.0000000
18.7900000	1.0000000
18.8000000	1.0000000
18.8100000	1.0000000
18.8200000	1.0000000
18.8300000	1.0000000
18.8400000	1.0000000
18.8500000	1.0000000
18.8600000	1.0000000
18.8700000	1.0000000
18.8800000	1.0000000
18.8900000	1.0000000
18.9000000	1.0000000
18.9100000	1.0000000
18.9200000	1.0000000
18.9300000	1.0000000
18.9400000	1.0000000
18.9500000	1.0000000
18.9600000	1.0000000
18.9700000	1.0000000
18.9800000	1.0000000
18.9900000	1.0000000
19.0000000	1.0000000
19.0100000	1.0000000
19.0200000	1.0000000
19.0300000	1.0000000
19.0400000	1.0000000
19.0500000	1.0000000
19.0600000	1.0000000
19.0700000	1.0000000
19.0800000	1.0000000
19.0900000	1.0000000
19.1000000	1.0000000
19.1100000	1.0000000
19.1200000	1.0000000
19.1300000	1.0000000
19.1400000	1.0000000
19.1500000	1.0000000
19.1600000	1.0000000
19.1700000	1.0000000
19.1800000	1.0000000
19.1900000	1.0000000
19.2000000	1.0000000
19.2100000	1.0000000
19.2200000	1.0000000
19.2300000	1.0000000
19.2400000	1.0000000
19.2500000	1.0000000
19.2600000	1.0000000
19.2700000	1.0000000
19.2800000	1.0000000
19.2900000	1.0000000
19.3000000	1.0000000
19.3100000	1.0000000
19.3200000	1.0000000
19.3300000	1.0000000
19.3400000	1.0000000
19.3500000	1.0000000
19.3600000	1.0000000
19.3700000	1.0000000
19.3800000	1.0000000
19.3900000	1.0000000
19.4000000	1.0000000
19.4100000	1.0000000
19.4200000	1.0000000
19.4300000	1.0000000
19.4400000	1.0000000
19.4500000	1.0000000
19.4600000	1.0000000
19.4700000	1.0000000
19.4800000	1.0000000
19.4900000	1.0000000
19.5000000	1.0000000
19.5100000	1.0000000
19.5200000	1.0000000
19.5300000	1.0000000
19.5400000	1.0000000
19.5500000	1.0000000
19.5600000	1.0000000
19.5700000	1.0000000
19.5800000	1.0000000
19.5900000	1.0000000
19.6000000	1.0000000
19.6100000	1.0000000
19.6200000	1.0000000
19.6300000	1.0000000
19.6400000	1.0000000
19.6500000	1.0000000
19.6600000	1.0000000
19.6700000	1.0000000
19.6800000	1.0000000
19.6900000	1.0000000
19.7000000	1.0000000
19.7100000	1.0000000
19.7200000	1.0000000
19.7300000	1.0000000
19.7400000	1.0000000
19.7500000	1.0000000
19.7600000	1.0000000
19.7700000	1.0000000
19.7800000	1.0000000
19.7900000	1.0000000
19.8000000	1.0000000
19.8100000	1.0000000
19.8200000	1.0000000
19.8300000	1.0000000
19.8400000	1.0000000
19.8500000	1.0000000
19.8600000	1.0000000
19.8700000	1.0000000
19.8800000	1.0000000
19.8900000	1.0000000
19.9000000	1.0000000
19.9100000	1.0000000
19.9200000	1.0000000
19.9300000	1.0000000
19.9400000	1.0000000
19.9500000	1.0000000
19.9600000	1.0000000
19.9700000	1.0000000
19.9800000	1.0000000
19.9900000	1.0000000
20.0000000	1.0000000
20.0100000	1.0000000
20.0200000	1.0000000
20.0300000	1.0000000
20.0400000	1.0000000
20.0500000	1.0000000
20.0600000	1.0000000
20.0700000	1.0000000
20.0800000	1.0000000
20.0900000	1.0000000
20.1000000	1.0000000
20.1100000	1.0000000
20.1200000	1.0000000
20.1300000	1.0000000
20.1400000	1.0000000
20.1500000	1.0000000
20.1600000	1.0000000
20.1700000	1.0000000
20.1800000	1.0000000
20.1900000	1.0000000
20.2000000	1.0000000
20.2100000	1.0000000
20.2200000	1.0000000
20.2300000	1.0000000
20.2400000	1.0000000
20.2500000	1.0000000
20.2600000	1.0000000
20.2700000	1.0000000
20.2800000	1.0000000
20.2900000	1.0000000
20.3000000	1.0000000
20.3100000	1.0000000
20.3200000	1.0000000
20.3300000	1.0000000
20.3400000	1.0000000
20.3500000	1.0000000
20.3600000	1.0000000
20.3700000	1.0000000
20.3800000	1.0000000
20.3900000	1.0000000
20.4000000	1.0000000
20.4100000	1.0000000
20.4200000	1.0000000
20.4300000	1.0000000
20.4400000	1.0000000
20.4500000	1.0000000
20.4600000	1.0000000
20.4700000	1.0000000
20.4800000	1.0000000
20.4900000	1.0000000
20.5000000	1.0000000
20.5100000	1.0000000
20.5200000	1.0000000
20.5300000	1.0000000
20.5400000	1.0000000
20.5500000	1.0000000
20.5600000	1.0000000
20.5700000	1.0000000
20.5800000	1.0000000
20.5900000	1.0000000
20.6000000	1.0000000
20.6100000	1.0000000
20.6200000	1.0000000
20.6300000	1.0000000
20.6400000	1.0000000
20.6500000	1.0000000
20.6600000	1.0000000
20.6700000	1.0000000
20.6800000	1.0000000
20.6900000	1.0000000
20.7000000	1.0000000
20.7100000	1.0000000
20.7200000	1.0000000
20.7300000	1.0000000
20.7400000	1.0000000
20.7500000	1.0000000
20.7600000	1.0000000
20.7700000	1.0000000
20.7800000	1.0000000
20.7900000	1.0000000
20.8000000	1.0000000
20.8100000	1.0000000
20.8200000	1.0000000
20.8300000	1.0000000
20.8400000	1.0000000
20.8500000	1.0000000
20.8600000	1.0000000
20.8700000	1.0000000
20.8800000	1.0000000
20.8900000	1.0000000
20.9000000	1.0000000
20.9100000	1.0000000
20.9200000	1.0000000
20.9300000	1.0000000
20.9400000	1.0000000
20.9500000	1.0000000
20.9600000	1.0000000
20.9700000	1.0000000
20.9800000	1.0000000
20.9900000	1.0000000
21.0000000	1.0000000
21.0100000	1.0000000
21.0200000	1.0000000
21.0300000	1.0000000
21.0400000	1.0000000
21.0500000	1.0000000
21.0600000	1.0000000
21.0700000	1.0000000
21.0800000	1.0000000
21.0900000	1.0000000
21.1000000	1.0000000
21.1100000	1.0000000
21.1200000	1.0000000
21.1300000	1.0000000
21.1400000	1.0000000
21.1500000	1.0000000
21.1600000	1.0000000
21.1700000	1.0000000
21.1800000	1.0000000
21.1900000	1.0000000
21.2000000	1.0000000
21.2100000	1.0000000
21.2200000	1.0000000
21.2300000	1.0000000
21.2400000	1.0000000
21.2500000	1.0000000
21.2600000	1.0000000
21.2700000	1.0000000
21.2800000	1.0000000
21.2900000	1.0000000
21.3000000	1.0000000
21.3100000	1.0000000
21.3200000	1.0000000
21.3300000	1.0000000
21.3400000	1.0000000
21.3500000	1.0000000
21.3600000	1.0000000
21.3700000	1.0000000
21.3800000	1.0000000
21.3900000	1.0000000
21.4000000	1.0000000
21.4100000	1.0000000
21.4200000	1.0000000
21.4300000	1.0000000
21.4400000	1.0000000
21.4500000	1.0000000
21.4600000	1.0000000
21.4700000	1.0000000
21.4800000	1.0000000
21.4900000	1.0000000
21.5000000	1.0000000
21.5100000	1.0000000
21.5200000	1.0000000
21.5300000	1.0000000
21.5400000	1.0000000
21.5500000	1.0000000
21.5600000	1.0000000
21.5700000	1.0000000
21.5800000	1.0000000
21.5900000	1.0000000
21.6000000	1.0000000
21.6100000	1.0000000
21.6200000	1.0000000
21.6300000	1.0000000
21.6400000	1.0000000
21.6500000	1.0000000
21.6600000	1.0000000
21.6700000	1.0000000
21.6800000	1.0000000
21.6900000	1.0000000
21.7000000	1.0000000
21.7100000	1.0000000
21.7200000	1.0000000
21.7300000	1.0000000
21.7400000	1.0000000
21.7500000	1.0000000
21.7600000	1.0000000
21.7700000	1.0000000
21.7800000	1.0000000
21.7900000	1.0000000
21.8000000	1.0000000
21.8100000	1.0000000
21.8200000	1.0000000
21.8300000	1.0000000
21.8400000	1.0000000
21.8500000	1.0000000
21.8600000	1.0000000
21.8700000	1.0000000
21.8800000	1.0000000
21.8900000	1.0000000
21.9000000	1.0000000
21.9100000	1.0000000
21.9200000	1.0000000
21.9300000	1.0000000
21.9400000	1.0000000
21.9500000	1.0000000
21.9600000	1.0000000
21.9700000	1.0000000
21.9800000	1.0000000
21.9900000	1.0000000
22.0000000	1.0000000
22.0100000	1.0000000
22.0200000	1.0000000
22.0300000	1.0000000
22.0400000	1.0000000
22.0500000	1.0000000
22.0600000	1.0000000
22.0700000	1.0000000
22.0800000	1.0000000
22.0900000	1.0000000
22.1000000	1.0000000
22.1100000	1.0000000
22.1200000	1.0000000
22.1300000	1.0000000
22.1400000	1.0000000
22.1500000	1.0000000
22.1600000	1.0000000
22.1700000	1.0000000
22.1800000	1.0000000
22.1900000	1.0000000
22.2000000	1.0000000
22.2100000	1.0000000
22.2200000	1.0000000
22.2300000	1.0000000
22.2400000	1.0000000
22.2500000	1.0000000
22.2600000	1.0000000
22.2700000	1.0000000
22.2800000	1.0000000
22.2900000	1.0000000
22.3000000	1.0000000
22.3100000	1.0000000
22.3200000	1.0000000
22.3300000	1.0000000
22.3400000	1.0000000
22.3500000	1.0000000
22.3600000	1.0000000
22.3700000	1.0000000
22.3800000	1.0000000
22.3900000	1.0000000
22.4000000	1.0000000
22.4100000	1.0000000
22.4200000	1.0000000
22.4300000	1.0000000
22.4400000	1.0000000
22.4500000	1.0000000
22.4600000	1.0000000
22.4700000	1.0000000
22.4800000	1.0000000
22.4900000	1.0000000
22.5000000	1.0000000
22.5100000	1.0000000
22.5200000	1.0000000
22.5300000	1.0000000
22.5400000	1.0000000
22.5500000	1.0000000
22.5600000	1.0000000
22.5700000	1.0000000
22.5800000	1.0000000
22.5900000	1.0000000
22.6000000	1.0000000
22.6100000	1.0000000
22.6200000	1.0000000
22.6300000	1.0000000
22.6400000	1.0000000
22.6500000	1.0000000
22.6600000	1.0000000
22.6700000	1.0000000
22.6800000	1.0000000
22.6900000	1.0000000
22.7000000	1.0000000
22.7100000	1.0000000
22.7200000	1.0000000
22.7300000	1.0000000
22.7400000	1.0000000
22.7500000	1.0000000
22.7600000	1.0000000
22.7700000	1.0000000
22.7800000	1.0000000
22.7900000	1.0000000
22.8000000	1.0000000
22.8100000	1.0000000
22.8200000	1.0000000
22.8300000	1.0000000
22.8400000	1.0000000
22.8500000	1.0000000
22.8600000	1.0000000
22.8700000	1.0000000
22.8800000	1.0000000
22.8900000	1.0000000
22.9000000	1.0000000
22.9100000	1.0000000
22.9200000	1.0000000
22.9300000	1.0000000
22.9400000	1.0000000
22.9500000	1.0000000
22.9600000	1.0000000
22.9700000	1.0000000
22.9800000	1.0000000
22.9900000	1.0000000
23.0000000	1.0000000
23.0100000	1.0000000
23.0200000	1.0000000
23.0300000	1.0000000
23.0400000	1.0000000
23.0500000	1.0000000
23.0600000	1.0000000
23.0700000	1.0000000
23.0800000	1.0000000
23.0900000	1.0000000
23.1000000	1.0000000
23.1100000	1.0000000
23.1200000	1.0000000
23.1300000	1.0000000
23.1400000	1.0000000
23.1500000	1.0000000
23.1600000	1.0000000
23.1700000	1.0000000
23.1800000	1.0000000
23.1900000	1.0000000
23.2000000	1.0000000
23.2100000	1.0000000
23.2200000	1.0000000
23.2300000	1.0000000
23.2400000	1.0000000
23.2500000	1.0000000
23.2600000	1.0000000
23.2700000	1.0000000
23.2800000	1.0000000
23.2900000	1.0000000
23.3000000	1.0000000
23.3100000	1.0000000
23.3200000	1.0000000
23.3300000	1.0000000
23.3400000	1.0000000
23.3500000	1.0000000
23.3600000	1.0000000
23.3700000	1.0000000
23.3800000	1.0000000
23.3900000	1.0000000
23.4000000	1.0000000
23.4100000	1.0000000
23.4200000	1.0000000
23.4300000	1.0000000
23.4400000	1.0000000
23.4500000	1.0000000
23.4600000	1.0000000
23.4700000	1.0000000
23.4800000	1.0000000
23.4900000	1.0000000
23.5000000	1.0000000
23.5100000	1.0000000
23.5200000	1.0000000
23.5300000	1.0000000
23.5400000	1.0000000
23.5500000	1.0000000
23.5600000	1.0000000
23.5700000	1.0000000
23.5800000	1.0000000
23.5900000	1.0000000
23.6000000	1.0000000
23.6100000	1.0000000
23.6200000	1.0000000
23.6300000	1.0000000
23.6400000	1.0000000
23.6500000	1.0000000
23.6600000	1.0000000
23.6700000	1.0000000
23.6800000	1.0000000
23.6900000	1.0000000
23.7000000	1.0000000
23.7100000	1.0000000
23.7200000	1.0000000
23.7300000	1.0000000
23.7400000	1.0000000
23.7500000	1.0000000
23.7600000	1.0000000
23.7700000	1.0000000
23.7800000	1.0000000
23.7900000	1.0000000
23.8000000	1.0000000
23.8100000	1.0000000
23.8200000	1.0000000
23.8300000	1.0000000
23.8400000	1.0000000
23.8500000	1.0000000
23.8600000	1.0000000
23.8700000	1.0000000
23.8800000	1.0000000
23.8900000	1.0000000
23.9000000	1.0000000
23.9100000	1.0000000
23.9200000	1.0000000
23.9300000	1.0000000
23.9400000	1.0000000
23.9500000	1.0000000
23.9600000	1.0000000
23.9700000	1.0000000
23.9800000	1.0000000
23.9900000	1.0000000
24.0000000	1.0000000
24.0100000	1.0000000
24.0200000	1.0000000
24.0300000	1.0000000
24.0400000	1.0000000
24.0500000	1.0000000
24.0600000	1.0000000
24.0700000	1.0000000
24.0800000	1.0000000
24.0900000	1.0000000
24.1000000	1.0000000
24.1100000	1.0000000
24.1200000	1.0000000
24.1300000	1.0000000
24.1400000	1.0000000
24.1500000	1.0000000
24.1600000	1.0000000
24.1700000	1.0000000
24.1800000	1.0000000
24.1900000	1.0000000
24.2000000	1.0000000
24.2100000	1.0000000
24.2200000	1.0000000
24.2300000	1.0000000
24.2400000	1.0000000
24.2500000	1.0000000
24.2600000	1.0000000
24.2700000	1.0000000
24.2800000	1.0000000
24.2900000	1.0000000
24.3000000	1.0000000
24.3100000	1.0000000
24.3200000	1.0000000
24.3300000	1.0000000
24.3400000	1.0000000
24.3500000	1.0000000
24.3600000	1.0000000
24.3700000	1.0000000
24.3800000	1.0000000
24.3900000	1.0000000
24.4000000	1.0000000
24.4100000	1.0000000
24.4200000	1.0000000
24.4300000	1.0000000
24.4400000	1.0000000
24.4500000	1.0000000
24.4600000	1.0000000
24.4700000	1.0000000
24.4800000	1.0000000
24.4900000	1.0000000
24.5000000	1.0000000
24.5100000	1.0000000
24.5200000	1.0000000
24.5300000	1.0000000
24.5400000	1.0000000
24.5500000	1.0000000
24.5600000	1.0000000
24.5700000	1.0000000
24.5800000	1.0000000
24.5900000	1.0000000
24.6000000	1.0000000
24.6100000	1.0000000
24.6200000	1.0000000
24.6300000	1.0000000
24.6400000	1.0000000
24.6500000	1.0000000
24.6600000	1.0000000
24.6700000	1.0000000
24.6800000	1.0000000
24.6900000	1.0000000
24.7000000	1.0000000
24.7100000	1.0000000
24.7200000	1.0000000
24.7300000	1.0000000
24.7400000	1.0000000
24.7500000	1.0000000
24.7600000	1.0000000
24.7700000	1.0000000
24.7800000	1.0000000
24.7900000	1.0000000
24.8000000	1.0000000
24.8100000	1.0000000
24.8200000	1.0000000
24.8300000	1.0000000
24.8400000	1.0000000
24.8500000	1.0000000
24.8600000	1.0000000
24.8700000	1.0000000
24.8800000	1.0000000
24.8900000	1.0000000
24.9000000	1.0000000
24.9100000	1.0000000
24.9200000	1.0000000
24.9300000	1.0000000
24.9400000	1.0000000
24.9500000	1.0000000
24.9600000	1.0000000
24.9700000	1.0000000
24.9800000	1.0000000
24.9900000	1.0000000
25.0000000	1.0000000
25.0100000	1.0000000
25.0200000	1.0000000
25.0300000	1.0000000
25.0400000	1.0000000
25.0500000	1.0000000
25.0600000	1.0000000
25.0700000	1.0000000
25.0800000	1.0000000
25.0900000	1.0000000
25.1000000	1.0000000
25.1100000	1.0000000
25.1200000	1.0000000
25.1300000	1.0000000
25.1400000	1.0000000
25.1500000	1.0000000
25.1600000	1.0000000
25.1700000	1.0000000
25.1800000	1.0000000
25.1900000	1.0000000
25.2000000	1.0000000
25.2100000	1.0000000
25.2200000	1.0000000
25.2300000	1.0000000
25.2400000	1.0000000
25.2500000	1.0000000
25.2600000	1.0000000
25.2700000	1.0000000
25.2800000	1.0000000
25.2900000	1.0000000
25.3000000	1.0000000
25.3100000	1.0000000
25.3200000	1.0000000
25.3300000	1.0000000
25.3400000	1.0000000
25.3500000	1.0000000
25.3600000	1.0000000
25.3700000	1.0000000
25.3800000	1.0000000
25.3900000	1.0000000
25.4000000	1.0000000
25.4100000	1.0000000
25.4200000	1.0000000
25.4300000	1.0000000
25.4400000	1.0000000
25.4500000	1.0000000
25.4600000	1.0000000
25.4700000	1.0000000
25.4800000	1.0000000
25.4900000	1.0000000
25.5000000	1.0000000
25.5100000	1.0000000
25.5200000	1.0000000
25.5300000	1.0000000
25.5400000	1.0000000
25.5500000	1.0000000
25.5600000	1.0000000
25.5700000	1.0000000
25.5800000	1.0000000
25.5900000	1.0000000
25.6000000	1.0000000
25.6100000	1.0000000
25.6200000	1.0000000
25.6300000	1.0000000
25.6400000	1.0000000
25.6500000	1.0000000
25.6600000	1.0000000
25.6700000	1.0000000
25.6800000	1.0000000
25.6900000	1.0000000
25.7000000	1.0000000
25.7100000	1.0000000
25.7200000	1.0000000
25.7300000	1.0000000
25.7400000	1.0000000
25.7500000	1.0000000
25.7600000	1.0000000
25.7700000	1.0000000
25.7800000	1.0000000
25.7900000	1.0000000
25.8000000	1.0000000
25.8100000	1.0000000
25.8200000	1.0000000
25.8300000	1.0000000
25.8400000	1.0000000
25.8500000	1.0000000
25.8600000	1.0000000
25.8700000	1.0000000
25.8800000	1.0000000
25.8900000	1.0000000
25.9000000	1.0000000
25.9100000	1.0000000
25.9200000	1.0000000
25.9300000	1.0000000
25.9400000	1.0000000
25.9500000	1.0000000
25.9600000	1.0000000
25.9700000	1.0000000
25.9800000	1.0000000
25.9900000	1.0000000
26.0000000	1.0000000
26.0100000	1.0000000
26.0200000	1.0000000
26.0300000	1.0000000
26.0400000	1.0000000
26.0500000	1.0000000
26.0600000	1.0000000
26.0700000	1.0000000
26.0800000	1.0000000
26.0900000	1.0000000
26.1000000	1.0000000
26.1100000	1.0000000
26.1200000	1.0000000
26.1300000	1.0000000
26.1400000	1.0000000
26.1500000	1.0000000
26.1600000	1.0000000
26.1700000	1.0000000
26.1800000	1.0000000
26.1900000	1.0000000
26.2000000	1.0000000
26.2100000	1.0000000
26.2200000	1.0000000
26.2300000	1.0000000
26.2400000	1.0000000
26.2500000	1.0000000
26.2600000	1.0000000
26.2700000	1.0000000
26.2800000	1.0000000
26.2900000	1.0000000
26.3000000	1.0000000
26.3100000	1.0000000
26.3200000	1.0000000
26.3300000	1.0000000
26.3400000	1.0000000
26.3500000	1.0000000
26.3600000	1.0000000
26.3700000	1.0000000
26.3800000	1.0000000
26.3900000	1.0000000
26.4000000	1.0000000
26.4100000	1.0000000
26.4200000	1.0000000
26.4300000	1.0000000
26.4400000	1.0000000
26.4500000	1.0000000
26.4600000	1.0000000
26.4700000	1.0000000
26.4800000	1.0000000
26.4900000	1.0000000
26.5000000	1.0000000
26.5100000	1.0000000
26.5200000	1.0000000
26.5300000	1.0000000
26.5400000	1.0000000
26.5500000	1.0000000
26.5600000	1.0000000
26.5700000	1.0000000
26.5800000	1.0000000
26.5900000	1.0000000
26.6000000	1.0000000
26.6100000	1.0000000
26.6200000	1.0000000
26.6300000	1.0000000
26.6400000	1.0000000
26.6500000	1.0000000
26.6600000	1.0000000
26.6700000	1.0000000
26.6800000	1.0000000
26.6900000	1.0000000
26.7000000	1.0000000
26.7100000	1.0000000
26.7200000	1.0000000
26.7300000	1.0000000
26.7400000	1.0000000
26.7500000	1.0000000
26.7600000	1.0000000
26.7700000	1.0000000
26.7800000	1.0000000
26.7900000	1.0000000
26.8000000	1.0000000
26.8100000	1.0000000
26.8200000	1.0000000
26.8300000	1.0000000
26.8400000	1.0000000
26.8500000	1.0000000
26.8600000	1.0000000
26.8700000	1.0000000
26.8800000	1.0000000
26.8900000	1.0000000
26.9000000	1.0000000
26.9100000	1.0000000
26.9200000	1.0000000
26.9300000	1.0000000
26.9400000	1.0000000
26.9500000	1.0000000
26.9600000	1.0000000
26.9700000	1.0000000
26.9800000	1.0000000
26.9900000	1.0000000
27.0000000	1.0000000
27.0100000	1.0000000
27.0200000	1.0000000
27.0300000	1.0000000
27.0400000	1.0000000
27.0500000	1.0000000
27.0600000	1.0000000
27.0700000	1.0000000
27.0800000	1.0000000
27.0900000	1.0000000
27.1000000	1.0000000
27.1100000	1.0000000
27.1200000	1.0000000
27.1300000	1.0000000
27.1400000	1.0000000
27.1500000	1.0000000
27.1600000	1.0000000
27.1700000	1.0000000
27.1800000	1.0000000
27.1900000	1.0000000
27.2000000	1.0000000
27.2100000	1.0000000
27.2200000	1.0000000
27.2300000	1.0000000
27.2400000	1.0000000
27.2500000	1.0000000
27.2600000	1.0000000
27.2700000	1.0000000
27.2800000	1.0000000
27.2900000	1.0000000
27.3000000	1.0000000
27.3100000	1.0000000
27.3200000	1.0000000
27.3300000	1.0000000
27.3400000	1.0000000
27.3500000	1.0000000
27.3600000	1.0000000
27.3700000	1.0000000
27.3800000	1.0000000
27.3900000	1.0000000
27.4000000	1.0000000
27.4100000	1.0000000
27.4200000	1.0000000
27.4300000	1.0000000
27.4400000	1.0000000
27.4500000	1.0000000
27.4600000	1.0000000
27.4700000	1.0000000
27.4800000	1.0000000
27.4900000	1.0000000
27.5000000	1.0000000
27.5100000	1.0000000
27.5200000	1.0000000
27.5300000	1.0000000
27.5400000	1.0000000
27.5500000	1.0000000
27.5600000	1.0000000
27.5700000	1.0000000
27.5800000	1.0000000
27.5900000	1.0000000
27.6000000	1.0000000
27.6100000	1.0000000
27.6200000	1.0000000
27.6300000	1.0000000
27.6400000	1.0000000
27.6500000	1.0000000
27.6600000	1.0000000
27.6700000	1.0000000
27.6800000	1.0000000
27.6900000	1.0000000
27.7000000	1.0000000
27.7100000	1.0000000
27.7200000	1.0000000
27.7300000	1.0000000
27.7400000	1.0000000
27.7500000	1.0000000
27.7600000	1.0000000
27.7700000	1.0000000
27.7800000	1.0000000
27.7900000	1.0000000
27.8000000	1.0000000
27.8100000	1.0000000
27.8200000	1.0000000
27.8300000	1.0000000
27.8400000	1.0000000
27.8500000	1.0000000
27.8600000	1.0000000
27.8700000	1.0000000
27.8800000	1.0000000
27.8900000	1.0000000
27.9000000	1.0000000
27.9100000	1.0000000
27.9200000	1.0000000
27.9300000	1.0000000
27.9400000	1.0000000
27.9500000	1.0000000
27.9600000	1.0000000
27.9700000	1.0000000
27.9800000	1.0000000
27.9900000	1.0000000
28.0000000	1.0000000
28.0100000	1.0000000
28.0200000	1.0000000
28.0300000	1.0000000
28.0400000	1.0000000
28.0500000	1.0000000
28.0600000	1.0000000
28.0700000	1.0000000
28.0800000	1.0000000
28.0900000	1.0000000
28.1000000	1.0000000
28.1100000	1.0000000
28.1200000	1.0000000
28.1300000	1.0000000
28.1400000	1.0000000
28.1500000	1.0000000
28.1600000	1.0000000
28.1700000	1.0000000
28.1800000	1.0000000
28.1900000	1.0000000
28.2000000	1.0000000
28.2100000	1.0000000
28.2200000	1.0000000
28.2300000	1.0000000
28.2400000	1.0000000
28.2500000	1.0000000
28.2600000	1.0000000
28.2700000	1.0000000
28.2800000	1.0000000
28.2900000	1.0000000
28.3000000	1.0000000
28.3100000	1.0000000
28.3200000	1.0000000
28.3300000	1.0000000
28.3400000	1.0000000
28.3500000	1.0000000
28.3600000	1.0000000
28.3700000	1.0000000
28.3800000	1.0000000
28.3900000	1.0000000
28.4000000	1.0000000
28.4100000	1.0000000
28.4200000	1.0000000
28.4300000	1.0000000
28.4400000	1.0000000
28.4500000	1.0000000
28.4600000	1.0000000
28.4700000	1.0000000
28.4800000	1.0000000
28.4900000	1.0000000
28.5000000	1.0000000
28.5100000	1.0000000
28.5200000	1.0000000
28.5300000	1.0000000
28.5400000	1.0000000
28.5500000	1.0000000
28.5600000	1.0000000
28.5700000	1.0000000
28.5800000	1.0000000
28.5900000	1.0000000
28.6000000	1.0000000
28.6100000	1.0000000
28.6200000	1.0000000
28.6300000	1.0000000
28.6400000	1.0000000
28.6500000	1.0000000
28.6600000	1.0000000
28.6700000	1.0000000
28.6800000	1.0000000
28.6900000	1.0000000
28.7000000	1.0000000
28.7100000	1.0000000
28.7200000	1.0000000
28.7300000	1.0000000
28.7400000	1.0000000
28.7500000	1.0000000
28.7600000	1.0000000
28.7700000	1.0000000
28.7800000	1.0000000
28.7900000	1.0000000
28.8000000	1.0000000
28.8100000	1.0000000
28.8200000	1.0000000
28.8300000	1.0000000
28.8400000	1.0000000
28.8500000	1.0000000
28.8600000	1.0000000
28.8700000	1.0000000
28.8800000	1.0000000
28.8900000	1.0000000
28.9000000	1.0000000
28.9100000	1.0000000
28.9200000	1.0000000
28.9300000	1.0000000
28.9400000	1.0000000
28.9500000	1.0000000
28.9600000	1.0000000
28.9700000	1.0000000
28.9800000	1.0000000
28.9900000	1.0000000
29.0000000	1.0000000
29.0100000	1.0000000
29.0200000	1.0000000
29.0300000	1.0000000
29.0400000	1.0000000
29.0500000	1.0000000
29.0600000	1.0000000
29.0700000	1.0000000
29.0800000	1.0000000
29.0900000	1.0000000
29.1000000	1.0000000
29.1100000	1.0000000
29.1200000	1.0000000
29.1300000	1.0000000
29.1400000	1.0000000
29.1500000	1.0000000
29.1600000	1.0000000
29.1700000	1.0000000
29.1800000	1.0000000
29.1900000	1.0000000
29.2000000	1.0000000
29.2100000	1.0000000
29.2200000	1.0000000
29.2300000	1.0000000
29.2400000	1.0000000
29.2500000	1.0000000
29.2600000	1.0000000
29.2700000	1.0000000
29.2800000	1.0000000
29.2900000	1.0000000
29.3000000	1.0000000
29.3100000	1.0000000
29.3200000	1.0000000
29.3300000	1.0000000
29.3400000	1.0000000
29.3500000	1.0000000
29.3600000	1.0000000
29.3700000	1.0000000
29.3800000	1.0000000
29.3900000	1.0000000
29.4000000	1.0000000
29.4100000	1.0000000
29.4200000	1.0000000
29.4300000	1.0000000
29.4400000	1.0000000
29.4500000	1.0000000
29.4600000	1.0000000
29.4700000	1.0000000
29.4800000	1.0000000
29.4900000	1.0000000
29.5000000	1.0000000
29.5100000	1.0000000
29.5200000	1.0000000
29.5300000	1.0000000
29.5400000	1.0000000
29.5500000	1.0000000
29.5600000	1.0000000
29.5700000	1.0000000
29.5800000	1.0000000
29.5900000	1.0000000
29.6000000	1.0000000
29.6100000	1.0000000
29.6200000	1.0000000
29.6300000	1.0000000
29.6400000	1.0000000
29.6500000	1.0000000
29.6600000	1.0000000
29.6700000	1.0000000
29.6800000	1.0000000
29.6900000	1.0000000
29.7000000	1.0000000
29.7100000	1.0000000
29.7200000	1.0000000
29.7300000	1.0000000
29.7400000	1.0000000
29.7500000	1.0000000
29.7600000	1.0000000
29.7700000	1.0000000
29.7800000	1.0000000
29.7900000	1.0000000
29.8000000	1.0000000
29.8100000	1.0000000
29.8200000	1.0000000
29.8300000	1.0000000
29.8400000	1.0000000
29.8500000	1.0000000
29.8600000	1.0000000
29.8700000	1.0000000
29.8800000	1.0000000
29.8900000	1.0000000
29.9000000	1.0000000
29.9100000	1.0000000
29.9200000	1.0000000
29.9300000	1.0000000
29.9400000	1.0000000
29.9500000	1.0000000
29.9600000	1.0000000
29.9700000	1.0000000
29.9800000	1.0000000
29.9900000	1.0000000
30.0000000	1.0000000
30.0100000	1.0000000
30.0200000	1.0000000
30.0300000	1.0000000
30.0400000	1.0000000
30.0500000	1.0000000
30.0600000	1.0000000
30.0700000	1.0000000
30.0800000	1.0000000
30.0900000	1.0000000
30.1000000	1.0000000
30.1100000	1.0000000
30.1200000	1.0000000
30.1300000	1.0000000
30.1400000	1.0000000
30.1500000	1.0000000
30.1600000	1.0000000
30.1700000	1.0000000
30.1800000	1.0000000
30.1900000	1.0000000
30.2000000	1.0000000
30.2100000	1.0000000
30.2200000	1.0000000
30.2300000	1.0000000
30.2400000	1.0000000
30.2500000	1.0000000
30.2600000	1.0000000
30.2700000	1.0000000
30.2800000	1.0000000
30.2900000	1.0000000
30.3000000	1.0000000
30.3100000	1.0000000
30.3200000	1.0000000
30.3300000	1.0000000
30.3400000	1.0000000
30.3500000	1.0000000
30.3600000	1.0000000
30.3700000	1.0000000
30.3800000	1.0000000
30.3900000	1.0000000
30.4000000	1.0000000
30.4100000	1.0000000
30.4200000	1.0000000
30.4300000	1.0000000
30.4400000	1.0000000
30.4500000	1.0000000
30.4600000	1.0000000
30.4700000	1.0000000
30.4800000	1.0000000
30.4900000	1.0000000
30.5000000	1.0000000
30.5100000	1.0000000
30.5200000	1.0000000
30.5300000	1.0000000
30.5400000	1.0000000
30.5500000	1.0000000
30.5600000	1.0000000
30.5700000	1.0000000
30.5800000	1.0000000
30.5900000	1.0000000
30.6000000	1.0000000
30.6100000	1.0000000
30.6200000	1.0000000
30.6300000	1.0000000
30.6400000	1.0000000
30.6500000	1.0000000
30.6600000	1.0000000
30.6700000	1.0000000
30.6800000	1.0000000
30.6900000	1.0000000
30.7000000	1.0000000
30.7100000	1.0000000
30.7200000	1.0000000
30.7300000	1.0000000
30.7400000	1.0000000
30.7500000	1.0000000
30.7600000	1.0000000
30.7700000	1.0000000
30.7800000	1.0000000
30.7900000	1.0000000
30.8000000	1.0000000
30.8100000	1.0000000
30.8200000	1.0000000
30.8300000	1.0000000
30.8400000	1.0000000
30.8500000	1.0000000
30.8600000	1.0000000
30.8700000	1.0000000
30.8800000	1.0000000
30.8900000	1.0000000
30.9000000	1.0000000
30.9100000	1.0000000
30.9200000	1.0000000
30.9300000	1.0000000
30.9400000	1.0000000
30.9500000	1.0000000
30.9600000	1.0000000
30.9700000	1.0000000
30.9800000	1.0000000
30.9900000	1.0000000
31.0000000	1.0000000
31.0100000	1.0000000
31.0200000	1.0000000
31.0300000	1.0000000
31.0400000	1.0000000
31.0500000	1.0000000
31.0600000	1.0000000
31.0700000	1.0000000
31.0800000	1.0000000
31.0900000	1.0000000
31.1000000	1.0000000
31.1100000	1.0000000
31.1200000	1.0000000
31.1300000	1.0000000
31.1400000	1.0000000
31.1500000	1.0000000
31.1600000	1.0000000
31.1700000	1.0000000
31.1800000	1.0000000
31.1900000	1.0000000
31.2000000	1.0000000
31.2100000	1.0000000
31.2200000	1.0000000
31.2300000	1.0000000
31.2400000	1.0000000
31.2500000	1.0000000
31.2600000	1.0000000
31.2700000	1.0000000
31.2800000	1.0000000
31.2900000	1.0000000
31.3000000	1.0000000
31.3100000	1.0000000
31.3200000	1.0000000
31.3300000	1.0000000
31.3400000	1.0000000
31.3500000	1.0000000
31.3600000	1.0000000
31.3700000	1.0000000
31.3800000	1.0000000
31.3900000	1.0000000
31.4000000	1.0000000
31.4100000	1.0000000
31.4200000	1.0000000
31.4300000	1.0000000
31.4400000	1.0000000
31.4500000	1.0000000
31.4600000	1.0000000
31.4700000	1.0000000
31.4800000	1.0000000
31.4900000	1.0000000
31.5000000	1.0000000
31.5100000	1.0000000
31.5200000	1.0000000
31.5300000	1.0000000
31.5400000	1.0000000
31.5500000	1.0000000
31.5600000	1.0000000
31.5700000	1.0000000
31.5800000	1.0000000
31.5900000	1.0000000
31.6000000	1.0000000
31.6100000	1.0000000
31.6200000	1.0000000
31.6300000	1.0000000
31.6400000	1.0000000
31.6500000	1.0000000
31.6600000	1.0000000
31.6700000	1.0000000
31.6800000	1.0000000
31.6900000	1.0000000
31.7000000	1.0000000
31.7100000	1.0000000
31.7200000	1.0000000
31.7300000	1.0000000
31.7400000	1.0000000
31.7500000	1.0000000
31.7600000	1.0000000
31.7700000	1.0000000
31.7800000	1.0000000
31.7900000	1.0000000
31.8000000	1.0000000
31.8100000	1.0000000
31.8200000	1.0000000
31.8300000	1.0000000
31.8400000	1.0000000
31.8500000	1.0000000
31.8600000	1.0000000
31.8700000	1.0000000
31.8800000	1.0000000
31.8900000	1.0000000
31.9000000	1.0000000
31.9100000	1.0000000
31.9200000	1.0000000
31.9300000	1.0000000
31.9400000	1.0000000
31.9500000	1.0000000
31.9600000	1.0000000
31.9700000	1.0000000
31.9800000	1.0000000
31.9900000	1.0000000
32.0000000	1.0000000
32.0100000	1.0000000
32.0200000	1.0000000
32.0300000	1.0000000
32.0400000	1.0000000
32.0500000	1.0000000
32.0600000	1.0000000
32.0700000	1.0000000
32.0800000	1.0000000
32.0900000	1.0000000
32.1000000	1.0000000
32.1100000	1.0000000
32.1200000	1.0000000
32.1300000	1.0000000
32.1400000	1.0000000
32.1500000	1.0000000
32.1600000	1.0000000
32.1700000	1.0000000
32.1800000	1.0000000
32.1900000	1.0000000
32.2000000	1.0000000
32.2100000	1.0000000
32.2200000	1.0000000
32.2300000	1.0000000
32.2400000	1.0000000
32.2500000	1.0000000
32.2600000	1.0000000
32.2700000	1.0000000
32.2800000	1.0000000
32.2900000	1.0000000
32.3000000	1.0000000
32.3100000	1.0000000
32.3200000	1.0000000
32.3300000	1.0000000
32.3400000	1.0000000
32.3500000	1.0000000
32.3600000	1.0000000
32.3700000	1.0000000
32.3800000	1.0000000
32.3900000	1.0000000
32.4000000	1.0000000
32.4100000	1.0000000
32.4200000	1.0000000
32.4300000	1.0000000
32.4400000	1.0000000
32.4500000	1.0000000
32.4600000	1.0000000
32.4700000	1.0000000
32.4800000	1.0000000
32.4900000	1.0000000
32.5000000	1.0000000
32.5100000	1.0000000
32.5200000	1.0000000
32.5300000	1.0000000
32.5400000	1.0000000
32.5500000	1.0000000
32.5600000	1.0000000
32.5700000	1.0000000
32.5800000	1.0000000
32.5900000	1.0000000
32.6000000	1.0000000
32.6100000	1.0000000
32.6200000	1.0000000
32.6300000	1.0000000
32.6400000	1.0000000
32.6500000	1.0000000
32.6600000	1.0000000
32.6700000	1.0000000
32.6800000	1.0000000
32.6900000	1.0000000
32.7000000	1.0000000
32.7100000	1.0000000
32.7200000	1.0000000
32.7300000	1.0000000
32.7400000	1.0000000
32.7500000	1.0000000
32.7600000	1.0000000
32.7700000	1.0000000
32.7800000	1.0000000
32.7900000	1.0000000
32.8000000	1.0000000
32.8100000	1.0000000
32.8200000	1.0000000
32.8300000	1.0000000
32.8400000	1.0000000
32.8500000	1.0000000
32.8600000	1.0000000
32.8700000	1.0000000
32.8800000	1.0000000
32.8900000	1.0000000
32.9000000	1.0000000
32.9100000	1.0000000
32.9200000	1.0000000
32.9300000	1.0000000
32.9400000	1.0000000
32.9500000	1.0000000
32.9600000	1.0000000
32.9700000	1.0000000
32.9800000	1.0000000
32.9900000	1.0000000
33.0000000	1.0000000
33.0100000	1.0000000
33.0200000	1.0000000
33.0300000	1.0000000
33.0400000	1.0000000
33.0500000	1.0000000
33.0600000	1.0000000
33.0700000	1.0000000
33.0800000	1.0000000
33.0900000	1.0000000
33.1000000	1.0000000
33.1100000	1.0000000
33.1200000	1.0000000
33.1300000	1.0000000
33.1400000	1.0000000
33.1500000	1.0000000
33.1600000	1.0000000
33.1700000	1.0000000
33.1800000	1.0000000
33.1900000	1.0000000
33.2000000	1.0000000
33.2100000	1.0000000
33.2200000	1.0000000
33.2300000	1.0000000
33.2400000	1.0000000
33.2500000	1.0000000
33.2600000	1.0000000
33.2700000	1.0000000
33.2800000	1.0000000
33.2900000	1.0000000
33.3000000	1.0000000
33.3100000	1.0000000
33.3200000	1.0000000
33.3300000	1.0000000
33.3400000	1.0000000
33.3500000	1.0000000
33.3600000	1.0000000
33.3700000	1.0000000
33.3800000	1.0000000
33.3900000	1.0000000
33.4000000	1.0000000
33.4100000	1.0000000
33.4200000	1.0000000
33.4300000	1.0000000
33.4400000	1.0000000
33.4500000	1.0000000
33.4600000	1.0000000
33.4700000	1.0000000
33.4800000	1.0000000
33.4900000	1.0000000
33.5000000	1.0000000
33.5100000	1.0000000
33.5200000	1.0000000
33.5300000	1.0000000
33.5400000	1.0000000
33.5500000	1.0000000
33.5600000	1.0000000
33.5700000	1.0000000
33.5800000	1.0000000
33.5900000	1.0000000
33.6000000	1.0000000
33.6100000	1.0000000
33.6200000	1.0000000
33.6300000	1.0000000
33.6400000	1.0000000
33.6500000	1.0000000
33.6600000	1.0000000
33.6700000	1.0000000
33.6800000	1.0000000
33.6900000	1.0000000
33.7000000	1.0000000
33.7100000	1.0000000
33.7200000	1.0000000
33.7300000	1.0000000
33.7400000	1.0000000
33.7500000	1.0000000
33.7600000	1.0000000
33.7700000	1.0000000
33.7800000	1.0000000
33.7900000	1.0000000
33.8000000	1.0000000
33.8100000	1.0000000
33.8200000	1.0000000
33.8300000	1.0000000
33.8400000	1.0000000
33.8500000	1.0000000
33.8600000	1.0000000
33.8700000	1.0000000
33.8800000	1.0000000
33.8900000	1.0000000
33.9000000	1.0000000
33.9100000	1.0000000
33.9200000	1.0000000
33.9300000	1.0000000
33.9400000	1.0000000
33.9500000	1.0000000
33.9600000	1.0000000
33.9700000	1.0000000
33.9800000	1.0000000
33.9900000	1.0000000
34.0000000	1.0000000
34.0100000	1.0000000
34.0200000	1.0000000
34.0300000	1.0000000
34.0400000	1.0000000
34.0500000	1.0000000
34.0600000	1.0000000
34.0700000	1.0000000
34.0800000	1.0000000
34.0900000	1.0000000
34.1000000	1.0000000
34.1100000	1.0000000
34.1200000	1.0000000
34.1300000	1.0000000
34.1400000	1.0000000
34.1500000	1.0000000
34.1600000	1.0000000
34.1700000	1.0000000
34.1800000	1.0000000
34.1900000	1.0000000
34.2000000	1.0000000
34.2100000	1.0000000
34.2200000	1.0000000
34.2300000	1.0000000
34.2400000	1.0000000
34.2500000	1.0000000
34.2600000	1.0000000
34.2700000	1.0000000
34.2800000	1.0000000
34.2900000	1.0000000
34.3000000	1.0000000
34.3100000	1.0000000
34.3200000	1.0000000
34.3300000	1.0000000
34.3400000	1.0000000
34.3500000	1.0000000
34.3600000	1.0000000
34.3700000	1.0000000
34.3800000	1.0000000
34.3900000	1.0000000
34.4000000	1.0000000
34.4100000	1.0000000
34.4200000	1.0000000
34.4300000	1.0000000
34.4400000	1.0000000
34.4500000	1.0000000
34.4600000	1.0000000
34.4700000	1.0000000
34.4800000	1.0000000
34.4900000	1.0000000
34.5000000	1.0000000
34.5100000	1.0000000
34.5200000	1.0000000
34.5300000	1.0000000
34.5400000	1.0000000
34.5500000	1.0000000
34.5600000	1.0000000
34.5700000	1.0000000
34.5800000	1.0000000
34.5900000	1.0000000
34.6000000	1.0000000
34.6100000	1.0000000
34.6200000	1.0000000
34.6300000	1.0000000
34.6400000	1.0000000
34.6500000	1.0000000
34.6600000	1.0000000
34.6700000	1.0000000
34.6800000	1.0000000
34.6900000	1.0000000
34.7000000	1.0000000
34.7100000	1.0000000
34.7200000	1.0000000
34.7300000	1.0000000
34.7400000	1.0000000
34.7500000	1.0000000
34.7600000	1.0000000
34.7700000	1.0000000
34.7800000	1.0000000
34.7900000	1.0000000
34.8000000	1.0000000
34.8100000	1.0000000
34.8200000	1.0000000
34.8300000	1.0000000
34.8400000	1.0000000
34.8500000	1.0000000
34.8600000	1.0000000
34.8700000	1.0000000
34.8800000	1.0000000
34.8900000	1.0000000
34.9000000	1.0000000
34.9100000	1.0000000
34.9200000	1.0000000
34.9300000	1.0000000
34.9400000	1.0000000
34.9500000	1.0000000
34.9600000	1.0000000
34.9700000	1.0000000
34.9800000	1.0000000
34.9900000	1.0000000
35.0000000	1.0000000
35.0100000	1.0000000
35.0200000	1.0000000
35.0300000	1.0000000
35.0400000	1.0000000
35.0500000	1.0000000
35.0600000	1.0000000
35.0700000	1.0000000
35.0800000	1.0000000
35.0900000	1.0000000
35.1000000	1.0000000
35.1100000	1.0000000
35.1200000	1.0000000
35.1300000	1.0000000
35.1400000	1.0000000
35.1500000	1.0000000
35.1600000	1.0000000
35.1700000	1.0000000
35.1800000	1.0000000
35.1900000	1.0000000
35.2000000	1.0000000
35.2100000	1.0000000
35.2200000	1.0000000
35.2300000	1.0000000
35.2400000	1.0000000
35.2500000	1.0000000
35.2600000	1.0000000
35.2700000	1.0000000
35.2800000	1.0000000
35.2900000	1.0000000
35.3000000	1.0000000
35.3100000	1.0000000
35.3200000	1.0000000
35.3300000	1.0000000
35.3400000	1.0000000
35.3500000	1.0000000
35.3600000	1.0000000
35.3700000	1.0000000
35.3800000	1.0000000
35.3900000	1.0000000
35.4000000	1.0000000
35.4100000	1.0000000
35.4200000	1.0000000
35.4300000	1.0000000
35.4400000	1.0000000
35.4500000	1.0000000
35.4600000	1.0000000
35.4700000	1.0000000
35.4800000	1.0000000
35.4900000	1.0000000
35.5000000	1.0000000
35.5100000	1.0000000
35.5200000	1.0000000
35.5300000	1.0000000
35.5400000	1.0000000
35.5500000	1.0000000
35.5600000	1.0000000
35.5700000	1.0000000
35.5800000	1.0000000
35.5900000	1.0000000
35.6000000	1.0000000
35.6100000	1.0000000
35.6200000	1.0000000
35.6300000	1.0000000
35.6400000	1.0000000
35.6500000	1.0000000
35.6600000	1.0000000
35.6700000	1.0000000
35.6800000	1.0000000
35.6900000	1.0000000
35.7000000	1.0000000
35.7100000	1.0000000
35.7200000	1.0000000
35.7300000	1.0000000
35.7400000	1.0000000
35.7500000	1.0000000
35.7600000	1.0000000
35.7700000	1.0000000
35.7800000	1.0000000
35.7900000	1.0000000
35.8000000	1.0000000
35.8100000	1.0000000
35.8200000	1.0000000
35.8300000	1.0000000
35.8400000	1.0000000
35.8500000	1.0000000
35.8600000	1.0000000
35.8700000	1.0000000
35.8800000	1.0000000
35.8900000	1.0000000
35.9000000	1.0000000
35.9100000	1.0000000
35.9200000	1.0000000
35.9300000	1.0000000
35.9400000	1.0000000
35.9500000	1.0000000
35.9600000	1.0000000
35.9700000	1.0000000
35.9800000	1.0000000
35.9900000	1.0000000
36.0000000	1.0000000
36.0100000	1.0000000
36.0200000	1.0000000
36.0300000	1.0000000
36.0400000	1.0000000
36.0500000	1.0000000
36.0600000	1.0000000
36.0700000	1.0000000
36.0800000	1.0000000
36.0900000	1.0000000
36.1000000	1.0000000
36.1100000	1.0000000
36.1200000	1.0000000
36.1300000	1.0000000
36.1400000	1.0000000
36.1500000	1.0000000
36.1600000	1.0000000
36.1700000	1.0000000
36.1800000	1.0000000
36.1900000	1.0000000
36.2000000	1.0000000
36.2100000	1.0000000
36.2200000	1.0000000
36.2300000	1.0000000
36.2400000	1.0000000
36.2500000	1.0000000
36.2600000	1.0000000
36.2700000	1.0000000
36.2800000	1.0000000
36.2900000	1.0000000
36.3000000	1.0000000
36.3100000	1.0000000
36.3200000	1.0000000
36.3300000	1.0000000
36.3400000	1.0000000
36.3500000	1.0000000
36.3600000	1.0000000
36.3700000	1.0000000
36.3800000	1.0000000
36.3900000	1.0000000
36.4000000	1.0000000
36.4100000	1.0000000
36.4200000	1.0000000
36.4300000	1.0000000
36.4400000	1.0000000
36.4500000	1.0000000
36.4600000	1.0000000
36.4700000	1.0000000
36.4800000	1.0000000
36.4900000	1.0000000
36.5000000	1.0000000
36.5100000	1.0000000
36.5200000	1.0000000
36.5300000	1.0000000
36.5400000	1.0000000
36.5500000	1.0000000
36.5600000	1.0000000
36.5700000	1.0000000
36.5800000	1.0000000
36.5900000	1.0000000
36.6000000	1.0000000
36.6100000	1.0000000
36.6200000	1.0000000
36.6300000	1.0000000
36.6400000	1.0000000
36.6500000	1.0000000
36.6600000	1.0000000
36.6700000	1.0000000
36.6800000	1.0000000
36.6900000	1.0000000
36.7000000	1.0000000
36.7100000	1.0000000
36.7200000	1.0000000
36.7300000	1.0000000
36.7400000	1.0000000
36.7500000	1.0000000
36.7600000	1.0000000
36.7700000	1.0000000
36.7800000	1.0000000
36.7900000	1.0000000
36.8000000	1.0000000
36.8100000	1.0000000
36.8200000	1.0000000
36.8300000	1.0000000
36.8400000	1.0000000
36.8500000	1.0000000
36.8600000	1.0000000
36.8700000	1.0000000
36.8800000	1.0000000
36.8900000	1.0000000
36.9000000	1.0000000
36.9100000	1.0000000
36.9200000	1.0000000
36.9300000	1.0000000
36.9400000	1.0000000
36.9500000	1.0000000
36.9600000	1.0000000
36.9700000	1.0000000
36.9800000	1.0000000
36.9900000	1.0000000
37.0000000	1.0000000
37.0100000	1.0000000
37.0200000	1.0000000
37.0300000	1.0000000
37.0400000	1.0000000
37.0500000	1.0000000
37.0600000	1.0000000
37.0700000	1.0000000
37.0800000	1.0000000
37.0900000	1.0000000
37.1000000	1.0000000
37.1100000	1.0000000
37.1200000	1.0000000
37.1300000	1.0000000
37.1400000	1.0000000
37.1500000	1.0000000
37.1600000	1.0000000
37.1700000	1.0000000
37.1800000	1.0000000
37.1900000	1.0000000
37.2000000	1.0000000
37.2100000	1.0000000
37.2200000	1.0000000
37.2300000	1.0000000
37.2400000	1.0000000
37.2500000	1.0000000
37.2600000	1.0000000
37.2700000	1.0000000
37.2800000	1.0000000
37.2900000	1.0000000
37.3000000	1.0000000
37.3100000	1.0000000
37.3200000	1.0000000
37.3300000	1.0000000
37.3400000	1.0000000
37.3500000	1.0000000
37.3600000	1.0000000
37.3700000	1.0000000
37.3800000	1.0000000
37.3900000	1.0000000
37.4000000	1.0000000
37.4100000	1.0000000
37.4200000	1.0000000
37.4300000	1.0000000
37.4400000	1.0000000
37.4500000	1.0000000
37.4600000	1.0000000
37.4700000	1.0000000
37.4800000	1.0000000
37.4900000	1.0000000
37.5000000	1.0000000
37.5100000	1.0000000
37.5200000	1.0000000
37.5300000	1.0000000
37.5400000	1.0000000
37.5500000	1.0000000
37.5600000	1.0000000
37.5700000	1.0000000
37.5800000	1.0000000
37.5900000	1.0000000
37.6000000	1.0000000
37.6100000	1.0000000
37.6200000	1.0000000
37.6300000	1.0000000
37.6400000	1.0000000
37.6500000	1.0000000
37.6600000	1.0000000
37.6700000	1.0000000
37.6800000	1.0000000
37.6900000	1.0000000
37.7000000	1.0000000
37.7100000	1.0000000
37.7200000	1.0000000
37.7300000	1.0000000
37.7400000	1.0000000
37.7500000	1.0000000
37.7600000	1.0000000
37.7700000	1.0000000
37.7800000	1.0000000
37.7900000	1.0000000
37.8000000	1.0000000
37.8100000	1.0000000
37.8200000	1.0000000
37.8300000	1.0000000
37.8400000	1.0000000
37.8500000	1.0000000
37.8600000	1.0000000
37.8700000	1.0000000
37.8800000	1.0000000
37.8900000	1.0000000
37.9000000	1.0000000
37.9100000	1.0000000
37.9200000	1.0000000
37.9300000	1.0000000
37.9400000	1.0000000
37.9500000	1.0000000
37.9600000	1.0000000
37.9700000	1.0000000
37.9800000	1.0000000
37.9900000	1.0000000
38.0000000	1.0000000
38.0100000	1.0000000
38.0200000	1.0000000
38.0300000	1.0000000
38.0400000	1.0000000
38.0500000	1.0000000
38.0600000	1.0000000
38.0700000	1.0000000
38.0800000	1.0000000
38.0900000	1.0000000
38.1000000	1.0000000
38.1100000	1.0000000
38.1200000	1.0000000
38.1300000	1.0000000
38.1400000	1.0000000
38.1500000	1.0000000
38.1600000	1.0000000
38.1700000	1.0000000
38.1800000	1.0000000
38.1900000	1.0000000
38.2000000	1.0000000
38.2100000	1.0000000
38.2200000	1.0000000
38.2300000	1.0000000
38.2400000	1.0000000
38.2500000	1.0000000
38.2600000	1.0000000
38.2700000	1.0000000
38.2800000	1.0000000
38.2900000	1.0000000
38.3000000	1.0000000
38.3100000	1.0000000
38.3200000	1.0000000
38.3300000	1.0000000
38.3400000	1.0000000
38.3500000	1.0000000
38.3600000	1.0000000
38.3700000	1.0000000
38.3800000	1.0000000
38.3900000	1.0000000
38.4000000	1.0000000
38.4100000	1.0000000
38.4200000	1.0000000
38.4300000	1.0000000
38.4400000	1.0000000
38.4500000	1.0000000
38.4600000	1.0000000
38.4700000	1.0000000
38.4800000	1.0000000
38.4900000	1.0000000
38.5000000	1.0000000
38.5100000	1.0000000
38.5200000	1.0000000
38.5300000	1.0000000
38.5400000	1.0000000
38.5500000	1.0000000
38.5600000	1.0000000
38.5700000	1.0000000
38.5800000	1.0000000
38.5900000	1.0000000
38.6000000	1.0000000
38.6100000	1.0000000
38.6200000	1.0000000
38.6300000	1.0000000
38.6400000	1.0000000
38.6500000	1.0000000
38.6600000	1.0000000
38.6700000	1.0000000
38.6800000	1.0000000
38.6900000	1.0000000
38.7000000	1.0000000
38.7100000	1.0000000
38.7200000	1.0000000
38.7300000	1.0000000
38.7400000	1.0000000
38.7500000	1.0000000
38.7600000	1.0000000
38.7700000	1.0000000
38.7800000	1.0000000
38.7900000	1.0000000
38.8000000	1.0000000
38.8100000	1.0000000
38.8200000	1.0000000
38.8300000	1.0000000
38.8400000	1.0000000
38.8500000	1.0000000
38.8600000	1.0000000
38.8700000	1.0000000
38.8800000	1.0000000
38.8900000	1.0000000
38.9000000	1.0000000
38.9100000	1.0000000
38.9200000	1.0000000
38.9300000	1.0000000
38.9400000	1.0000000
38.9500000	1.0000000
38.9600000	1.0000000
38.9700000	1.0000000
38.9800000	1.0000000
38.9900000	1.0000000
39.0000000	1.0000000
39.0100000	1.0000000
39.0200000	1.0000000
39.0300000	1.0000000
39.0400000	1.0000000
39.0500000	1.0000000
39.0600000	1.0000000
39.0700000	1.0000000
39.0800000	1.0000000
39.0900000	1.0000000
39.1000000	1.0000000
39.1100000	1.0000000
39.1200000	1.0000000
39.1300000	1.0000000
39.1400000	1.0000000
39.1500000	1.0000000
39.1600000	1.0000000
39.1700000	1.0000000
39.1800000	1.0000000
39.1900000	1.0000000
39.2000000	1.0000000
39.2100000	1.0000000
39.2200000	1.0000000
39.2300000	1.0000000
39.2400000	1.0000000
39.2500000	1.0000000
39.2600000	1.0000000
39.2700000	1.0000000
39.2800000	1.0000000
39.2900000	1.0000000
39.3000000	1.0000000
39.3100000	1.0000000
39.3200000	1.0000000
39.3300000	1.0000000
39.3400000	1.0000000
39.3500000	1.0000000
39.3600000	1.0000000
39.3700000	1.0000000
39.3800000	1.0000000
39.3900000	1.0000000
39.4000000	1.0000000
39.4100000	1.0000000
39.4200000	1.0000000
39.4300000	1.0000000
39.4400000	1.0000000
39.4500000	1.0000000
39.4600000	1.0000000
39.4700000	1.0000000
39.4800000	1.0000000
39.4900000	1.0000000
39.5000000	1.0000000
39.5100000	1.0000000
39.5200000	1.0000000
39.5300000	1.0000000
39.5400000	1.0000000
39.5500000	1.0000000
39.5600000	1.0000000
39.5700000	1.0000000
39.5800000	1.0000000
39.5900000	1.0000000
39.6000000	1.0000000
39.6100000	1.0000000
39.6200000	1.0000000
39.6300000	1.0000000
39.6400000	1.0000000
39.6500000	1.0000000
39.6600000	1.0000000
39.6700000	1.0000000
39.6800000	1.0000000
39.6900000	1.0000000
39.7000000	1.0000000
39.7100000	1.0000000
39.7200000	1.0000000
39.7300000	1.0000000
39.7400000	1.0000000
39.7500000	1.0000000
39.7600000	1.0000000
39.7700000	1.0000000
39.7800000	1.0000000
39.7900000	1.0000000
39.8000000	1.0000000
39.8100000	1.0000000
39.8200000	1.0000000
39.8300000	1.0000000
39.8400000	1.0000000
39.8500000	1.0000000
39.8600000	1.0000000
39.8700000	1.0000000
39.8800000	1.0000000
39.8900000	1.0000000
39.9000000	1.0000000
39.9100000	1.0000000
39.9200000	1.0000000
39.9300000	1.0000000
39.9400000	1.0000000
39.9500000	1.0000000
39.9600000	1.0000000
39.9700000	1.0000000
39.9800000	1.0000000
39.9900000	1.0000000
40.0000000	0.9950125
40.0100000	0.9900498
40.0200000	0.9851119
40.0300000	0.9801987
40.0400000	0.9753099
40.0500000	0.9704455
40.0600000	0.9656054
40.0700000	0.9607894
40.0800000	0.9559975
40.0900000	0.9512294
40.1000000	0.9464851
40.1100000	0.9417645
40.1200000	0.9370675
40.1300000	0.9323938
40.1400000	0.9277435
40.1500000	0.9231163
40.1600000	0.9185123
40.1700000	0.9139312
40.1800000	0.9093729
40.1900000	0.9048374
40.2000000	0.9003245
40.2100000	0.8958341
40.2200000	0.8913661
40.2300000	0.8869204
40.2400000	0.8824969
40.2500000	0.8780954
40.2600000	0.8737159
40.2700000	0.8693582
40.2800000	0.8650223
40.2900000	0.8607080
40.3000000	0.8564152
40.3100000	0.8521438
40.3200000	0.8478937
40.3300000	0.8436648
40.3400000	0.8394570
40.3500000	0.8352702
40.3600000	0.8311043
40.3700000	0.8269591
40.3800000	0.8228347
40.3900000	0.8187308
40.4000000	0.8146473
40.4100000	0.8105842
40.4200000	0.8065414
40.4300000	0.8025188
40.4400000	0.7985162
40.4500000	0.7945336
40.4600000	0.7905708
40.4700000	0.7866279
40.4800000	0.7827045
40.4900000	0.7788008
40.5000000	0.7749165
40.5100000	0.7710516
40.5200000	0.7672059
40.5300000	0.7633795
40.5400000	0.7595721
40.5500000	0.7557837
40.5600000	0.7520143
40.5700000	0.7482636
40.5800000	0.7445316
40.5900000	0.7408182
40.6000000	0.7371234
40.6100000	0.7334470
40.6200000	0.7297889
40.6300000	0.7261490
40.6400000	0.7225274
40.6500000	0.7189237
40.6600000	0.7153381
40.6700000	0.7117703
40.6800000	0.7082204
40.6900000	0.7046881
40.7000000	0.7011734
40.7100000	0.6976763
40.7200000	0.6941967
40.7300000	0.6907343
40.7400000	0.6872893
40.7500000	0.6838614
40.7600000	0.6804506
40.7700000	0.6770569
40.7800000	0.6736800
40.7900000	0.6703200
40.8000000	0.6669768
40.8100000	0.6636503
40.8200000	0.6603403
40.8300000	0.6570468
40.8400000	0.6537698
40.8500000	0.6505091
40.8600000	0.6472647
40.8700000	0.6440364
40.8800000	0.6408243
40.8900000	0.6376282
40.9000000	0.6344480
40.9100000	0.6312836
40.9200000	0.6281351
40.9300000	0.6250023
40.9400000	0.6218851
40.9500000	0.6187834
40.9600000	0.6156972
40.9700000	0.6126264
40.9800000	0.6095709
40.9900000	0.6065307
41.0000000	0.6035056
41.0100000	0.6004956
41.0200000	0.5975006
41.0300000	0.5945205
41.0400000	0.5915554
41.0500000	0.5886050
41.0600000	0.5856693
41.0700000	0.5827483
41.0800000	0.5798418
41.0900000	0.5769498
41.1000000	0.5740723
41.1100000	0.5712091
41.1200000	0.5683601
41.1300000	0.5655254
41.1400000	0.5627049
41.1500000	0.5598984
41.1600000	0.5571059
41.1700000	0.5543273
41.1800000	0.5515626
41.1900000	0.5488116
41.2000000	0.5460744
41.2100000	0.5433509
41.2200000	0.5406409
41.2300000	0.5379444
41.2400000	0.5352614
41.2500000	0.5325918
41.2600000	0.5299355
41.2700000	0.5272924
41.2800000	0.5246625
41.2900000	0.5220458
41.3000000	0.5194421
41.3100000	0.5168513
41.3200000	0.5142735
41.3300000	0.5117086
41.3400000	0.5091564
41.3500000	0.5066170
41.3600000	0.5040902
41.3700000	0.5015761
41.3800000	0.4990744
41.3900000	0.4965853
41.4000000	0.4941086
41.4100000	0.4916442
41.4200000	0.4891921
41.4300000	0.4867523
41.4400000	0.4843246
41.4500000	0.4819090
41.4600000	0.4795055
41.4700000	0.4771139
41.4800000	0.4747343
41.4900000	0.4723666
41.5000000	0.4700106
41.5100000	0.4676664
41.5200000	0.4653339
41.5300000	0.4630131
41.5400000	0.4607038
41.5500000	0.4584060
41.5600000	0.4561197
41.5700000	0.4538448
41.5800000	0.4515812
41.5900000	0.4493290
41.6000000	0.4470879
41.6100000	0.4448581
41.6200000	0.4426393
41.6300000	0.4404317
41.6400000	0.4382350
41.6500000	0.4360493
41.6600000	0.4338745
41.6700000	0.4317105
41.6800000	0.4295574
41.6900000	0.4274149
41.7000000	0.4252832
41.7100000	0.4231621
41.7200000	0.4210516
41.7300000	0.4189515
41.7400000	0.4168620
41.7500000	0.4147829
41.7600000	0.4127142
41.7700000	0.4106558
41.7800000	0.4086076
41.7900000	0.4065697
41.8000000	0.4045419
41.8100000	0.4025242
41.8200000	0.4005166
41.8300000	0.3985190
41.8400000	0.3965314
41.8500000	0.3945537
41.8600000	0.3925859
41.8700000	0.3906278
41.8800000	0.3886796
41.8900000	0.3867410
41.9000000	0.3848121
41.9100000	0.3828929
41.9200000	0.3809832
41.9300000	0.3790830
41.9400000	0.3771924
41.9500000	0.3753111
41.9600000	0.3734392
41.9700000	0.3715767
41.9800000	0.3697234
41.9900000	0.3678794
42.0000000	0.3660446
42.0100000	0.3642190
42.0200000	0.3624024
42.0300000	0.3605949
42.0400000	0.3587965
42.0500000	0.3570070
42.0600000	0.3552264
42.0700000	0.3534547
42.0800000	0.3516918
42.0900000	0.3499377
42.1000000	0.3481924
42.1100000	0.3464558
42.1200000	0.3447279
42.1300000	0.3430085
42.1400000	0.3412978
42.1500000	0.3395955
42.1600000	0.3379018
42.1700000	0.3362165
42.1800000	0.3345396
42.1900000	0.3328711
42.2000000	0.3312109
42.2100000	0.3295590
42.2200000	0.3279153
42.2300000	0.3262798
42.2400000	0.3246525
42.2500000	0.3230333
42.2600000	0.3214221
42.2700000	0.3198190
42.2800000	0.3182239
42.2900000	0.3166368
42.3000000	0.3150575
42.3100000	0.3134862
42.3200000	0.3119227
42.3300000	0.3103669
42.3400000	0.3088190
42.3500000	0.3072787
42.3600000	0.3057462
42.3700000	0.3042213
42.3800000	0.3027040
42.3900000	0.3011942
42.4000000	0.2996920
42.4100000	0.2981973
42.4200000	0.2967100
42.4300000	0.2952302
42.4400000	0.2937577
42.4500000	0.2922926
42.4600000	0.2908348
42.4700000	0.2893842
42.4800000	0.2879409
42.4900000	0.2865048
42.5000000	0.2850758
42.5100000	0.2836540
42.5200000	0.2822393
42.5300000	0.2808316
42.5400000	0.2794310
42.5500000	0.2780373
42.5600000	0.2766506
42.5700000	0.2752708
42.5800000	0.2738979
42.5900000	0.2725318
42.6000000	0.2711725
42.6100000	0.2698201
42.6200000	0.2684743
42.6300000	0.2671353
42.6400000	0.2658030
42.6500000	0.2644773
42.6600000	0.2631582
42.6700000	0.2618457
42.6800000	0.2605397
42.6900000	0.2592403
42.7000000	0.2579473
42.7100000	0.2566608
42.7200000	0.2553807
42.7300000	0.2541070
42.7400000	0.2528396
42.7500000	0.2515786
42.7600000	0.2503238
42.7700000	0.2490753
42.7800000	0.2478330
42.7900000	0.2465970
42.8000000	0.2453671
42.8100000	0.2441433
42.8200000	0.2429256
42.8300000	0.2417140
42.8400000	0.2405085
42.8500000	0.2393089
42.8600000	0.2381154
42.8700000	0.2369278
42.8800000	0.2357461
42.8900000	0.2345703
42.9000000	0.2334004
42.9100000	0.2322363
42.9200000	0.2310780
42.9300000	0.2299255
42.9400000	0.2287787
42.9500000	0.2276377
42.9600000	0.2265023
42.9700000	0.2253727
42.9800000	0.2242486
42.9900000	0.2231302
43.0000000	0.2220173
43.0100000	0.2209100
43.0200000	0.2198082
43.0300000	0.2187119
43.0400000	0.2176211
43.0500000	0.2165357
43.0600000	0.2154557
43.0700000	0.2143811
43.0800000	0.2133119
43.0900000	0.2122480
43.1000000	0.2111894
43.1100000	0.2101361
43.1200000	0.2090880
43.1300000	0.2080452
43.1400000	0.2070076
43.1500000	0.2059751
43.1600000	0.2049478
43.1700000	0.2039256
43.1800000	0.2029085
43.1900000	0.2018965
43.2000000	0.2008896
43.2100000	0.1998876
43.2200000	0.1988907
43.2300000	0.1978987
43.2400000	0.1969117
43.2500000	0.1959296
43.2600000	0.1949524
43.2700000	0.1939800
43.2800000	0.1930126
43.2900000	0.1920499
43.3000000	0.1910921
43.3100000	0.1901390
43.3200000	0.1891907
43.3300000	0.1882471
43.3400000	0.1873082
43.3500000	0.1863740
43.3600000	0.1854444
43.3700000	0.1845195
43.3800000	0.1835992
43.3900000	0.1826835
43.4000000	0.1817724
43.4100000	0.1808658
43.4200000	0.1799637
43.4300000	0.1790661
43.4400000	0.1781731
43.4500000	0.1772844
43.4600000	0.1764002
43.4700000	0.1755204
43.4800000	0.1746450
43.4900000	0.1737739
43.5000000	0.1729072
43.5100000	0.1720449
43.5200000	0.1711868
43.5300000	0.1703330
43.5400000	0.1694834
43.5500000	0.1686381
43.5600000	0.1677971
43.5700000	0.1669602
43.5800000	0.1661275
43.5900000	0.1652989
43.6000000	0.1644745
43.6100000	0.1636541
43.6200000	0.1628379
43.6300000	0.1620258
43.6400000	0.1612176
43.6500000	0.1604136
43.6600000	0.1596135
43.6700000	0.1588174
43.6800000	0.1580253
43.6900000	0.1572372
43.7000000	0.1564529
43.7100000	0.1556726
43.7200000	0.1548962
43.7300000	0.1541237
43.7400000	0.1533550
43.7500000	0.1525901
43.7600000	0.1518291
43.7700000	0.1510718
43.7800000	0.1503183
43.7900000	0.1495686
43.8000000	0.1488226
43.8100000	0.1480804
43.8200000	0.1473418
43.8300000	0.1466070
43.8400000	0.1458758
43.8500000	0.1451482
43.8600000	0.1444243
43.8700000	0.1437039
43.8800000	0.1429872
43.8900000	0.1422741
43.9000000	0.1415645
43.9100000	0.1408584
43.9200000	0.1401559
43.9300000	0.1394569
43.9400000	0.1387613
43.9500000	0.1380692
43.9600000	0.1373806
43.9700000	0.1366954
43.9800000	0.1360137
43.9900000	0.1353353
44.0000000	0.1346603
44.0100000	0.1339887
44.0200000	0.1333204
44.0300000	0.1326555
44.0400000	0.1319938
44.0500000	0.1313355
44.0600000	0.1306805
44.0700000	0.1300287
44.0800000	0.1293802
44.0900000	0.1287349
44.1000000	0.1280928
44.1100000	0.1274540
44.1200000	0.1268183
44.1300000	0.1261858
44.1400000	0.1255564
44.1500000	0.1249302
44.1600000	0.1243071
44.1700000	0.1236871
44.1800000	0.1230702
44.1900000	0.1224564
44.2000000	0.1218457
44.2100000	0.1212380
44.2200000	0.1206333
44.2300000	0.1200316
44.2400000	0.1194330
44.2500000	0.1188373
44.2600000	0.1182446
44.2700000	0.1176548
44.2800000	0.1170680
44.2900000	0.1164842
44.3000000	0.1159032
44.3100000	0.1153251
44.3200000	0.1147499
44.3300000	0.1141776
44.3400000	0.1136082
44.3500000	0.1130415
44.3600000	0.1124777
44.3700000	0.1119167
44.3800000	0.1113586
44.3900000	0.1108032
44.4000000	0.1102505
44.4100000	0.1097006
44.4200000	0.1091535
44.4300000	0.1086091
44.4400000	0.1080674
44.4500000	0.1075284
44.4600000	0.1069921
44.4700000	0.1064585
44.4800000	0.1059275
44.4900000	0.1053992
44.5000000	0.1048735
44.5100000	0.1043505
44.5200000	0.1038300
44.5300000	0.1033122
44.5400000	0.1027969
44.5500000	0.1022842
44.5600000	0.1017741
44.5700000	0.1012665
44.5800000	0.1007614
44.5900000	0.1002588
44.6000000	0.0997588
44.6100000	0.0992613
44.6200000	0.0987662
44.6300000	0.0982736
44.6400000	0.0977834
44.6500000	0.0972957
44.6600000	0.0968105
44.6700000	0.0963276
44.6800000	0.0958472
44.6900000	0.0953692
44.7000000	0.0948935
44.7100000	0.0944202
44.7200000	0.0939493
44.7300000	0.0934807
44.7400000	0.0930145
44.7500000	0.0925506
44.7600000	0.0920890
44.7700000	0.0916297
44.7800000	0.0911727
44.7900000	0.0907180
44.8000000	0.0902655
44.8100000	0.0898153
44.8200000	0.0893673
44.8300000	0.0889216
44.8400000	0.0884781
44.8500000	0.0880368
44.8600000	0.0875977
44.8700000	0.0871609
44.8800000	0.0867261
44.8900000	0.0862936
44.9000000	0.0858632
44.9100000	0.0854350
44.9200000	0.0850088
44.9300000	0.0845849
44.9400000	0.0841630
44.9500000	0.0837432
44.9600000	0.0833256
44.9700000	0.0829100
44.9800000	0.0824965
44.9900000	0.0820850
45.0000000	0.0816756
45.0100000	0.0812682
45.0200000	0.0808629
45.0300000	0.0804596
45.0400000	0.0800583
45.0500000	0.0796590
45.0600000	0.0792617
45.0700000	0.0788664
45.0800000	0.0784731
45.0900000	0.0780817
45.1000000	0.0776922
45.1100000	0.0773047
45.1200000	0.0769192
45.1300000	0.0765355
45.1400000	0.0761538
45.1500000	0.0757740
45.1600000	0.0753961
45.1700000	0.0750200
45.1800000	0.0746459
45.1900000	0.0742736
45.2000000	0.0739031
45.2100000	0.0735345
45.2200000	0.0731678
45.2300000	0.0728029
45.2400000	0.0724398
45.2500000	0.0720785
45.2600000	0.0717190
45.2700000	0.0713613
45.2800000	0.0710054
45.2900000	0.0706512
45.3000000	0.0702988
45.3100000	0.0699482
45.3200000	0.0695994
45.3300000	0.0692522
45.3400000	0.0689068
45.3500000	0.0685632
45.3600000	0.0682212
45.3700000	0.0678809
45.3800000	0.0675424
45.3900000	0.0672055
45.4000000	0.0668703
45.4100000	0.0665368
45.4200000	0.0662050
45.4300000	0.0658748
45.4400000	0.0655462
45.4500000	0.0652193
45.4600000	0.0648940
45.4700000	0.0645703
45.4800000	0.0642483
45.4900000	0.0639279
45.5000000	0.0636090
45.5100000	0.0632918
45.5200000	0.0629761
45.5300000	0.0626620
45.5400000	0.0623495
45.5500000	0.0620385
45.5600000	0.0617291
45.5700000	0.0614212
45.5800000	0.0611149
45.5900000	0.0608101
45.6000000	0.0605068
45.6100000	0.0602050
45.6200000	0.0599047
45.6300000	0.0596059
45.6400000	0.0593087
45.6500000	0.0590129
45.6600000	0.0587185
45.6700000	0.0584257
45.6800000	0.0581343
45.6900000	0.0578443
45.7000000	0.0575558
45.7100000	0.0572688
45.7200000	0.0569831
45.7300000	0.0566989
45.7400000	0.0564161
45.7500000	0.0561348
45.7600000	0.0558548
45.7700000	0.0555762
45.7800000	0.0552990
45.7900000	0.0550232
45.8000000	0.0547488
45.8100000	0.0544757
45.8200000	0.0542040
45.8300000	0.0539337
45.8400000	0.0536647
45.8500000	0.0533970
45.8600000	0.0531307
45.8700000	0.0528657
45.8800000	0.0526021
45.8900000	0.0523397
45.9000000	0.0520787
45.9100000	0.0518189
45.9200000	0.0515605
45.9300000	0.0513033
45.9400000	0.0510474
45.9500000	0.0507928
45.9600000	0.0505395
45.9700000	0.0502874
45.9800000	0.0500366
45.9900000	0.0497871
46.0000000	0.0495388
46.0100000	0.0492917
46.0200000	0.0490458
46.0300000	0.0488012
46.0400000	0.0485578
46.0500000	0.0483156
46.0600000	0.0480747
46.0700000	0.0478349
46.0800000	0.0475963
46.0900000	0.0473589
46.1000000	0.0471227
46.1100000	0.0468877
46.1200000	0.0466538
46.1300000	0.0464212
46.1400000	0.0461896
46.1500000	0.0459593
46.1600000	0.0457300
46.1700000	0.0455020
46.1800000	0.0452750
46.1900000	0.0450492
46.2000000	0.0448245
46.2100000	0.0446010
46.2200000	0.0443785
46.2300000	0.0441572
46.2400000	0.0439369
46.2500000	0.0437178
46.2600000	0.0434998
46.2700000	0.0432828
46.2800000	0.0430669
46.2900000	0.0428521
46.3000000	0.0426384
46.3100000	0.0424257
46.3200000	0.0422141
46.3300000	0.0420036
46.3400000	0.0417941
46.3500000	0.0415857
46.3600000	0.0413782
46.3700000	0.0411719
46.3800000	0.0409665
46.3900000	0.0407622
46.4000000	0.0405589
46.4100000	0.0403566
46.4200000	0.0401553
46.4300000	0.0399551
46.4400000	0.0397558
46.4500000	0.0395575
46.4600000	0.0393602
46.4700000	0.0391639
46.4800000	0.0389686
46.4900000	0.0387742
46.5000000	0.0385808
46.5100000	0.0383884
46.5200000	0.0381969
46.5300000	0.0380064
46.5400000	0.0378169
46.5500000	0.0376283
46.5600000	0.0374406
46.5700000	0.0372538
46.5800000	0.0370680
46.5900000	0.0368832
46.6000000	0.0366992
46.6100000	0.0365162
46.6200000	0.0363340
46.6300000	0.0361528
46.6400000	0.0359725
46.6500000	0.0357931
46.6600000	0.0356146
46.6700000	0.0354370
46.6800000	0.0352602
46.6900000	0.0350844
46.7000000	0.0349094
46.7100000	0.0347353
46.7200000	0.0345620
46.7300000	0.0343896
46.7400000	0.0342181
46.7500000	0.0340475
46.7600000	0.0338776
46.7700000	0.0337087
46.7800000	0.0335406
46.7900000	0.0333733
46.8000000	0.0332068
46.8100000	0.0330412
46.8200000	0.0328764
46.8300000	0.0327124
46.8400000	0.0325493
46.8500000	0.0323869
46.8600000	0.0322254
46.8700000	0.0320647
46.8800000	0.0319048
46.8900000	0.0317456
46.9000000	0.0315873
46.9100000	0.0314298
46.9200000	0.0312730
46.9300000	0.0311170
46.9400000	0.0309618
46.9500000	0.0308074
46.9600000	0.0306538
46.9700000	0.0305009
46.9800000	0.0303487
46.9900000	0.0301974
47.0000000	0.0300468
47.0100000	0.0298969
47.0200000	0.0297478
47.0300000	0.0295994
47.0400000	0.0294518
47.0500000	0.0293049
47.0600000	0.0291588
47.0700000	0.0290133
47.0800000	0.0288686
47.0900000	0.0287246
47.1000000	0.0285814
47.1100000	0.0284388
47.1200000	0.0282970
47.1300000	0.0281559
47.1400000	0.0280154
47.1500000	0.0278757
47.1600000	0.0277367
47.1700000	0.0275983
47.1800000	0.0274607
47.1900000	0.0273237
47.2000000	0.0271874
47.2100000	0.0270518
47.2200000	0.0269169
47.2300000	0.0267827
47.2400000	0.0266491
47.2500000	0.0265162
47.2600000	0.0263839
47.2700000	0.0262523
47.2800000	0.0261214
47.2900000	0.0259911
47.3000000	0.0258615
47.3100000	0.0257325
47.3200000	0.0256042
47.3300000	0.0254765
47.3400000	0.0253494
47.3500000	0.0252230
47.3600000	0.0250972
47.3700000	0.0249720
47.3800000	0.0248475
47.3900000	0.0247235
47.4000000	0.0246002
47.4100000	0.0244775
47.4200000	0.0243554
47.4300000	0.0242340
47.4400000	0.0241131
47.4500000	0.0239928
47.4600000	0.0238732
47.4700000	0.0237541
47.4800000	0.0236356
47.4900000	0.0235177
47.5000000	0.0234005
47.5100000	0.0232837
47.5200000	0.0231676
47.5300000	0.0230521
47.5400000	0.0229371
47.5500000	0.0228227
47.5600000	0.0227089
47.5700000	0.0225956
47.5800000	0.0224829
47.5900000	0.0223708
47.6000000	0.0222592
47.6100000	0.0221482
47.6200000	0.0220377
47.6300000	0.0219278
47.6400000	0.0218184
47.6500000	0.0217096
47.6600000	0.0216013
47.6700000	0.0214936
47.6800000	0.0213864
47.6900000	0.0212797
47.7000000	0.0211736
47.7100000	0.0210680
47.7200000	0.0209629
47.7300000	0.0208584
47.7400000	0.0207543
47.7500000	0.0206508
47.7600000	0.0205478
47.7700000	0.0204453
47.7800000	0.0203434
47.7900000	0.0202419
47.8000000	0.0201410
47.8100000	0.0200405
47.8200000	0.0199405
47.8300000	0.0198411
47.8400000	0.0197421
47.8500000	0.0196437
47.8600000	0.0195457
47.8700000	0.0194482
47.8800000	0.0193512
47.8900000	0.0192547
47.9000000	0.0191587
47.9100000	0.0190631
47.9200000	0.0189680
47.9300000	0.0188734
47.9400000	0.0187793
47.9500000	0.0186856
47.9600000	0.0185924
47.9700000	0.0184997
47.9800000	0.0184074
47.9900000	0.0183156
48.0000000	0.0182243
48.0100000	0.0181334
48.0200000	0.0180430
48.0300000	0.0179530
48.0400000	0.0178634
48.0500000	0.0177743
48.0600000	0.0176857
48.0700000	0.0175975
48.0800000	0.0175097
48.0900000	0.0174224
48.1000000	0.0173355
48.1100000	0.0172490
48.1200000	0.0171630
48.1300000	0.0170774
48.1400000	0.0169922
48.1500000	0.0169075
48.1600000	0.0168231
48.1700000	0.0167392
48.1800000	0.0166557
48.1900000	0.0165727
48.2000000	0.0164900
48.2100000	0.0164078
48.2200000	0.0163259
48.2300000	0.0162445
48.2400000	0.0161635
48.2500000	0.0160829
48.2600000	0.0160027
48.2700000	0.0159229
48.2800000	0.0158434
48.2900000	0.0157644
48.3000000	0.0156858
48.3100000	0.0156076
48.3200000	0.0155297
48.3300000	0.0154523
48.3400000	0.0153752
48.3500000	0.0152985
48.3600000	0.0152222
48.3700000	0.0151463
48.3800000	0.0150707
48.3900000	0.0149956
48.4000000	0.0149208
48.4100000	0.0148464
48.4200000	0.0147723
48.4300000	0.0146986
48.4400000	0.0146253
48.4500000	0.0145524
48.4600000	0.0144798
48.4700000	0.0144076
48.4800000	0.0143357
48.4900000	0.0142642
48.5000000	0.0141931
48.5100000	0.0141223
48.5200000	0.0140519
48.5300000	0.0139818
48.5400000	0.0139120
48.5500000	0.0138427
48.5600000	0.0137736
48.5700000	0.0137049
48.5800000	0.0136366
48.5900000	0.0135686
48.6000000	0.0135009
48.6100000	0.0134335
48.6200000	0.0133665
48.6300000	0.0132999
48.6400000	0.0132336
48.6500000	0.0131675
48.6600000	0.0131019
48.6700000	0.0130365
48.6800000	0.0129715
48.6900000	0.0129068
48.7000000	0.0128424
48.7100000	0.0127784
48.7200000	0.0127147
48.7300000	0.0126512
48.7400000	0.0125881
48.7500000	0.0125254
48.7600000	0.0124629
48.7700000	0.0124007
48.7800000	0.0123389
48.7900000	0.0122773
48.8000000	0.0122161
48.8100000	0.0121552
48.8200000	0.0120946
48.8300000	0.0120342
48.8400000	0.0119742
48.8500000	0.0119145
48.8600000	0.0118551
48.8700000	0.0117959
48.8800000	0.0117371
48.8900000	0.0116786
48.9000000	0.0116203
48.9100000	0.0115624
48.9200000	0.0115047
48.9300000	0.0114473
48.9400000	0.0113902
48.9500000	0.0113334
48.9600000	0.0112769
48.9700000	0.0112206
48.9800000	0.0111647
48.9900000	0.0111090
49.0000000	0.0110536
49.0100000	0.0109985
49.0200000	0.0109436
49.0300000	0.0108890
49.0400000	0.0108347
49.0500000	0.0107807
49.0600000	0.0107269
49.0700000	0.0106734
49.0800000	0.0106202
49.0900000	0.0105672
49.1000000	0.0105145
49.1100000	0.0104621
49.1200000	0.0104099
49.1300000	0.0103580
49.1400000	0.0103063
49.1500000	0.0102549
49.1600000	0.0102037
49.1700000	0.0101529
49.1800000	0.0101022
49.1900000	0.0100518
49.2000000	0.0100017
49.2100000	0.0099518
49.2200000	0.0099022
49.2300000	0.0098528
49.2400000	0.0098037
49.2500000	0.0097548
49.2600000	0.0097061
49.2700000	0.0096577
49.2800000	0.0096095
49.2900000	0.0095616
49.3000000	0.0095139
49.3100000	0.0094665
49.3200000	0.0094192
49.3300000	0.0093723
49.3400000	0.0093255
49.3500000	0.0092790
49.3600000	0.0092327
49.3700000	0.0091867
49.3800000	0.0091409
49.3900000	0.0090953
49.4000000	0.0090499
49.4100000	0.0090048
49.4200000	0.0089599
49.4300000	0.0089152
49.4400000	0.0088707
49.4500000	0.0088265
49.4600000	0.0087824
49.4700000	0.0087386
49.4800000	0.0086951
49.4900000	0.0086517
49.5000000	0.0086085
49.5100000	0.0085656
49.5200000	0.0085229
49.5300000	0.0084804
49.5400000	0.0084381
49.5500000	0.0083960
49.5600000	0.0083541
49.5700000	0.0083125
49.5800000	0.0082710
49.5900000	0.0082297
49.6000000	0.0081887
49.6100000	0.0081479
49.6200000	0.0081072
49.6300000	0.0080668
49.6400000	0.0080266
49.6500000	0.0079865
49.6600000	0.0079467
49.6700000	0.0079071
49.6800000	0.0078676
49.6900000	0.0078284
49.7000000	0.0077893
49.7100000	0.0077505
49.7200000	0.0077118
49.7300000	0.0076734
49.7400000	0.0076351
49.7500000	0.0075970
49.7600000	0.0075591
49.7700000	0.0075214
49.7800000	0.0074839
49.7900000	0.0074466
49.8000000	0.0074094
49.8100000	0.0073725
49.8200000	0.0073357
49.8300000	0.0072991
49.8400000	0.0072627
49.8500000	0.0072265
49.8600000	0.0071905
49.8700000	0.0071546
49.8800000	0.0071189
49.8900000	0.0070834
49.9000000	0.0070481
49.9100000	0.0070129
49.9200000	0.0069780
49.9300000	0.0069431
49.9400000	0.0069085
49.9500000	0.0068741
49.9600000	0.0068398
49.9700000	0.0068057
49.9800000	0.0067717
49.9900000	0.0067379
50.0000000	0.0067043
50.0100000	0.0066709
50.0200000	0.0066376
50.0300000	0.0066045
50.0400000	0.0065716
50.0500000	0.0065388
50.0600000	0.0065062
50.0700000	0.0064737
50.0800000	0.0064415
50.0900000	0.0064093
50.1000000	0.0063774
50.1100000	0.0063456
50.1200000	0.0063139
50.1300000	0.0062824
50.1400000	0.0062511
50.1500000	0.0062199
50.1600000	0.0061889
50.1700000	0.0061580
50.1800000	0.0061273
50.1900000	0.0060967
50.2000000	0.0060663
50.2100000	0.0060361
50.2200000	0.0060060
50.2300000	0.0059760
50.2400000	0.0059462
50.2500000	0.0059166
50.2600000	0.0058871
50.2700000	0.0058577
50.2800000	0.0058285
50.2900000	0.0057994
50.3000000	0.0057705
50.3100000	0.0057417
50.3200000	0.0057131
50.3300000	0.0056846
50.3400000	0.0056562
50.3500000	0.0056280
50.3600000	0.0055999
50.3700000	0.0055720
50.3800000	0.0055442
50.3900000	0.0055166
50.4000000	0.0054891
50.4100000	0.0054617
50.4200000	0.0054344
50.4300000	0.0054073
50.4400000	0.0053804
50.4500000	0.0053535
50.4600000	0.0053268
50.4700000	0.0053003
50.4800000	0.0052738
50.4900000	0.0052475
50.5000000	0.0052213
50.5100000	0.0051953
50.5200000	0.0051694
50.5300000	0.0051436
50.5400000	0.0051180
50.5500000	0.0050924
50.5600000	0.0050670
50.5700000	0.0050418
50.5800000	0.0050166
50.5900000	0.0049916
50.6000000	0.0049667
50.6100000	0.0049419
50.6200000	0.0049173
50.6300000	0.0048928
50.6400000	0.0048684
50.6500000	0.0048441
50.6600000	0.0048199
50.6700000	0.0047959
50.6800000	0.0047720
50.6900000	0.0047482
50.7000000	0.0047245
50.7100000	0.0047009
50.7200000	0.0046775
50.7300000	0.0046541
50.7400000	0.0046309
50.7500000	0.0046078
50.7600000	0.0045848
50.7700000	0.0045620
50.7800000	0.0045392
50.7900000	0.0045166
50.8000000	0.0044941
50.8100000	0.0044716
50.8200000	0.0044493
50.8300000	0.0044271
50.8400000	0.0044051
50.8500000	0.0043831
50.8600000	0.0043612
50.8700000	0.0043395
50.8800000	0.0043178
50.8900000	0.0042963
50.9000000	0.0042749
50.9100000	0.0042536
50.9200000	0.0042323
50.9300000	0.0042112
50.9400000	0.0041902
50.9500000	0.0041693
50.9600000	0.0041485
50.9700000	0.0041278
50.9800000	0.0041073
50.9900000	0.0040868
51.0000000	0.0040664
51.0100000	0.0040461
51.0200000	0.0040259
51.0300000	0.0040058
51.0400000	0.0039859
51.0500000	0.0039660
51.0600000	0.0039462
51.0700000	0.0039265
51.0800000	0.0039069
51.0900000	0.0038875
51.1000000	0.0038681
51.1100000	0.0038488
51.1200000	0.0038296
51.1300000	0.0038105
51.1400000	0.0037915
51.1500000	0.0037726
51.1600000	0.0037537
51.1700000	0.0037350
51.1800000	0.0037164
51.1900000	0.0036979
51.2000000	0.0036794
51.2100000	0.0036611
51.2200000	0.0036428
51.2300000	0.0036246
51.2400000	0.0036066
51.2500000	0.0035886
51.2600000	0.0035707
51.2700000	0.0035529
51.2800000	0.0035351
51.2900000	0.0035175
51.3000000	0.0035000
51.3100000	0.0034825
51.3200000	0.0034651
51.3300000	0.0034479
51.3400000	0.0034307
51.3500000	0.0034136
51.3600000	0.0033965
51.3700000	0.0033796
51.3800000	0.0033627
51.3900000	0.0033460
51.4000000	0.0033293
51.4100000	0.0033127
51.4200000	0.0032962
51.4300000	0.0032797
51.4400000	0.0032634
51.4500000	0.0032471
51.4600000	0.0032309
51.4700000	0.0032148
51.4800000	0.0031987
51.4900000	0.0031828
51.5000000	0.0031669
51.5100000	0.0031511
51.5200000	0.0031354
51.5300000	0.0031198
51.5400000	0.0031042
51.5500000	0.0030887
51.5600000	0.0030733
51.5700000	0.0030580
51.5800000	0.0030427
51.5900000	0.0030276
51.6000000	0.0030125
51.6100000	0.0029974
51.6200000	0.0029825
51.6300000	0.0029676
51.6400000	0.0029528
51.6500000	0.0029381
51.6600000	0.0029234
51.6700000	0.0029088
51.6800000	0.0028943
51.6900000	0.0028799
51.7000000	0.0028655
51.7100000	0.0028512
51.7200000	0.0028370
51.7300000	0.0028229
51.7400000	0.0028088
51.7500000	0.0027948
51.7600000	0.0027808
51.7700000	0.0027670
51.7800000	0.0027532
51.7900000	0.0027394
51.8000000	0.0027258
51.8100000	0.0027122
51.8200000	0.0026987
51.8300000	0.0026852
51.8400000	0.0026718
51.8500000	0.0026585
51.8600000	0.0026452
51.8700000	0.0026320
51.8800000	0.0026189
51.8900000	0.0026058
51.9000000	0.0025928
51.9100000	0.0025799
51.9200000	0.0025670
51.9300000	0.0025542
51.9400000	0.0025415
51.9500000	0.0025288
51.9600000	0.0025162
51.9700000	0.0025037
51.9800000	0.0024912
51.9900000	0.0024788
52.0000000	0.0024664
52.0100000	0.0024541
52.0200000	0.0024418
52.0300000	0.0024297
52.0400000	0.0024176
52.0500000	0.0024055
52.0600000	0.0023935
52.0700000	0.0023816
52.0800000	0.0023697
52.0900000	0.0023579
52.1000000	0.0023461
52.1100000	0.0023344
52.1200000	0.0023228
52.1300000	0.0023112
52.1400000	0.0022996
52.1500000	0.0022882
52.1600000	0.0022768
52.1700000	0.0022654
52.1800000	0.0022541
52.1900000	0.0022429
52.2000000	0.0022317
52.2100000	0.0022206
52.2200000	0.0022095
52.2300000	0.0021985
52.2400000	0.0021875
52.2500000	0.0021766
52.2600000	0.0021657
52.2700000	0.0021549
52.2800000	0.0021442
52.2900000	0.0021335
52.3000000	0.0021228
52.3100000	0.0021123
52.3200000	0.0021017
52.3300000	0.0020912
52.3400000	0.0020808
52.3500000	0.0020704
52.3600000	0.0020601
52.3700000	0.0020498
52.3800000	0.0020396
52.3900000	0.0020294
52.4000000	0.0020193
52.4100000	0.0020092
52.4200000	0.0019992
52.4300000	0.0019892
52.4400000	0.0019793
52.4500000	0.0019695
52.4600000	0.0019596
52.4700000	0.0019499
52.4800000	0.0019401
52.4900000	0.0019305
52.5000000	0.0019208
52.5100000	0.0019112
52.5200000	0.0019017
52.5300000	0.0018922
52.5400000	0.0018828
52.5500000	0.0018734
52.5600000	0.0018641
52.5700000	0.0018548
52.5800000	0.0018455
52.5900000	0.0018363
52.6000000	0.0018271
52.6100000	0.0018180
52.6200000	0.0018090
52.6300000	0.0017999
52.6400000	0.0017910
52.6500000	0.0017820
52.6600000	0.0017731
52.6700000	0.0017643
52.6800000	0.0017555
52.6900000	0.0017467
52.7000000	0.0017380
52.7100000	0.0017294
52.7200000	0.0017207
52.7300000	0.0017122
52.7400000	0.0017036
52.7500000	0.0016951
52.7600000	0.0016867
52.7700000	0.0016783
52.7800000	0.0016699
52.7900000	0.0016616
52.8000000	0.0016533
52.8100000	0.0016450
52.8200000	0.0016368
52.8300000	0.0016287
52.8400000	0.0016205
52.8500000	0.0016125
52.8600000	0.0016044
52.8700000	0.0015964
52.8800000	0.0015884
52.8900000	0.0015805
52.9000000	0.0015726
52.9100000	0.0015648
52.9200000	0.0015570
52.9300000	0.0015492
52.9400000	0.0015415
52.9500000	0.0015338
52.9600000	0.0015262
52.9700000	0.0015185
52.9800000	0.0015110
52.9900000	0.0015034
53.0000000	0.0014959
53.0100000	0.0014885
53.0200000	0.0014811
53.0300000	0.0014737
53.0400000	0.0014663
53.0500000	0.0014590
53.0600000	0.0014517
53.0700000	0.0014445
53.0800000	0.0014373
53.0900000	0.0014301
53.1000000	0.0014230
53.1100000	0.0014159
53.1200000	0.0014088
53.1300000	0.0014018
53.1400000	0.0013948
53.1500000	0.0013878
53.1600000	0.0013809
53.1700000	0.0013740
53.1800000	0.0013672
53.1900000	0.0013604
53.2000000	0.0013536
53.2100000	0.0013468
53.2200000	0.0013401
53.2300000	0.0013334
53.2400000	0.0013268
53.2500000	0.0013202
53.2600000	0.0013136
53.2700000	0.0013070
53.2800000	0.0013005
53.2900000	0.0012940
53.3000000	0.0012876
53.3100000	0.0012811
53.3200000	0.0012748
53.3300000	0.0012684
53.3400000	0.0012621
53.3500000	0.0012558
53.3600000	0.0012495
53.3700000	0.0012433
53.3800000	0.0012371
53.3900000	0.0012309
53.4000000	0.0012248
53.4100000	0.0012187
53.4200000	0.0012126
53.4300000	0.0012065
53.4400000	0.0012005
53.4500000	0.0011945
53.4600000	0.0011886
53.4700000	0.0011826
53.4800000	0.0011767
53.4900000	0.0011709
53.5000000	0.0011650
53.5100000	0.0011592
53.5200000	0.0011534
53.5300000	0.0011477
53.5400000	0.0011420
53.5500000	0.0011363
53.5600000	0.0011306
53.5700000	0.0011250
53.5800000	0.0011194
53.5900000	0.0011138
53.6000000	0.0011082
53.6100000	0.0011027
53.6200000	0.0010972
53.6300000	0.0010917
53.6400000	0.0010863
53.6500000	0.0010809
53.6600000	0.0010755
53.6700000	0.0010701
53.6800000	0.0010648
53.6900000	0.0010595
53.7000000	0.0010542
53.7100000	0.0010489
53.7200000	0.0010437
53.7300000	0.0010385
53.7400000	0.0010333
53.7500000	0.0010281
53.7600000	0.0010230
53.7700000	0.0010179
53.7800000	0.0010128
53.7900000	0.0010078
53.8000000	0.0010028
53.8100000	0.0009978
53.8200000	0.0009928
53.8300000	0.0009878
53.8400000	0.0009829
53.8500000	0.0009780
53.8600000	0.0009731
53.8700000	0.0009683
53.8800000	0.0009634
53.8900000	0.0009586
53.9000000	0.0009539
53.9100000	0.0009491
53.9200000	0.0009444
53.9300000	0.0009397
53.9400000	0.0009350
53.9500000	0.0009303
53.9600000	0.0009257
53.9700000	0.0009210
53.9800000	0.0009165
53.9900000	0.0009119
54.0000000	0.0009073
54.0100000	0.0009028
54.0200000	0.0008983
54.0300000	0.0008938
54.0400000	0.0008894
54.0500000	0.0008849
54.0600000	0.0008805
54.0700000	0.0008761
54.0800000	0.0008718
54.0900000	0.0008674
54.1000000	0.0008631
54.1100000	0.0008588
54.1200000	0.0008545
54.1300000	0.0008502
54.1400000	0.0008460
54.1500000	0.0008418
54.1600000	0.0008376
54.1700000	0.0008334
54.1800000	0.0008292
54.1900000	0.0008251
54.2000000	0.0008210
54.2100000	0.0008169
54.2200000	0.0008128
54.2300000	0.0008088
54.2400000	0.0008047
54.2500000	0.0008007
54.2600000	0.0007967
54.2700000	0.0007928
54.2800000	0.0007888
54.2900000	0.0007849
54.3000000	0.0007809
54.3100000	0.0007771
54.3200000	0.0007732
54.3300000	0.0007693
54.3400000	0.0007655
54.3500000	0.0007617
54.3600000	0.0007579
54.3700000	0.0007541
54.3800000	0.0007503
54.3900000	0.0007466
54.4000000	0.0007429
54.4100000	0.0007392
54.4200000	0.0007355
54.4300000	0.0007318
54.4400000	0.0007282
54.4500000	0.0007245
54.4600000	0.0007209
54.4700000	0.0007173
54.4800000	0.0007137
54.4900000	0.0007102
54.5000000	0.0007066
54.5100000	0.0007031
54.5200000	0.0006996
54.5300000	0.0006961
54.5400000	0.0006926
54.5500000	0.0006892
54.5600000	0.0006857
54.5700000	0.0006823
54.5800000	0.0006789
54.5900000	0.0006755
54.6000000	0.0006722
54.6100000	0.0006688
54.6200000	0.0006655
54.6300000	0.0006622
54.6400000	0.0006589
54.6500000	0.0006556
54.6600000	0.0006523
54.6700000	0.0006491
54.6800000	0.0006458
54.6900000	0.0006426
54.7000000	0.0006394
54.7100000	0.0006362
54.7200000	0.0006330
54.7300000	0.0006299
54.7400000	0.0006267
54.7500000	0.0006236
54.7600000	0.0006205
54.7700000	0.0006174
54.7800000	0.0006143
54.7900000	0.0006113
54.8000000	0.0006082
54.8100000	0.0006052
54.8200000	0.0006022
54.8300000	0.0005991
54.8400000	0.0005962
54.8500000	0.0005932
54.8600000	0.0005902
54.8700000	0.0005873
54.8800000	0.0005844
54.8900000	0.0005814
54.9000000	0.0005785
54.9100000	0.0005757
54.9200000	0.0005728
54.9300000	0.0005699
54.9400000	0.0005671
54.9500000	0.0005643
54.9600000	0.0005614
54.9700000	0.0005586
54.9800000	0.0005559
54.9900000	0.0005531
55.0000000	0.0005503
55.0100000	0.0005476
55.0200000	0.0005449
55.0300000	0.0005421
55.0400000	0.0005394
55.0500000	0.0005367
55.0600000	0.0005341
55.0700000	0.0005314
55.0800000	0.0005287
55.0900000	0.0005261
55.1000000	0.0005235
55.1100000	0.0005209
55.1200000	0.0005183
55.1300000	0.0005157
55.1400000	0.0005131
55.1500000	0.0005106
55.1600000	0.0005080
55.1700000	0.0005055
55.1800000	0.0005030
55.1900000	0.0005005
55.2000000	0.0004980
55.2100000	0.0004955
55.2200000	0.0004930
55.2300000	0.0004905
55.2400000	0.0004881
55.2500000	0.0004857
55.2600000	0.0004832
55.2700000	0.0004808
55.2800000	0.0004784
55.2900000	0.0004760
55.3000000	0.0004737
55.3100000	0.0004713
55.3200000	0.0004690
55.3300000	0.0004666
55.3400000	0.0004643
55.3500000	0.0004620
55.3600000	0.0004597
55.3700000	0.0004574
55.3800000	0.0004551
55.3900000	0.0004528
55.4000000	0.0004506
55.4100000	0.0004483
55.4200000	0.0004461
55.4300000	0.0004439
55.4400000	0.0004416
55.4500000	0.0004394
55.4600000	0.0004373
55.4700000	0.0004351
55.4800000	0.0004329
55.4900000	0.0004307
55.5000000	0.0004286
55.5100000	0.0004265
55.5200000	0.0004243
55.5300000	0.0004222
55.5400000	0.0004201
55.5500000	0.0004180
55.5600000	0.0004159
55.5700000	0.0004139
55.5800000	0.0004118
55.5900000	0.0004097
55.6000000	0.0004077
55.6100000	0.0004057
55.6200000	0.0004036
55.6300000	0.0004016
55.6400000	0.0003996
55.6500000	0.0003976
55.6600000	0.0003956
55.6700000	0.0003937
55.6800000	0.0003917
55.6900000	0.0003898
55.7000000	0.0003878
55.7100000	0.0003859
55.7200000	0.0003839
55.7300000	0.0003820
55.7400000	0.0003801
55.7500000	0.0003782
55.7600000	0.0003763
55.7700000	0.0003745
55.7800000	0.0003726
55.7900000	0.0003707
55.8000000	0.0003689
55.8100000	0.0003671
55.8200000	0.0003652
55.8300000	0.0003634
55.8400000	0.0003616
55.8500000	0.0003598
55.8600000	0.0003580
55.8700000	0.0003562
55.8800000	0.0003544
55.8900000	0.0003527
55.9000000	0.0003509
55.9100000	0.0003492
55.9200000	0.0003474
55.9300000	0.0003457
55.9400000	0.0003440
55.9500000	0.0003422
55.9600000	0.0003405
55.9700000	0.0003388
55.9800000	0.0003371
55.9900000	0.0003355
56.0000000	0.0003338
56.0100000	0.0003321
56.0200000	0.0003305
56.0300000	0.0003288
56.0400000	0.0003272
56.0500000	0.0003255
56.0600000	0.0003239
56.0700000	0.0003223
56.0800000	0.0003207
56.0900000	0.0003191
56.1000000	0.0003175
56.1100000	0.0003159
56.1200000	0.0003144
56.1300000	0.0003128
56.1400000	0.0003112
56.1500000	0.0003097
56.1600000	0.0003081
56.1700000	0.0003066
56.1800000	0.0003051
56.1900000	0.0003035
56.2000000	0.0003020
56.2100000	0.0003005
56.2200000	0.0002990
56.2300000	0.0002975
56.2400000	0.0002960
56.2500000	0.0002946
56.2600000	0.0002931
56.2700000	0.0002916
56.2800000	0.0002902
56.2900000	0.0002887
56.3000000	0.0002873
56.3100000	0.0002859
56.3200000	0.0002844
56.3300000	0.0002830
56.3400000	0.0002816
56.3500000	0.0002802
56.3600000	0.0002788
56.3700000	0.0002774
56.3800000	0.0002760
56.3900000	0.0002747
56.4000000	0.0002733
56.4100000	0.0002719
56.4200000	0.0002706
56.4300000	0.0002692
56.4400000	0.0002679
56.4500000	0.0002665
56.4600000	0.0002652
56.4700000	0.0002639
56.4800000	0.0002626
56.4900000	0.0002613
56.5000000	0.0002600
56.5100000	0.0002587
56.5200000	0.0002574
56.5300000	0.0002561
56.5400000	0.0002548
56.5500000	0.0002535
56.5600000	0.0002523
56.5700000	0.0002510
56.5800000	0.0002498
56.5900000	0.0002485
56.6000000	0.0002473
56.6100000	0.0002460
56.6200000	0.0002448
56.6300000	0.0002436
56.6400000	0.0002424
56.6500000	0.0002412
56.6600000	0.0002400
56.6700000	0.0002388
56.6800000	0.0002376
56.6900000	0.0002364
56.7000000	0.0002352
56.7100000	0.0002340
56.7200000	0.0002329
56.7300000	0.0002317
56.7400000	0.0002306
56.7500000	0.0002294
56.7600000	0.0002283
56.7700000	0.0002271
56.7800000	0.0002260
56.7900000	0.0002249
56.8000000	0.0002237
56.8100000	0.0002226
56.8200000	0.0002215
56.8300000	0.0002204
56.8400000	0.0002193
56.8500000	0.0002182
56.8600000	0.0002171
56.8700000	0.0002161
56.8800000	0.0002150
56.8900000	0.0002139
56.9000000	0.0002128
56.9100000	0.0002118
56.9200000	0.0002107
56.9300000	0.0002097
56.9400000	0.0002086
56.9500000	0.0002076
56.9600000	0.0002065
56.9700000	0.0002055
56.9800000	0.0002045
56.9900000	0.0002035
57.0000000	0.0002025
57.0100000	0.0002014
57.0200000	0.0002004
57.0300000	0.0001994
57.0400000	0.0001984
57.0500000	0.0001975
57.0600000	0.0001965
57.0700000	0.0001955
57.0800000	0.0001945
57.0900000	0.0001935
57.1000000	0.0001926
57.1100000	0.0001916
57.1200000	0.0001907
57.1300000	0.0001897
57.1400000	0.0001888
57.1500000	0.0001878
57.1600000	0.0001869
57.1700000	0.0001860
57.1800000	0.0001850
57.1900000	0.0001841
57.2000000	0.0001832
57.2100000	0.0001823
57.2200000	0.0001814
57.2300000	0.0001805
57.2400000	0.0001796
57.2500000	0.0001787
57.2600000	0.0001778
57.2700000	0.0001769
57.2800000	0.0001760
57.2900000	0.0001751
57.3000000	0.0001743
57.3100000	0.0001734
57.3200000	0.0001725
57.3300000	0.0001717
57.3400000	0.0001708
57.3500000	0.0001700
57.3600000	0.0001691
57.3700000	0.0001683
57.3800000	0.0001674
57.3900000	0.0001666
57.4000000	0.0001658
57.4100000	0.0001649
57.4200000	0.0001641
57.4300000	0.0001633
57.4400000	0.0001625
57.4500000	0.0001617
57.4600000	0.0001609
57.4700000	0.0001601
57.4800000	0.0001593
57.4900000	0.0001585
57.5000000	0.0001577
57.5100000	0.0001569
57.5200000	0.0001561
57.5300000	0.0001553
57.5400000	0.0001545
57.5500000	0.0001538
57.5600000	0.0001530
57.5700000	0.0001522
57.5800000	0.0001515
57.5900000	0.0001507
57.6000000	0.0001500
57.6100000	0.0001492
57.6200000	0.0001485
57.6300000	0.0001477
57.6400000	0.0001470
57.6500000	0.0001463
57.6600000	0.0001455
57.6700000	0.0001448
57.6800000	0.0001441
57.6900000	0.0001434
57.7000000	0.0001427
57.7100000	0.0001420
57.7200000	0.0001412
57.7300000	0.0001405
57.7400000	0.0001398
57.7500000	0.0001391
57.7600000	0.0001385
57.7700000	0.0001378
57.7800000	0.0001371
57.7900000	0.0001364
57.8000000	0.0001357
57.8100000	0.0001350
57.8200000	0.0001344
57.8300000	0.0001337
57.8400000	0.0001330
57.8500000	0.0001324
57.8600000	0.0001317
57.8700000	0.0001310
57.8800000	0.0001304
57.8900000	0.0001297
57.9000000	0.0001291
57.9100000	0.0001284
57.9200000	0.0001278
57.9300000	0.0001272
57.9400000	0.0001265
57.9500000	0.0001259
57.9600000	0.0001253
57.9700000	0.0001247
57.9800000	0.0001240
57.9900000	0.0001234
58.0000000	0.0001228
58.0100000	0.0001222
58.0200000	0.0001216
58.0300000	0.0001210
58.0400000	0.0001204
58.0500000	0.0001198
58.0600000	0.0001192
58.0700000	0.0001186
58.0800000	0.0001180
58.0900000	0.0001174
58.1000000	0.0001168
58.1100000	0.0001162
58.1200000	0.0001156
58.1300000	0.0001151
58.1400000	0.0001145
58.1500000	0.0001139
58.1600000	0.0001134
58.1700000	0.0001128
58.1800000	0.0001122
58.1900000	0.0001117
58.2000000	0.0001111
58.2100000	0.0001106
58.2200000	0.0001100
58.2300000	0.0001095
58.2400000	0.0001089
58.2500000	0.0001084
58.2600000	0.0001078
58.2700000	0.0001073
58.2800000	0.0001068
58.2900000	0.0001062
58.3000000	0.0001057
58.3100000	0.0001052
58.3200000	0.0001046
58.3300000	0.0001041
58.3400000	0.0001036
58.3500000	0.0001031
58.3600000	0.0001026
58.3700000	0.0001021
58.3800000	0.0001015
58.3900000	0.0001010
58.4000000	0.0001005
58.4100000	0.0001000
58.4200000	0.0000995
58.4300000	0.0000990
58.4400000	0.0000985
58.4500000	0.0000981
58.4600000	0.0000976
58.4700000	0.0000971
58.4800000	0.0000966
58.4900000	0.0000961
58.5000000	0.0000956
58.5100000	0.0000952
58.5200000	0.0000947
58.5300000	0.0000942
58.5400000	0.0000937
58.5500000	0.0000933
58.5600000	0.0000928
58.5700000	0.0000923
58.5800000	0.0000919
58.5900000	0.0000914
58.6000000	0.0000910
58.6100000	0.0000905
58.6200000	0.0000901
58.6300000	0.0000896
58.6400000	0.0000892
58.6500000	0.0000887
58.6600000	0.0000883
58.6700000	0.0000878
58.6800000	0.0000874
58.6900000	0.0000870
58.7000000	0.0000865
58.7100000	0.0000861
58.7200000	0.0000857
58.7300000	0.0000852
58.7400000	0.0000848
58.7500000	0.0000844
58.7600000	0.0000840
58.7700000	0.0000836
58.7800000	0.0000831
58.7900000	0.0000827
58.8000000	0.0000823
58.8100000	0.0000819
58.8200000	0.0000815
58.8300000	0.0000811
58.8400000	0.0000807
58.8500000	0.0000803
58.8600000	0.0000799
58.8700000	0.0000795
58.8800000	0.0000791
58.8900000	0.0000787
58.9000000	0.0000783
58.9100000	0.0000779
58.9200000	0.0000775
58.9300000	0.0000771
58.9400000	0.0000767
58.9500000	0.0000764
58.9600000	0.0000760
58.9700000	0.0000756
58.9800000	0.0000752
58.9900000	0.0000749
59.0000000	0.0000745
59.0100000	0.0000741
59.0200000	0.0000737
59.0300000	0.0000734
59.0400000	0.0000730
59.0500000	0.0000726
59.0600000	0.0000723
59.0700000	0.0000719
59.0800000	0.0000716
59.0900000	0.0000712
59.1000000	0.0000708
59.1100000	0.0000705
59.1200000	0.0000701
59.1300000	0.0000698
59.1400000	0.0000694
59.1500000	0.0000691
59.1600000	0.0000688
59.1700000	0.0000684
59.1800000	0.0000681
59.1900000	0.0000677
59.2000000	0.0000674
59.2100000	0.0000671
59.2200000	0.0000667
59.2300000	0.0000664
59.2400000	0.0000661
59.2500000	0.0000657
59.2600000	0.0000654
59.2700000	0.0000651
59.2800000	0.0000647
59.2900000	0.0000644
59.3000000	0.0000641
59.3100000	0.0000638
59.3200000	0.0000635
59.3300000	0.0000631
59.3400000	0.0000628
59.3500000	0.0000625
59.3600000	0.0000622
59.3700000	0.0000619
59.3800000	0.0000616
59.3900000	0.0000613
59.4000000	0.0000610
59.4100000	0.0000607
59.4200000	0.0000604
59.4300000	0.0000601
59.4400000	0.0000598
59.4500000	0.0000595
59.4600000	0.0000592
59.4700000	0.0000589
59.4800000	0.0000586
59.4900000	0.0000583
59.5000000	0.0000580
59.5100000	0.0000577
59.5200000	0.0000574
59.5300000	0.0000571
59.5400000	0.0000569
59.5500000	0.0000566
59.5600000	0.0000563
59.5700000	0.0000560
59.5800000	0.0000557
59.5900000	0.0000555
59.6000000	0.0000552
59.6100000	0.0000549
59.6200000	0.0000546
59.6300000	0.0000544
59.6400000	0.0000541
59.6500000	0.0000538
59.6600000	0.0000535
59.6700000	0.0000533
59.6800000	0.0000530
59.6900000	0.0000527
59.7000000	0.0000525
59.7100000	0.0000522
59.7200000	0.0000520
59.7300000	0.0000517
59.7400000	0.0000514
59.7500000	0.0000512
59.7600000	0.0000509
59.7700000	0.0000507
59.7800000	0.0000504
59.7900000	0.0000502
59.8000000	0.0000499
59.8100000	0.0000497
59.8200000	0.0000494
59.8300000	0.0000492
59.8400000	0.0000489
59.8500000	0.0000487
59.8600000	0.0000484
59.8700000	0.0000482
59.8800000	0.0000480
59.8900000	0.0000477
59.9000000	0.0000475
59.9100000	0.0000473
59.9200000	0.0000470
59.9300000	0.0000468
59.9400000	0.0000465
59.9500000	0.0000463
59.9600000	0.0000461
59.9700000	0.0000459
59.9800000	0.0000456
59.9900000	0.0000454
60.0000000	0.0000452
60.0100000	0.0000449
60.0200000	0.0000447
60.0300000	0.0000445
60.0400000	0.0000443
60.0500000	0.0000441
60.0600000	0.0000438
60.0700000	0.0000436
60.0800000	0.0000434
60.0900000	0.0000432
60.1000000	0.0000430
60.1100000	0.0000428
60.1200000	0.0000425
60.1300000	0.0000423
60.1400000	0.0000421
60.1500000	0.0000419
60.1600000	0.0000417
60.1700000	0.0000415
60.1800000	0.0000413
60.1900000	0.0000411
60.2000000	0.0000409
60.2100000	0.0000407
60.2200000	0.0000405
60.2300000	0.0000403
60.2400000	0.0000401
60.2500000	0.0000399
60.2600000	0.0000397
60.2700000	0.0000395
60.2800000	0.0000393
60.2900000	0.0000391
60.3000000	0.0000389
60.3100000	0.0000387
60.3200000	0.0000385
60.3300000	0.0000383
60.3400000	0.0000381
60.3500000	0.0000379
60.3600000	0.0000377
60.3700000	0.0000375
60.3800000	0.0000374
60.3900000	0.0000372
60.4000000	0.0000370
60.4100000	0.0000368
60.4200000	0.0000366
60.4300000	0.0000364
60.4400000	0.0000363
60.4500000	0.0000361
60.4600000	0.0000359
60.4700000	0.0000357
60.4800000	0.0000355
60.4900000	0.0000354
60.5000000	0.0000352
60.5100000	0.0000350
60.5200000	0.0000348
60.5300000	0.0000347
60.5400000	0.0000345
60.5500000	0.0000343
60.5600000	0.0000341
60.5700000	0.0000340
60.5800000	0.0000338
60.5900000	0.0000336
60.6000000	0.0000335
60.6100000	0.0000333
60.6200000	0.0000331
60.6300000	0.0000330
60.6400000	0.0000328
60.6500000	0.0000326
60.6600000	0.0000325
60.6700000	0.0000323
60.6800000	0.0000322
60.6900000	0.0000320
60.7000000	0.0000318
60.7100000	0.0000317
60.7200000	0.0000315
60.7300000	0.0000314
60.7400000	0.0000312
60.7500000	0.0000310
60.7600000	0.0000309
60.7700000	0.0000307
60.7800000	0.0000306
60.7900000	0.0000304
60.8000000	0.0000303
60.8100000	0.0000301
60.8200000	0.0000300
60.8300000	0.0000298
60.8400000	0.0000297
60.8500000	0.0000295
60.8600000	0.0000294
60.8700000	0.0000292
60.8800000	0.0000291
60.8900000	0.0000289
60.9000000	0.0000288
60.9100000	0.0000287
60.9200000	0.0000285
60.9300000	0.0000284
60.9400000	0.0000282
60.9500000	0.0000281
60.9600000	0.0000280
60.9700000	0.0000278
60.9800000	0.0000277
60.9900000	0.0000275
61.0000000	0.0000274
61.0100000	0.0000273
61.0200000	0.0000271
61.0300000	0.0000270
61.0400000	0.0000269
61.0500000	0.0000267
61.0600000	0.0000266
61.0700000	0.0000265
61.0800000	0.0000263
61.0900000	0.0000262
61.1000000	0.0000261
61.1100000	0.0000259
61.1200000	0.0000258
61.1300000	0.0000257
61.1400000	0.0000255
61.1500000	0.0000254
61.1600000	0.0000253
61.1700000	0.0000252
61.1800000	0.0000250
61.1900000	0.0000249
61.2000000	0.0000248
61.2100000	0.0000247
61.2200000	0.0000245
61.2300000	0.0000244
61.2400000	0.0000243
61.2500000	0.0000242
61.2600000	0.0000241
61.2700000	0.0000239
61.2800000	0.0000238
61.2900000	0.0000237
61.3000000	0.0000236
61.3100000	0.0000235
61.3200000	0.0000233
61.3300000	0.0000232
61.3400000	0.0000231
61.3500000	0.0000230
61.3600000	0.0000229
61.3700000	0.0000228
61.3800000	0.0000227
61.3900000	0.0000225
61.4000000	0.0000224
61.4100000	0.0000223
61.4200000	0.0000222
61.4300000	0.0000221
61.4400000	0.0000220
61.4500000	0.0000219
61.4600000	0.0000218
61.4700000	0.0000217
61.4800000	0.0000216
61.4900000	0.0000214
61.5000000	0.0000213
61.5100000	0.0000212
61.5200000	0.0000211
61.5300000	0.0000210
61.5400000	0.0000209
61.5500000	0.0000208
61.5600000	0.0000207
61.5700000	0.0000206
61.5800000	0.0000205
61.5900000	0.0000204
61.6000000	0.0000203
61.6100000	0.0000202
61.6200000	0.0000201
61.6300000	0.0000200
61.6400000	0.0000199
61.6500000	0.0000198
61.6600000	0.0000197
61.6700000	0.0000196
61.6800000	0.0000195
61.6900000	0.0000194
61.7000000	0.0000193
61.7100000	0.0000192
61.7200000	0.0000191
61.7300000	0.0000190
61.7400000	0.0000189
61.7500000	0.0000188
61.7600000	0.0000187
61.7700000	0.0000186
61.7800000	0.0000186
61.7900000	0.0000185
61.8000000	0.0000184
61.8100000	0.0000183
61.8200000	0.0000182
61.8300000	0.0000181
61.8400000	0.0000180
61.8500000	0.0000179
61.8600000	0.0000178
61.8700000	0.0000177
61.8800000	0.0000176
61.8900000	0.0000176
61.9000000	0.0000175
61.9100000	0.0000174
61.9200000	0.0000173
61.9300000	0.0000172
61.9400000	0.0000171
61.9500000	0.0000170
61.9600000	0.0000170
61.9700000	0.0000169
61.9800000	0.0000168
61.9900000	0.0000167
62.0000000	0.0000166
62.0100000	0.0000165
62.0200000	0.0000165
62.0300000	0.0000164
62.0400000	0.0000163
62.0500000	0.0000162
62.0600000	0.0000161
62.0700000	0.0000160
62.0800000	0.0000160
62.0900000	0.0000159
62.1000000	0.0000158
62.1100000	0.0000157
62.1200000	0.0000157
62.1300000	0.0000156
62.1400000	0.0000155
62.1500000	0.0000154
62.1600000	0.0000153
62.1700000	0.0000153
62.1800000	0.0000152
62.1900000	0.0000151
62.2000000	0.0000150
62.2100000	0.0000150
62.2200000	0.0000149
62.2300000	0.0000148
62.2400000	0.0000147
62.2500000	0.0000147
62.2600000	0.0000146
62.2700000	0.0000145
62.2800000	0.0000144
62.2900000	0.0000144
62.3000000	0.0000143
62.3100000	0.0000142
62.3200000	0.0000142
62.3300000	0.0000141
62.3400000	0.0000140
62.3500000	0.0000140
62.3600000	0.0000139
62.3700000	0.0000138
62.3800000	0.0000137
62.3900000	0.0000137
62.4000000	0.0000136
62.4100000	0.0000135
62.4200000	0.0000135
62.4300000	0.0000134
62.4400000	0.0000133
62.4500000	0.0000133
62.4600000	0.0000132
62.4700000	0.0000131
62.4800000	0.0000131
62.4900000	0.0000130
62.5000000	0.0000129
62.5100000	0.0000129
62.5200000	0.0000128
62.5300000	0.0000127
62.5400000	0.0000127
62.5500000	0.0000126
62.5600000	0.0000126
62.5700000	0.0000125
62.5800000	0.0000124
62.5900000	0.0000124
62.6000000	0.0000123
62.6100000	0.0000122
62.6200000	0.0000122
62.6300000	0.0000121
62.6400000	0.0000121
62.6500000	0.0000120
62.6600000	0.0000119
62.6700000	0.0000119
62.6800000	0.0000118
62.6900000	0.0000118
62.7000000	0.0000117
62.7100000	0.0000117
62.7200000	0.0000116
62.7300000	0.0000115
62.7400000	0.0000115
62.7500000	0.0000114
62.7600000	0.0000114
62.7700000	0.0000113
62.7800000	0.0000113
62.7900000	0.0000112
62.8000000	0.0000111
62.8100000	0.0000111
62.8200000	0.0000110
62.8300000	0.0000110
62.8400000	0.0000109
62.8500000	0.0000109
62.8600000	0.0000108
62.8700000	0.0000108
62.8800000	0.0000107
62.8900000	0.0000106
62.9000000	0.0000106
62.9100000	0.0000105
62.9200000	0.0000105
62.9300000	0.0000104
62.9400000	0.0000104
62.9500000	0.0000103
62.9600000	0.0000103
62.9700000	0.0000102
62.9800000	0.0000102
62.9900000	0.0000101
63.0000000	0.0000101
63.0100000	0.0000100
63.0200000	0.0000100
63.0300000	0.0000099
63.0400000	0.0000099
63.0500000	0.0000098
63.0600000	0.0000098
63.0700000	0.0000097
63.0800000	0.0000097
63.0900000	0.0000096
63.1000000	0.0000096
63.1100000	0.0000095
63.1200000	0.0000095
63.1300000	0.0000094
63.1400000	0.0000094
63.1500000	0.0000094
63.1600000	0.0000093
63.1700000	0.0000093
63.1800000	0.0000092
63.1900000	0.0000092
63.2000000	0.0000091
63.2100000	0.0000091
63.2200000	0.0000090
63.2300000	0.0000090
63.2400000	0.0000089
63.2500000	0.0000089
63.2600000	0.0000089
63.2700000	0.0000088
63.2800000	0.0000088
63.2900000	0.0000087
63.3000000	0.0000087
63.3100000	0.0000086
63.3200000	0.0000086
63.3300000	0.0000085
63.3400000	0.0000085
63.3500000	0.0000085
63.3600000	0.0000084
63.3700000	0.0000084
63.3800000	0.0000083
63.3900000	0.0000083
63.4000000	0.0000083
63.4100000	0.0000082
63.4200000	0.0000082
63.4300000	0.0000081
63.4400000	0.0000081
63.4500000	0.0000080
63.4600000	0.0000080
63.4700000	0.0000080
63.4800000	0.0000079
63.4900000	0.0000079
63.5000000	0.0000078
63.5100000	0.0000078
63.5200000	0.0000078
63.5300000	0.0000077
63.5400000	0.0000077
63.5500000	0.0000077
63.5600000	0.0000076
63.5700000	0.0000076
63.5800000	0.0000075
63.5900000	0.0000075
63.6000000	0.0000075
63.6100000	0.0000074
63.6200000	0.0000074
63.6300000	0.0000074
63.6400000	0.0000073
63.6500000	0.0000073
63.6600000	0.0000072
63.6700000	0.0000072
63.6800000	0.0000072
63.6900000	0.0000071
63.7000000	0.0000071
63.7100000	0.0000071
63.7200000	0.0000070
63.7300000	0.0000070
63.7400000	0.0000070
63.7500000	0.0000069
63.7600000	0.0000069
63.7700000	0.0000069
63.7800000	0.0000068
63.7900000	0.0000068
63.8000000	0.0000068
63.8100000	0.0000067
63.8200000	0.0000067
63.8300000	0.0000067
63.8400000	0.0000066
63.8500000	0.0000066
63.8600000	0.0000066
63.8700000	0.0000065
63.8800000	0.0000065
63.8900000	0.0000065
63.9000000	0.0000064
63.9100000	0.0000064
63.9200000	0.0000064
63.9300000	0.0000063
63.9400000	0.0000063
63.9500000	0.0000063
63.9600000	0.0000062
63.9700000	0.0000062
63.9800000	0.0000062
63.9900000	0.0000061
64.0000000	0.0000061
64.0100000	0.0000061
64.0200000	0.0000061
64.0300000	0.0000060
64.0400000	0.0000060
64.0500000	0.0000060
64.0600000	0.0000059
64.0700000	0.0000059
64.0800000	0.0000059
64.0900000	0.0000058
64.1000000	0.0000058
64.1100000	0.0000058
64.1200000	0.0000058
64.1300000	0.0000057
64.1400000	0.0000057
64.1500000	0.0000057
64.1600000	0.0000056
64.1700000	0.0000056
64.1800000	0.0000056
64.1900000	0.0000056
64.2000000	0.0000055
64.2100000	0.0000055
64.2200000	0.0000055
64.2300000	0.0000054
64.2400000	0.0000054
64.2500000	0.0000054
64.2600000	0.0000054
64.2700000	0.0000053
64.2800000	0.0000053
64.2900000	0.0000053
64.3000000	0.0000053
64.3100000	0.0000052
64.3200000	0.0000052
64.3300000	0.0000052
64.3400000	0.0000052
64.3500000	0.0000051
64.3600000	0.0000051
64.3700000	0.0000051
64.3800000	0.0000051
64.3900000	0.0000050
64.4000000	0.0000050
64.4100000	0.0000050
64.4200000	0.0000050
64.4300000	0.0000049
64.4400000	0.0000049
64.4500000	0.0000049
64.4600000	0.0000049
64.4700000	0.0000048
64.4800000	0.0000048
64.4900000	0.0000048
64.5000000	0.0000048
64.5100000	0.0000047
64.5200000	0.0000047
64.5300000	0.0000047
64.5400000	0.0000047
64.5500000	0.0000046
64.5600000	0.0000046
64.5700000	0.0000046
64.5800000	0.0000046
64.5900000	0.0000046
64.6000000	0.0000045
64.6100000	0.0000045
64.6200000	0.0000045
64.6300000	0.0000045
64.6400000	0.0000044
64.6500000	0.0000044
64.6600000	0.0000044
64.6700000	0.0000044
64.6800000	0.0000044
64.6900000	0.0000043
64.7000000	0.0000043
64.7100000	0.0000043
64.7200000	0.0000043
64.7300000	0.0000042
64.7400000	0.0000042
64.7500000	0.0000042
64.7600000	0.0000042
64.7700000	0.0000042
64.7800000	0.0000041
64.7900000	0.0000041
64.8000000	0.0000041
64.8100000	0.0000041
64.8200000	0.0000041
64.8300000	0.0000040
64.8400000	0.0000040
64.8500000	0.0000040
64.8600000	0.0000040
64.8700000	0.0000040
64.8800000	0.0000039
64.8900000	0.0000039
64.9000000	0.0000039
64.9100000	0.0000039
64.9200000	0.0000039
64.9300000	0.0000038
64.9400000	0.0000038
64.9500000	0.0000038
64.9600000	0.0000038
64.9700000	0.0000038
64.9800000	0.0000037
64.9900000	0.0000037
65.0000000	0.0000037
65.0100000	0.0000037
65.0200000	0.0000037
65.0300000	0.0000037
65.0400000	0.0000036
65.0500000	0.0000036
65.0600000	0.0000036
65.0700000	0.0000036
65.0800000	0.0000036
65.0900000	0.0000035
65.1000000	0.0000035
65.1100000	0.0000035
65.1200000	0.0000035
65.1300000	0.0000035
65.1400000	0.0000035
65.1500000	0.0000034
65.1600000	0.0000034
65.1700000	0.0000034
65.1800000	0.0000034
65.1900000	0.0000034
65.2000000	0.0000034
65.2100000	0.0000033
65.2200000	0.0000033
65.2300000	0.0000033
65.2400000	0.0000033
65.2500000	0.0000033
65.2600000	0.0000033
65.2700000	0.0000032
65.2800000	0.0000032
65.2900000	0.0000032
65.3000000	0.0000032
65.3100000	0.0000032
65.3200000	0.0000032
65.3300000	0.0000031
65.3400000	0.0000031
65.3500000	0.0000031
65.3600000	0.0000031
65.3700000	0.0000031
65.3800000	0.0000031
65.3900000	0.0000031
65.4000000	0.0000030
65.4100000	0.0000030
65.4200000	0.0000030
65.4300000	0.0000030
65.4400000	0.0000030
65.4500000	0.0000030
65.4600000	0.0000029
65.4700000	0.0000029
65.4800000	0.0000029
65.4900000	0.0000029
65.5000000	0.0000029
65.5100000	0.0000029
65.5200000	0.0000029
65.5300000	0.0000028
65.5400000	0.0000028
65.5500000	0.0000028
65.5600000	0.0000028
65.5700000	0.0000028
65.5800000	0.0000028
65.5900000	0.0000028
65.6000000	0.0000027
65.6100000	0.0000027
65.6200000	0.0000027
65.6300000	0.0000027
65.6400000	0.0000027
65.6500000	0.0000027
65.6600000	0.0000027
65.6700000	0.0000027
65.6800000	0.0000026
65.6900000	0.0000026
65.7000000	0.0000026
65.7100000	0.0000026
65.7200000	0.0000026
65.7300000	0.0000026
65.7400000	0.0000026
65.7500000	0.0000025
65.7600000	0.0000025
65.7700000	0.0000025
65.7800000	0.0000025
65.7900000	0.0000025
65.8000000	0.0000025
65.8100000	0.0000025
65.8200000	0.0000025
65.8300000	0.0000024
65.8400000	0.0000024
65.8500000	0.0000024
65.8600000	0.0000024
65.8700000	0.0000024
65.8800000	0.0000024
65.8900000	0.0000024
65.9000000	0.0000024
65.9100000	0.0000024
65.9200000	0.0000023
65.9300000	0.0000023
65.9400000	0.0000023
65.9500000	0.0000023
65.9600000	0.0000023
65.9700000	0.0000023
65.9800000	0.0000023
65.9900000	0.0000023
66.0000000	0.0000022
66.0100000	0.0000022
66.0200000	0.0000022
66.0300000	0.0000022
66.0400000	0.0000022
66.0500000	0.0000022
66.0600000	0.0000022
66.0700000	0.0000022
66.0800000	0.0000022
66.0900000	0.0000022
66.1000000	0.0000021
66.1100000	0.0000021
66.1200000	0.0000021
66.1300000	0.0000021
66.1400000	0.0000021
66.1500000	0.0000021
66.1600000	0.0000021
66.1700000	0.0000021
66.1800000	0.0000021
66.1900000	0.0000020
66.2000000	0.0000020
66.2100000	0.0000020
66.2200000	0.0000020
66.2300000	0.0000020
66.2400000	0.0000020
66.2500000	0.0000020
66.2600000	0.0000020
66.2700000	0.0000020
66.2800000	0.0000020
66.2900000	0.0000019
66.3000000	0.0000019
66.3100000	0.0000019
66.3200000	0.0000019
66.3300000	0.0000019
66.3400000	0.0000019
66.3500000	0.0000019
66.3600000	0.0000019
66.3700000	0.0000019
66.3800000	0.0000019
66.3900000	0.0000019
66.4000000	0.0000018
66.4100000	0.0000018
66.4200000	0.0000018
66.4300000	0.0000018
66.4400000	0.0000018
66.4500000	0.0000018
66.4600000	0.0000018
66.4700000	0.0000018
66.4800000	0.0000018
66.4900000	0.0000018
66.5000000	0.0000018
66.5100000	0.0000017
66.5200000	0.0000017
66.5300000	0.0000017
66.5400000	0.0000017
66.5500000	0.0000017
66.5600000	0.0000017
66.5700000	0.0000017
66.5800000	0.0000017
66.5900000	0.0000017
66.6000000	0.0000017
66.6100000	0.0000017
66.6200000	0.0000016
66.6300000	0.0000016
66.6400000	0.0000016
66.6500000	0.0000016
66.6600000	0.0000016
66.6700000	0.0000016
66.6800000	0.0000016
66.6900000	0.0000016
66.7000000	0.0000016
66.7100000	0.0000016
66.7200000	0.0000016
66.7300000	0.0000016
66.7400000	0.0000016
66.7500000	0.0000015
66.7600000	0.0000015
66.7700000	0.0000015
66.7800000	0.0000015
66.7900000	0.0000015
66.8000000	0.0000015
66.8100000	0.0000015
66.8200000	0.0000015
66.8300000	0.0000015
66.8400000	0.0000015
66.8500000	0.0000015
66.8600000	0.0000015
66.8700000	0.0000015
66.8800000	0.0000014
66.8900000	0.0000014
66.9000000	0.0000014
66.9100000	0.0000014
66.9200000	0.0000014
66.9300000	0.0000014
66.9400000	0.0000014
66.9500000	0.0000014
66.9600000	0.0000014
66.9700000	0.0000014
66.9800000	0.0000014
66.9900000	0.0000014
67.0000000	0.0000014
67.0100000	0.0000014
67.0200000	0.0000014
67.0300000	0.0000013
67.0400000	0.0000013
67.0500000	0.0000013
67.0600000	0.0000013
67.0700000	0.0000013
67.0800000	0.0000013
67.0900000	0.0000013
67.1000000	0.0000013
67.1100000	0.0000013
67.1200000	0.0000013
67.1300000	0.0000013
67.1400000	0.0000013
67.1500000	0.0000013
67.1600000	0.0000013
67.1700000	0.0000013
67.1800000	0.0000012
67.1900000	0.0000012
67.2000000	0.0000012
67.2100000	0.0000012
67.2200000	0.0000012
67.2300000	0.0000012
67.2400000	0.0000012
67.2500000	0.0000012
67.2600000	0.0000012
67.2700000	0.0000012
67.2800000	0.0000012
67.2900000	0.0000012
67.3000000	0.0000012
67.3100000	0.0000012
67.3200000	0.0000012
67.3300000	0.0000012
67.3400000	0.0000012
67.3500000	0.0000011
67.3600000	0.0000011
67.3700000	0.0000011
67.3800000	0.0000011
67.3900000	0.0000011
67.4000000	0.0000011
67.4100000	0.0000011
67.4200000	0.0000011
67.4300000	0.0000011
67.4400000	0.0000011
67.4500000	0.0000011
67.4600000	0.0000011
67.4700000	0.0000011
67.4800000	0.0000011
67.4900000	0.0000011
67.5000000	0.0000011
67.5100000	0.0000011
67.5200000	0.0000011
67.5300000	0.0000010
67.5400000	0.0000010
67.5500000	0.0000010
67.5600000	0.0000010
67.5700000	0.0000010
67.5800000	0.0000010
67.5900000	0.0000010
67.6000000	0.0000010
67.6100000	0.0000010
67.6200000	0.0000010
67.6300000	0.0000010
67.6400000	0.0000010
67.6500000	0.0000010
67.6600000	0.0000010
67.6700000	0.0000010
67.6800000	0.0000010
67.6900000	0.0000010
67.7000000	0.0000010
67.7100000	0.0000010
67.7200000	0.0000010
67.7300000	0.0000009
67.7400000	0.0000009
67.7500000	0.0000009
67.7600000	0.0000009
67.7700000	0.0000009
67.7800000	0.0000009
67.7900000	0.0000009
67.8000000	0.0000009
67.8100000	0.0000009
67.8200000	0.0000009
67.8300000	0.0000009
67.8400000	0.0000009
67.8500000	0.0000009
67.8600000	0.0000009
67.8700000	0.0000009
67.8800000	0.0000009
67.8900000	0.0000009
67.9000000	0.0000009
67.9100000	0.0000009
67.9200000	0.0000009
67.9300000	0.0000009
67.9400000	0.0000009
67.9500000	0.0000008
67.9600000	0.0000008
67.9700000	0.0000008
67.9800000	0.0000008
67.9900000	0.0000008
68.0000000	0.0000008
68.0100000	0.0000008
68.0200000	0.0000008
68.0300000	0.0000008
68.0400000	0.0000008
68.0500000	0.0000008
68.0600000	0.0000008
68.0700000	0.0000008
68.0800000	0.0000008
68.0900000	0.0000008
68.1000000	0.0000008
68.1100000	0.0000008
68.1200000	0.0000008
68.1300000	0.0000008
68.1400000	0.0000008
68.1500000	0.0000008
68.1600000	0.0000008
68.1700000	0.0000008
68.1800000	0.0000008
68.1900000	0.0000008
68.2000000	0.0000007
68.2100000	0.0000007
68.2200000	0.0000007
68.2300000	0.0000007
68.2400000	0.0000007
68.2500000	0.0000007
68.2600000	0.0000007
68.2700000	0.0000007
68.2800000	0.0000007
68.2900000	0.0000007
68.3000000	0.0000007
68.3100000	0.0000007
68.3200000	0.0000007
68.3300000	0.0000007
68.3400000	0.0000007
68.3500000	0.0000007
68.3600000	0.0000007
68.3700000	0.0000007
68.3800000	0.0000007
68.3900000	0.0000007
68.4000000	0.0000007
68.4100000	0.0000007
68.4200000	0.0000007
68.4300000	0.0000007
68.4400000	0.0000007
68.4500000	0.0000007
68.4600000	0.0000007
68.4700000	0.0000007
68.4800000	0.0000007
68.4900000	0.0000006
68.5000000	0.0000006
68.5100000	0.0000006
68.5200000	0.0000006
68.5300000	0.0000006
68.5400000	0.0000006
68.5500000	0.0000006
68.5600000	0.0000006
68.5700000	0.0000006
68.5800000	0.0000006
68.5900000	0.0000006
68.6000000	0.0000006
68.6100000	0.0000006
68.6200000	0.0000006
68.6300000	0.0000006
68.6400000	0.0000006
68.6500000	0.0000006
68.6600000	0.0000006
68.6700000	0.0000006
68.6800000	0.0000006
68.6900000	0.0000006
68.7000000	0.0000006
68.7100000	0.0000006
68.7200000	0.0000006
68.7300000	0.0000006
68.7400000	0.0000006
68.7500000	0.0000006
68.7600000	0.0000006
68.7700000	0.0000006
68.7800000	0.0000006
68.7900000	0.0000006
68.8000000	0.0000006
68.8100000	0.0000006
68.8200000	0.0000005
68.8300000	0.0000005
68.8400000	0.0000005
68.8500000	0.0000005
68.8600000	0.0000005
68.8700000	0.0000005
68.8800000	0.0000005
68.8900000	0.0000005
68.9000000	0.0000005
68.9100000	0.0000005
68.9200000	0.0000005
68.9300000	0.0000005
68.9400000	0.0000005
68.9500000	0.0000005
68.9600000	0.0000005
68.9700000	0.0000005
68.9800000	0.0000005
68.9900000	0.0000005
69.0000000	0.0000005
69.0100000	0.0000005
69.0200000	0.0000005
69.0300000	0.0000005
69.0400000	0.0000005
69.0500000	0.0000005
69.0600000	0.0000005
69.0700000	0.0000005
69.0800000	0.0000005
69.0900000	0.0000005
69.1000000	0.0000005
69.1100000	0.0000005
69.1200000	0.0000005
69.1300000	0.0000005
69.1400000	0.0000005
69.1500000	0.0000005
69.1600000	0.0000005
69.1700000	0.0000005
69.1800000	0.0000005
69.1900000	0.0000005
69.2000000	0.0000005
69.2100000	0.0000005
69.2200000	0.0000004
69.2300000	0.0000004
69.2400000	0.0000004
69.2500000	0.0000004
69.2600000	0.0000004
69.2700000	0.0000004
69.2800000	0.0000004
69.2900000	0.0000004
69.3000000	0.0000004
69.3100000	0.0000004
69.3200000	0.0000004
69.3300000	0.0000004
69.3400000	0.0000004
69.3500000	0.0000004
69.3600000	0.0000004
69.3700000	0.0000004
69.3800000	0.0000004
69.3900000	0.0000004
69.4000000	0.0000004
69.4100000	0.0000004
69.4200000	0.0000004
69.4300000	0.0000004
69.4400000	0.0000004
69.4500000	0.0000004
69.4600000	0.0000004
69.4700000	0.0000004
69.4800000	0.0000004
69.4900000	0.0000004
69.5000000	0.0000004
69.5100000	0.0000004
69.5200000	0.0000004
69.5300000	0.0000004
69.5400000	0.0000004
69.5500000	0.0000004
69.5600000	0.0000004
69.5700000	0.0000004
69.5800000	0.0000004
69.5900000	0.0000004
69.6000000	0.0000004
69.6100000	0.0000004
69.6200000	0.0000004
69.6300000	0.0000004
69.6400000	0.0000004
69.6500000	0.0000004
69.6600000	0.0000004
69.6700000	0.0000004
69.6800000	0.0000004
69.6900000	0.0000004
69.7000000	0.0000004
69.7100000	0.0000004
69.7200000	0.0000004
69.7300000	0.0000003
69.7400000	0.0000003
69.7500000	0.0000003
69.7600000	0.0000003
69.7700000	0.0000003
69.7800000	0.0000003
69.7900000	0.0000003
69.8000000	0.0000003
69.8100000	0.0000003
69.8200000	0.0000003
69.8300000	0.0000003
69.8400000	0.0000003
69.8500000	0.0000003
69.8600000	0.0000003
69.8700000	0.0000003
69.8800000	0.0000003
69.8900000	0.0000003
69.9000000	0.0000003
69.9100000	0.0000003
69.9200000	0.0000003
69.9300000	0.0000003
69.9400000	0.0000003
69.9500000	0.0000003
69.9600000	0.0000003
69.9700000	0.0000003
69.9800000	0.0000003
69.9900000	0.0000003
70.0000000	0.0000003
70.0100000	0.0000003
70.0200000	0.0000003
70.0300000	0.0000003
70.0400000	0.0000003
70.0500000	0.0000003
70.0600000	0.0000003
70.0700000	0.0000003
70.0800000	0.0000003
70.0900000	0.0000003
70.1000000	0.0000003
70.1100000	0.0000003
70.1200000	0.0000003
70.1300000	0.0000003
70.1400000	0.0000003
70.1500000	0.0000003
70.1600000	0.0000003
70.1700000	0.0000003
70.1800000	0.0000003
70.1900000	0.0000003
70.2000000	0.0000003
70.2100000	0.0000003
70.2200000	0.0000003
70.2300000	0.0000003
70.2400000	0.0000003
70.2500000	0.0000003
70.2600000	0.0000003
70.2700000	0.0000003
70.2800000	0.0000003
70.2900000	0.0000003
70.3000000	0.0000003
70.3100000	0.0000003
70.3200000	0.0000003
70.3300000	0.0000003
70.3400000	0.0000003
70.3500000	0.0000003
70.3600000	0.0000003
70.3700000	0.0000003
70.3800000	0.0000003
70.3900000	0.0000003
70.4000000	0.0000002
70.4100000	0.0000002
70.4200000	0.0000002
70.4300000	0.0000002
70.4400000	0.0000002
70.4500000	0.0000002
70.4600000	0.0000002
70.4700000	0.0000002
70.4800000	0.0000002
70.4900000	0.0000002
70.5000000	0.0000002
70.5100000	0.0000002
70.5200000	0.0000002
70.5300000	0.0000002
70.5400000	0.0000002
70.5500000	0.0000002
70.5600000	0.0000002
70.5700000	0.0000002
70.5800000	0.0000002
70.5900000	0.0000002
70.6000000	0.0000002
70.6100000	0.0000002
70.6200000	0.0000002
70.6300000	0.0000002
70.6400000	0.0000002
70.6500000	0.0000002
70.6600000	0.0000002
70.6700000	0.0000002
70.6800000	0.0000002
70.6900000	0.0000002
70.7000000	0.0000002
70.7100000	0.0000002
70.7200000	0.0000002
70.7300000	0.0000002
70.7400000	0.0000002
70.7500000	0.0000002
70.7600000	0.0000002
70.7700000	0.0000002
70.7800000	0.0000002
70.7900000	0.0000002
70.8000000	0.0000002
70.8100000	0.0000002
70.8200000	0.0000002
70.8300000	0.0000002
70.8400000	0.0000002
70.8500000	0.0000002
70.8600000	0.0000002
70.8700000	0.0000002
70.8800000	0.0000002
70.8900000	0.0000002
70.9000000	0.0000002
70.9100000	0.0000002
70.9200000	0.0000002
70.9300000	0.0000002
70.9400000	0.0000002
70.9500000	0.0000002
70.9600000	0.0000002
70.9700000	0.0000002
70.9800000	0.0000002
70.9900000	0.0000002
71.0000000	0.0000002
71.0100000	0.0000002
71.0200000	0.0000002
71.0300000	0.0000002
71.0400000	0.0000002
71.0500000	0.0000002
71.0600000	0.0000002
71.0700000	0.0000002
71.0800000	0.0000002
71.0900000	0.0000002
71.1000000	0.0000002
71.1100000	0.0000002
71.1200000	0.0000002
71.1300000	0.0000002
71.1400000	0.0000002
71.1500000	0.0000002
71.1600000	0.0000002
71.1700000	0.0000002
71.1800000	0.0000002
71.1900000	0.0000002
71.2000000	0.0000002
71.2100000	0.0000002
71.2200000	0.0000002
71.2300000	0.0000002
71.2400000	0.0000002
71.2500000	0.0000002
71.2600000	0.0000002
71.2700000	0.0000002
71.2800000	0.0000002
71.2900000	0.0000002
71.3000000	0.0000002
71.3100000	0.0000002
71.3200000	0.0000002
71.3300000	0.0000002
71.3400000	0.0000002
71.3500000	0.0000002
71.3600000	0.0000002
71.3700000	0.0000002
71.3800000	0.0000002
71.3900000	0.0000002
71.4000000	0.0000002
71.4100000	0.0000002
71.4200000	0.0000001
71.4300000	0.0000001
71.4400000	0.0000001
71.4500000	0.0000001
71.4600000	0.0000001
71.4700000	0.0000001
71.4800000	0.0000001
71.4900000	0.0000001
71.5000000	0.0000001
71.5100000	0.0000001
71.5200000	0.0000001
71.5300000	0.0000001
71.5400000	0.0000001
71.5500000	0.0000001
71.5600000	0.0000001
71.5700000	0.0000001
71.5800000	0.0000001
71.5900000	0.0000001
71.6000000	0.0000001
71.6100000	0.0000001
71.6200000	0.0000001
71.6300000	0.0000001
71.6400000	0.0000001
71.6500000	0.0000001
71.6600000	0.0000001
71.6700000	0.0000001
71.6800000	0.0000001
71.6900000	0.0000001
71.7000000	0.0000001
71.7100000	0.0000001
71.7200000	0.0000001
71.7300000	0.0000001
71.7400000	0.0000001
71.7500000	0.0000001
71.7600000	0.0000001
71.7700000	0.0000001
71.7800000	0.0000001
71.7900000	0.0000001
71.8000000	0.0000001
71.8100000	0.0000001
71.8200000	0.0000001
71.8300000	0.0000001
71.8400000	0.0000001
71.8500000	0.0000001
71.8600000	0.0000001
71.8700000	0.0000001
71.8800000	0.0000001
71.8900000	0.0000001
71.9000000	0.0000001
71.9100000	0.0000001
71.9200000	0.0000001
71.9300000	0.0000001
71.9400000	0.0000001
71.9500000	0.0000001
71.9600000	0.0000001
71.9700000	0.0000001
71.9800000	0.0000001
71.9900000	0.0000001
72.0000000	0.0000001
72.0100000	0.0000001
72.0200000	0.0000001
72.0300000	0.0000001
72.0400000	0.0000001
72.0500000	0.0000001
72.0600000	0.0000001
72.0700000	0.0000001
72.0800000	0.0000001
72.0900000	0.0000001
72.1000000	0.0000001
72.1100000	0.0000001
72.1200000	0.0000001
72.1300000	0.0000001
72.1400000	0.0000001
72.1500000	0.0000001
72.1600000	0.0000001
72.1700000	0.0000001
72.1800000	0.0000001
72.1900000	0.0000001
72.2000000	0.0000001
72.2100000	0.0000001
72.2200000	0.0000001
72.2300000	0.0000001
72.2400000	0.0000001
72.2500000	0.0000001
72.2600000	0.0000001
72.2700000	0.0000001
72.2800000	0.0000001
72.2900000	0.0000001
72.3000000	0.0000001
72.3100000	0.0000001
72.3200000	0.0000001
72.3300000	0.0000001
72.3400000	0.0000001
72.3500000	0.0000001
72.3600000	0.0000001
72.3700000	0.0000001
72.3800000	0.0000001
72.3900000	0.0000001
72.4000000	0.0000001
72.4100000	0.0000001
72.4200000	0.0000001
72.4300000	0.0000001
72.4400000	0.0000001
72.4500000	0.0000001
72.4600000	0.0000001
72.4700000	0.0000001
72.4800000	0.0000001
72.4900000	0.0000001
72.5000000	0.0000001
72.5100000	0.0000001
72.5200000	0.0000001
72.5300000	0.0000001
72.5400000	0.0000001
72.5500000	0.0000001
72.5600000	0.0000001
72.5700000	0.0000001
72.5800000	0.0000001
72.5900000	0.0000001
72.6000000	0.0000001
72.6100000	0.0000001
72.6200000	0.0000001
72.6300000	0.0000001
72.6400000	0.0000001
72.6500000	0.0000001
72.6600000	0.0000001
72.6700000	0.0000001
72.6800000	0.0000001
72.6900000	0.0000001
72.7000000	0.0000001
72.7100000	0.0000001
72.7200000	0.0000001
72.7300000	0.0000001
72.7400000	0.0000001
72.7500000	0.0000001
72.7600000	0.0000001
72.7700000	0.0000001
72.7800000	0.0000001
72.7900000	0.0000001
72.8000000	0.0000001
72.8100000	0.0000001
72.8200000	0.0000001
72.8300000	0.0000001
72.8400000	0.0000001
72.8500000	0.0000001
72.8600000	0.0000001
72.8700000	0.0000001
72.8800000	0.0000001
72.8900000	0.0000001
72.9000000	0.0000001
72.9100000	0.0000001
72.9200000	0.0000001
72.9300000	0.0000001
72.9400000	0.0000001
72.9500000	0.0000001
72.9600000	0.0000001
72.9700000	0.0000001
72.9800000	0.0000001
72.9900000	0.0000001
73.0000000	0.0000001
73.0100000	0.0000001
73.0200000	0.0000001
73.0300000	0.0000001
73.0400000	0.0000001
73.0500000	0.0000001
73.0600000	0.0000001
73.0700000	0.0000001
73.0800000	0.0000001
73.0900000	0.0000001
73.1000000	0.0000001
73.1100000	0.0000001
73.1200000	0.0000001
73.1300000	0.0000001
73.1400000	0.0000001
73.1500000	0.0000001
73.1600000	0.0000001
73.1700000	0.0000001
73.1800000	0.0000001
73.1900000	0.0000001
73.2000000	0.0000001
73.2100000	0.0000001
73.2200000	0.0000001
73.2300000	0.0000001
73.2400000	0.0000001
73.2500000	0.0000001
73.2600000	0.0000001
73.2700000	0.0000001
73.2800000	0.0000001
73.2900000	0.0000001
73.3000000	0.0000001
73.3100000	0.0000001
73.3200000	0.0000001
73.3300000	0.0000001
73.3400000	0.0000001
73.3500000	0.0000001
73.3600000	0.0000001
73.3700000	0.0000001
73.3800000	0.0000001
73.3900000	0.0000001
73.4000000	0.0000001
73.4100000	0.0000001
73.4200000	0.0000001
73.4300000	0.0000001
73.4400000	0.0000001
73.4500000	0.0000001
73.4600000	0.0000001
73.4700000	0.0000001
73.4800000	0.0000001
73.4900000	0.0000001
73.5000000	0.0000001
73.5100000	0.0000001
73.5200000	0.0000001
73.5300000	0.0000001
73.5400000	0.0000001
73.5500000	0.0000001
73.5600000	0.0000001
73.5700000	0.0000001
73.5800000	0.0000001
73.5900000	0.0000001
73.6000000	0.0000001
73.6100000	0.0000001
73.6200000	0.0000000
73.6300000	0.0000000
73.6400000	0.0000000
73.6500000	0.0000000
73.6600000	0.0000000
73.6700000	0.0000000
73.6800000	0.0000000
73.6900000	0.0000000
73.7000000	0.0000000
73.7100000	0.0000000
73.7200000	0.0000000
73.7300000	0.0000000
73.7400000	0.0000000
73.7500000	0.0000000
73.7600000	0.0000000
73.7700000	0.0000000
73.7800000	0.0000000
73.7900000	0.0000000
73.8000000	0.0000000
73.8100000	0.0000000
73.8200000	0.0000000
73.8300000	0.0000000
73.8400000	0.0000000
73.8500000	0.0000000
73.8600000	0.0000000
73.8700000	0.0000000
73.8800000	0.0000000
73.8900000	0.0000000
73.9000000	0.0000000
73.9100000	0.0000000
73.9200000	0.0000000
73.9300000	0.0000000
73.9400000	0.0000000
73.9500000	0.0000000
73.9600000	0.0000000
73.9700000	0.0000000
73.9800000	0.0000000
73.9900000	0.0000000
74.0000000	0.0000000
74.0100000	0.0000000
74.0200000	0.0000000
74.0300000	0.0000000
74.0400000	0.0000000
74.0500000	0.0000000
74.0600000	0.0000000
74.0700000	0.0000000
74.0800000	0.0000000
74.0900000	0.0000000
74.1000000	0.0000000
74.1100000	0.0000000
74.1200000	0.0000000
74.1300000	0.0000000
74.1400000	0.0000000
74.1500000	0.0000000
74.1600000	0.0000000
74.1700000	0.0000000
74.1800000	0.0000000
74.1900000	0.0000000
74.2000000	0.0000000
74.2100000	0.0000000
74.2200000	0.0000000
74.2300000	0.0000000
74.2400000	0.0000000
74.2500000	0.0000000
74.2600000	0.0000000
74.2700000	0.0000000
74.2800000	0.0000000
74.2900000	0.0000000
74.3000000	0.0000000
74.3100000	0.0000000
74.3200000	0.0000000
74.3300000	0.0000000
74.3400000	0.0000000
74.3500000	0.0000000
74.3600000	0.0000000
74.3700000	0.0000000
74.3800000	0.0000000
74.3900000	0.0000000
74.4000000	0.0000000
74.4100000	0.0000000
74.4200000	0.0000000
74.4300000	0.0000000
74.4400000	0.0000000
74.4500000	0.0000000
74.4600000	0.0000000
74.4700000	0.0000000
74.4800000	0.0000000
74.4900000	0.0000000
74.5000000	0.0000000
74.5100000	0.0000000
74.5200000	0.0000000
74.5300000	0.0000000
74.5400000	0.0000000
74.5500000	0.0000000
74.5600000	0.0000000
74.5700000	0.0000000
74.5800000	0.0000000
74.5900000	0.0000000
74.6000000	0.0000000
74.6100000	0.0000000
74.6200000	0.0000000
74.6300000	0.0000000
74.6400000	0.0000000
74.6500000	0.0000000
74.6600000	0.0000000
74.6700000	0.0000000
74.6800000	0.0000000
74.6900000	0.0000000
74.7000000	0.0000000
74.7100000	0.0000000
74.7200000	0.0000000
74.7300000	0.0000000
74.7400000	0.0000000
74.7500000	0.0000000
74.7600000	0.0000000
74.7700000	0.0000000
74.7800000	0.0000000
74.7900000	0.0000000
74.8000000	0.0000000
74.8100000	0.0000000
74.8200000	0.0000000
74.8300000	0.0000000
74.8400000	0.0000000
74.8500000	0.0000000
74.8600000	0.0000000
74.8700000	0.0000000
74.8800000	0.0000000
74.8900000	0.0000000
74.9000000	0.0000000
74.9100000	0.0000000
74.9200000	0.0000000
74.9300000	0.0000000
74.9400000	0.0000000
74.9500000	0.0000000
74.9600000	0.0000000
74.9700000	0.0000000
74.9800000	0.0000000
74.9900000	0.0000000
75.0000000	0.0000000
75.0100000	0.0000000
75.0200000	0.0000000
75.0300000	0.0000000
75.0400000	0.0000000
75.0500000	0.0000000
75.0600000	0.0000000
75.0700000	0.0000000
75.0800000	0.0000000
75.0900000	0.0000000
75.1000000	0.0000000
75.1100000	0.0000000
75.1200000	0.0000000
75.1300000	0.0000000
75.1400000	0.0000000
75.1500000	0.0000000
75.1600000	0.0000000
75.1700000	0.0000000
75.1800000	0.0000000
75.1900000	0.0000000
75.2000000	0.0000000
75.2100000	0.0000000
75.2200000	0.0000000
75.2300000	0.0000000
75.2400000	0.0000000
75.2500000	0.0000000
75.2600000	0.0000000
75.2700000	0.0000000
75.2800000	0.0000000
75.2900000	0.0000000
75.3000000	0.0000000
75.3100000	0.0000000
75.3200000	0.0000000
75.3300000	0.0000000
75.3400000	0.0000000
75.3500000	0.0000000
75.3600000	0.0000000
75.3700000	0.0000000
75.3800000	0.0000000
75.3900000	0.0000000
75.4000000	0.0000000
75.4100000	0.0000000
75.4200000	0.0000000
75.4300000	0.0000000
75.4400000	0.0000000
75.4500000	0.0000000
75.4600000	0.0000000
75.4700000	0.0000000
75.4800000	0.0000000
75.4900000	0.0000000
75.5000000	0.0000000
75.5100000	0.0000000
75.5200000	0.0000000
75.5300000	0.0000000
75.5400000	0.0000000
75.5500000	0.0000000
75.5600000	0.0000000
75.5700000	0.0000000
75.5800000	0.0000000
75.5900000	0.0000000
75.6000000	0.0000000
75.6100000	0.0000000
75.6200000	0.0000000
75.6300000	0.0000000
75.6400000	0.0000000
75.6500000	0.0000000
75.6600000	0.0000000
75.6700000	0.0000000
75.6800000	0.0000000
75.6900000	0.0000000
75.7000000	0.0000000
75.7100000	0.0000000
75.7200000	0.0000000
75.7300000	0.0000000
75.7400000	0.0000000
75.7500000	0.0000000
75.7600000	0.0000000
75.7700000	0.0000000
75.7800000	0.0000000
75.7900000	0.0000000
75.8000000	0.0000000
75.8100000	0.0000000
75.8200000	0.0000000
75.8300000	0.0000000
75.8400000	0.0000000
75.8500000	0.0000000
75.8600000	0.0000000
75.8700000	0.0000000
75.8800000	0.0000000
75.8900000	0.0000000
75.9000000	0.0000000
75.9100000	0.0000000
75.9200000	0.0000000
75.9300000	0.0000000
75.9400000	0.0000000
75.9500000	0.0000000
75.9600000	0.0000000
75.9700000	0.0000000
75.9800000	0.0000000
75.9900000	0.0000000
76.0000000	0.0000000
76.0100000	0.0000000
76.0200000	0.0000000
76.0300000	0.0000000
76.0400000	0.0000000
76.0500000	0.0000000
76.0600000	0.0000000
76.0700000	0.0000000
76.0800000	0.0000000
76.0900000	0.0000000
76.1000000	0.0000000
76.1100000	0.0000000
76.1200000	0.0000000
76.1300000	0.0000000
76.1400000	0.0000000
76.1500000	0.0000000
76.1600000	0.0000000
76.1700000	0.0000000
76.1800000	0.0000000
76.1900000	0.0000000
76.2000000	0.0000000
76.2100000	0.0000000
76.2200000	0.0000000
76.2300000	0.0000000
76.2400000	0.0000000
76.2500000	0.0000000
76.2600000	0.0000000
76.2700000	0.0000000
76.2800000	0.0000000
76.2900000	0.0000000
76.3000000	0.0000000
76.3100000	0.0000000
76.3200000	0.0000000
76.3300000	0.0000000
76.3400000	0.0000000
76.3500000	0.0000000
76.3600000	0.0000000
76.3700000	0.0000000
76.3800000	0.0000000
76.3900000	0.0000000
76.4000000	0.0000000
76.4100000	0.0000000
76.4200000	0.0000000
76.4300000	0.0000000
76.4400000	0.0000000
76.4500000	0.0000000
76.4600000	0.0000000
76.4700000	0.0000000
76.4800000	0.0000000
76.4900000	0.0000000
76.5000000	0.0000000
76.5100000	0.0000000
76.5200000	0.0000000
76.5300000	0.0000000
76.5400000	0.0000000
76.5500000	0.0000000
76.5600000	0.0000000
76.5700000	0.0000000
76.5800000	0.0000000
76.5900000	0.0000000
76.6000000	0.0000000
76.6100000	0.0000000
76.6200000	0.0000000
76.6300000	0.0000000
76.6400000	0.0000000
76.6500000	0.0000000
76.6600000	0.0000000
76.6700000	0.0000000
76.6800000	0.0000000
76.6900000	0.0000000
76.7000000	0.0000000
76.7100000	0.0000000
76.7200000	0.0000000
76.7300000	0.0000000
76.7400000	0.0000000
76.7500000	0.0000000
76.7600000	0.0000000
76.7700000	0.0000000
76.7800000	0.0000000
76.7900000	0.0000000
76.8000000	0.0000000
76.8100000	0.0000000
76.8200000	0.0000000
76.8300000	0.0000000
76.8400000	0.0000000
76.8500000	0.0000000
76.8600000	0.0000000
76.8700000	0.0000000
76.8800000	0.0000000
76.8900000	0.0000000
76.9000000	0.0000000
76.9100000	0.0000000
76.9200000	0.0000000
76.9300000	0.0000000
76.9400000	0.0000000
76.9500000	0.0000000
76.9600000	0.0000000
76.9700000	0.0000000
76.9800000	0.0000000
76.9900000	0.0000000
77.0000000	0.0000000
77.0100000	0.0000000
77.0200000	0.0000000
77.0300000	0.0000000
77.0400000	0.0000000
77.0500000	0.0000000
77.0600000	0.0000000
77.0700000	0.0000000
77.0800000	0.0000000
77.0900000	0.0000000
77.1000000	0.0000000
77.1100000	0.0000000
77.1200000	0.0000000
77.1300000	0.0000000
77.1400000	0.0000000
77.1500000	0.0000000
77.1600000	0.0000000
77.1700000	0.0000000
77.1800000	0.0000000
77.1900000	0.0000000
77.2000000	0.0000000
77.2100000	0.0000000
77.2200000	0.0000000
77.2300000	0.0000000
77.2400000	0.0000000
77.2500000	0.0000000
77.2600000	0.0000000
77.2700000	0.0000000
77.2800000	0.0000000
77.2900000	0.0000000
77.3000000	0.0000000
77.3100000	0.0000000
77.3200000	0.0000000
77.3300000	0.0000000
77.3400000	0.0000000
77.3500000	0.0000000
77.3600000	0.0000000
77.3700000	0.0000000
77.3800000	0.0000000
77.3900000	0.0000000
77.4000000	0.0000000
77.4100000	0.0000000
77.4200000	0.0000000
77.4300000	0.0000000
77.4400000	0.0000000
77.4500000	0.0000000
77.4600000	0.0000000
77.4700000	0.0000000
77.4800000	0.0000000
77.4900000	0.0000000
77.5000000	0.0000000
77.5100000	0.0000000
77.5200000	0.0000000
77.5300000	0.0000000
77.5400000	0.0000000
77.5500000	0.0000000
77.5600000	0.0000000
77.5700000	0.0000000
77.5800000	0.0000000
77.5900000	0.0000000
77.6000000	0.0000000
77.6100000	0.0000000
77.6200000	0.0000000
77.6300000	0.0000000
77.6400000	0.0000000
77.6500000	0.0000000
77.6600000	0.0000000
77.6700000	0.0000000
77.6800000	0.0000000
77.6900000	0.0000000
77.7000000	0.0000000
77.7100000	0.0000000
77.7200000	0.0000000
77.7300000	0.0000000
77.7400000	0.0000000
77.7500000	0.0000000
77.7600000	0.0000000
77.7700000	0.0000000
77.7800000	0.0000000
77.7900000	0.0000000
77.8000000	0.0000000
77.8100000	0.0000000
77.8200000	0.0000000
77.8300000	0.0000000
77.8400000	0.0000000
77.8500000	0.0000000
77.8600000	0.0000000
77.8700000	0.0000000
77.8800000	0.0000000
77.8900000	0.0000000
77.9000000	0.0000000
77.9100000	0.0000000
77.9200000	0.0000000
77.9300000	0.0000000
77.9400000	0.0000000
77.9500000	0.0000000
77.9600000	0.0000000
77.9700000	0.0000000
77.9800000	0.0000000
77.9900000	0.0000000
78.0000000	0.0000000
78.0100000	0.0000000
78.0200000	0.0000000
78.0300000	0.0000000
78.0400000	0.0000000
78.0500000	0.0000000
78.0600000	0.0000000
78.0700000	0.0000000
78.0800000	0.0000000
78.0900000	0.0000000
78.1000000	0.0000000
78.1100000	0.0000000
78.1200000	0.0000000
78.1300000	0.0000000
78.1400000	0.0000000
78.1500000	0.0000000
78.1600000	0.0000000
78.1700000	0.0000000
78.1800000	0.0000000
78.1900000	0.0000000
78.2000000	0.0000000
78.2100000	0.0000000
78.2200000	0.0000000
78.2300000	0.0000000
78.2400000	0.0000000
78.2500000	0.0000000
78.2600000	0.0000000
78.2700000	0.0000000
78.2800000	0.0000000
78.2900000	0.0000000
78.3000000	0.0000000
78.3100000	0.0000000
78.3200000	0.0000000
78.3300000	0.0000000
78.3400000	0.0000000
78.3500000	0.0000000
78.3600000	0.0000000
78.3700000	0.0000000
78.3800000	0.0000000
78.3900000	0.0000000
78.4000000	0.0000000
78.4100000	0.0000000
78.4200000	0.0000000
78.4300000	0.0000000
78.4400000	0.0000000
78.4500000	0.0000000
78.4600000	0.0000000
78.4700000	0.0000000
78.4800000	0.0000000
78.4900000	0.0000000
78.5000000	0.0000000
78.5100000	0.0000000
78.5200000	0.0000000
78.5300000	0.0000000
78.5400000	0.0000000
78.5500000	0.0000000
78.5600000	0.0000000
78.5700000	0.0000000
78.5800000	0.0000000
78.5900000	0.0000000
78.6000000	0.0000000
78.6100000	0.0000000
78.6200000	0.0000000
78.6300000	0.0000000
78.6400000	0.0000000
78.6500000	0.0000000
78.6600000	0.0000000
78.6700000	0.0000000
78.6800000	0.0000000
78.6900000	0.0000000
78.7000000	0.0000000
78.7100000	0.0000000
78.7200000	0.0000000
78.7300000	0.0000000
78.7400000	0.0000000
78.7500000	0.0000000
78.7600000	0.0000000
78.7700000	0.0000000
78.7800000	0.0000000
78.7900000	0.0000000
78.8000000	0.0000000
78.8100000	0.0000000
78.8200000	0.0000000
78.8300000	0.0000000
78.8400000	0.0000000
78.8500000	0.0000000
78.8600000	0.0000000
78.8700000	0.0000000
78.8800000	0.0000000
78.8900000	0.0000000
78.9000000	0.0000000
78.9100000	0.0000000
78.9200000	0.0000000
78.9300000	0.0000000
78.9400000	0.0000000
78.9500000	0.0000000
78.9600000	0.0000000
78.9700000	0.0000000
78.9800000	0.0000000
78.9900000	0.0000000
79.0000000	0.0000000
79.0100000	0.0000000
79.0200000	0.0000000
79.0300000	0.0000000
79.0400000	0.0000000
79.0500000	0.0000000
79.0600000	0.0000000
79.0700000	0.0000000
79.0800000	0.0000000
79.0900000	0.0000000
79.1000000	0.0000000
79.1100000	0.0000000
79.1200000	0.0000000
79.1300000	0.0000000
79.1400000	0.0000000
79.1500000	0.0000000
79.1600000	0.0000000
79.1700000	0.0000000
79.1800000	0.0000000
79.1900000	0.0000000
79.2000000	0.0000000
79.2100000	0.0000000
79.2200000	0.0000000
79.2300000	0.0000000
79.2400000	0.0000000
79.2500000	0.0000000
79.2600000	0.0000000
79.2700000	0.0000000
79.2800000	0.0000000
79.2900000	0.0000000
79.3000000	0.0000000
79.3100000	0.0000000
79.3200000	0.0000000
79.3300000	0.0000000
79.3400000	0.0000000
79.3500000	0.0000000
79.3600000	0.0000000
79.3700000	0.0000000
79.3800000	0.0000000
79.3900000	0.0000000
79.4000000	0.0000000
79.4100000	0.0000000
79.4200000	0.0000000
79.4300000	0.0000000
79.4400000	0.0000000
79.4500000	0.0000000
79.4600000	0.0000000
79.4700000	0.0000000
79.4800000	0.0000000
79.4900000	0.0000000
79.5000000	0.0000000
79.5100000	0.0000000
79.5200000	0.0000000
79.5300000	0.0000000
79.5400000	0.0000000
79.5500000	0.0000000
79.5600000	0.0000000
79.5700000	0.0000000
79.5800000	0.0000000
79.5900000	0.0000000
79.6000000	0.0000000
79.6100000	0.0000000
79.6200000	0.0000000
79.6300000	0.0000000
79.6400000	0.0000000
79.6500000	0.0000000
79.6600000	0.0000000
79.6700000	0.0000000
79.6800000	0.0000000
79.6900000	0.0000000
79.7000000	0.0000000
79.7100000	0.0000000
79.7200000	0.0000000
79.7300000	0.0000000
79.7400000	0.0000000
79.7500000	0.0000000
79.7600000	0.0000000
79.7700000	0.0000000
79.7800000	0.0000000
79.7900000	0.0000000
79.8000000	0.0000000
79.8100000	0.0000000
79.8200000	0.0000000
79.8300000	0.0000000
79.8400000	0.0000000
79.8500000	0.0000000
79.8600000	0.0000000
79.8700000	0.0000000
79.8800000	0.0000000
79.8900000	0.0000000
79.9000000	0.0000000
79.9100000	0.0000000
79.9200000	0.0000000
79.9300000	0.0000000
79.9400000	0.0000000
79.9500000	0.0000000
79.9600000	0.0000000
79.9700000	0.0000000
79.9800000	0.0000000
79.9900000	0.0000000
80.0000000	0.0000000
80.0100000	0.0000000
80.0200000	0.0000000
80.0300000	0.0000000
80.0400000	0.0000000
80.0500000	0.0000000
80.0600000	0.0000000
80.0700000	0.0000000
80.0800000	0.0000000
80.0900000	0.0000000
80.1000000	0.0000000
80.1100000	0.0000000
80.1200000	0.0000000
80.1300000	0.0000000
80.1400000	0.0000000
80.1500000	0.0000000
80.1600000	0.0000000
80.1700000	0.0000000
80.1800000	0.0000000
80.1900000	0.0000000
80.2000000	0.0000000
80.2100000	0.0000000
80.2200000	0.0000000
80.2300000	0.0000000
80.2400000	0.0000000
80.2500000	0.0000000
80.2600000	0.0000000
80.2700000	0.0000000
80.2800000	0.0000000
80.2900000	0.0000000
80.3000000	0.0000000
80.3100000	0.0000000
80.3200000	0.0000000
80.3300000	0.0000000
80.3400000	0.0000000
80.3500000	0.0000000
80.3600000	0.0000000
80.3700000	0.0000000
80.3800000	0.0000000
80.3900000	0.0000000
80.4000000	0.0000000
80.4100000	0.0000000
80.4200000	0.0000000
80.4300000	0.0000000
80.4400000	0.0000000
80.4500000	0.0000000
80.4600000	0.0000000
80.4700000	0.0000000
80.4800000	0.0000000
80.4900000	0.0000000
80.5000000	0.0000000
80.5100000	0.0000000
80.5200000	0.0000000
80.5300000	0.0000000
80.5400000	0.0000000
80.5500000	0.0000000
80.5600000	0.0000000
80.5700000	0.0000000
80.5800000	0.0000000
80.5900000	0.0000000
80.6000000	0.0000000
80.6100000	0.0000000
80.6200000	0.0000000
80.6300000	0.0000000
80.6400000	0.0000000
80.6500000	0.0000000
80.6600000	0.0000000
80.6700000	0.0000000
80.6800000	0.0000000
80.6900000	0.0000000
80.7000000	0.0000000
80.7100000	0.0000000
80.7200000	0.0000000
80.7300000	0.0000000
80.7400000	0.0000000
80.7500000	0.0000000
80.7600000	0.0000000
80.7700000	0.0000000
80.7800000	0.0000000
80.7900000	0.0000000
80.8000000	0.0000000
80.8100000	0.0000000
80.8200000	0.0000000
80.8300000	0.0000000
80.8400000	0.0000000
80.8500000	0.0000000
80.8600000	0.0000000
80.8700000	0.0000000
80.8800000	0.0000000
80.8900000	0.0000000
80.9000000	0.0000000
80.9100000	0.0000000
80.9200000	0.0000000
80.9300000	0.0000000
80.9400000	0.0000000
80.9500000	0.0000000
80.9600000	0.0000000
80.9700000	0.0000000
80.9800000	0.0000000
80.9900000	0.0000000
81.0000000	0.0000000
81.0100000	0.0000000
81.0200000	0.0000000
81.0300000	0.0000000
81.0400000	0.0000000
81.0500000	0.0000000
81.0600000	0.0000000
81.0700000	0.0000000
81.0800000	0.0000000
81.0900000	0.0000000
81.1000000	0.0000000
81.1100000	0.0000000
81.1200000	0.0000000
81.1300000	0.0000000
81.1400000	0.0000000
81.1500000	0.0000000
81.1600000	0.0000000
81.1700000	0.0000000
81.1800000	0.0000000
81.1900000	0.0000000
81.2000000	0.0000000
81.2100000	0.0000000
81.2200000	0.0000000
81.2300000	0.0000000
81.2400000	0.0000000
81.2500000	0.0000000
81.2600000	0.0000000
81.2700000	0.0000000
81.2800000	0.0000000
81.2900000	0.0000000
81.3000000	0.0000000
81.3100000	0.0000000
81.3200000	0.0000000
81.3300000	0.0000000
81.3400000	0.0000000
81.3500000	0.0000000
81.3600000	0.0000000
81.3700000	0.0000000
81.3800000	0.0000000
81.3900000	0.0000000
81.4000000	0.0000000
81.4100000	0.0000000
81.4200000	0.0000000
81.4300000	0.0000000
81.4400000	0.0000000
81.4500000	0.0000000
81.4600000	0.0000000
81.4700000	0.0000000
81.4800000	0.0000000
81.4900000	0.0000000
81.5000000	0.0000000
81.5100000	0.0000000
81.5200000	0.0000000
81.5300000	0.0000000
81.5400000	0.0000000
81.5500000	0.0000000
81.5600000	0.0000000
81.5700000	0.0000000
81.5800000	0.0000000
81.5900000	0.0000000
81.6000000	0.0000000
81.6100000	0.0000000
81.6200000	0.0000000
81.6300000	0.0000000
81.6400000	0.0000000
81.6500000	0.0000000
81.6600000	0.0000000
81.6700000	0.0000000
81.6800000	0.0000000
81.6900000	0.0000000
81.7000000	0.0000000
81.7100000	0.0000000
81.7200000	0.0000000
81.7300000	0.0000000
81.7400000	0.0000000
81.7500000	0.0000000
81.7600000	0.0000000
81.7700000	0.0000000
81.7800000	0.0000000
81.7900000	0.0000000
81.8000000	0.0000000
81.8100000	0.0000000
81.8200000	0.0000000
81.8300000	0.0000000
81.8400000	0.0000000
81.8500000	0.0000000
81.8600000	0.0000000
81.8700000	0.0000000
81.8800000	0.0000000
81.8900000	0.0000000
81.9000000	0.0000000
81.9100000	0.0000000
81.9200000	0.0000000
81.9300000	0.0000000
81.9400000	0.0000000
81.9500000	0.0000000
81.9600000	0.0000000
81.9700000	0.0000000
81.9800000	0.0000000
81.9900000	0.0000000
82.0000000	0.0000000
82.0100000	0.0000000
82.0200000	0.0000000
82.0300000	0.0000000
82.0400000	0.0000000
82.0500000	0.0000000
82.0600000	0.0000000
82.0700000	0.0000000
82.0800000	0.0000000
82.0900000	0.0000000
82.1000000	0.0000000
82.1100000	0.0000000
82.1200000	0.0000000
82.1300000	0.0000000
82.1400000	0.0000000
82.1500000	0.0000000
82.1600000	0.0000000
82.1700000	0.0000000
82.1800000	0.0000000
82.1900000	0.0000000
82.2000000	0.0000000
82.2100000	0.0000000
82.2200000	0.0000000
82.2300000	0.0000000
82.2400000	0.0000000
82.2500000	0.0000000
82.2600000	0.0000000
82.2700000	0.0000000
82.2800000	0.0000000
82.2900000	0.0000000
82.3000000	0.0000000
82.3100000	0.0000000
82.3200000	0.0000000
82.3300000	0.0000000
82.3400000	0.0000000
82.3500000	0.0000000
82.3600000	0.0000000
82.3700000	0.0000000
82.3800000	0.0000000
82.3900000	0.0000000
82.4000000	0.0000000
82.4100000	0.0000000
82.4200000	0.0000000
82.4300000	0.0000000
82.4400000	0.0000000
82.4500000	0.0000000
82.4600000	0.0000000
82.4700000	0.0000000
82.4800000	0.0000000
82.4900000	0.0000000
82.5000000	0.0000000
82.5100000	0.0000000
82.5200000	0.0000000
82.5300000	0.0000000
82.5400000	0.0000000
82.5500000	0.0000000
82.5600000	0.0000000
82.5700000	0.0000000
82.5800000	0.0000000
82.5900000	0.0000000
82.6000000	0.0000000
82.6100000	0.0000000
82.6200000	0.0000000
82.6300000	0.0000000
82.6400000	0.0000000
82.6500000	0.0000000
82.6600000	0.0000000
82.6700000	0.0000000
82.6800000	0.0000000
82.6900000	0.0000000
82.7000000	0.0000000
82.7100000	0.0000000
82.7200000	0.0000000
82.7300000	0.0000000
82.7400000	0.0000000
82.7500000	0.0000000
82.7600000	0.0000000
82.7700000	0.0000000
82.7800000	0.0000000
82.7900000	0.0000000
82.8000000	0.0000000
82.8100000	0.0000000
82.8200000	0.0000000
82.8300000	0.0000000
82.8400000	0.0000000
82.8500000	0.0000000
82.8600000	0.0000000
82.8700000	0.0000000
82.8800000	0.0000000
82.8900000	0.0000000
82.9000000	0.0000000
82.9100000	0.0000000
82.9200000	0.0000000
82.9300000	0.0000000
82.9400000	0.0000000
82.9500000	0.0000000
82.9600000	0.0000000
82.9700000	0.0000000
82.9800000	0.0000000
82.9900000	0.0000000
83.0000000	0.0000000
83.0100000	0.0000000
83.0200000	0.0000000
83.0300000	0.0000000
83.0400000	0.0000000
83.0500000	0.0000000
83.0600000	0.0000000
83.0700000	0.0000000
83.0800000	0.0000000
83.0900000	0.0000000
83.1000000	0.0000000
83.1100000	0.0000000
83.1200000	0.0000000
83.1300000	0.0000000
83.1400000	0.0000000
83.1500000	0.0000000
83.1600000	0.0000000
83.1700000	0.0000000
83.1800000	0.0000000
83.1900000	0.0000000
83.2000000	0.0000000
83.2100000	0.0000000
83.2200000	0.0000000
83.2300000	0.0000000
83.2400000	0.0000000
83.2500000	0.0000000
83.2600000	0.0000000
83.2700000	0.0000000
83.2800000	0.0000000
83.2900000	0.0000000
83.3000000	0.0000000
83.3100000	0.0000000
83.3200000	0.0000000
83.3300000	0.0000000
83.3400000	0.0000000
83.3500000	0.0000000
83.3600000	0.0000000
83.3700000	0.0000000
83.3800000	0.0000000
83.3900000	0.0000000
83.4000000	0.0000000
83.4100000	0.0000000
83.4200000	0.0000000
83.4300000	0.0000000
83.4400000	0.0000000
83.4500000	0.0000000
83.4600000	0.0000000
83.4700000	0.0000000
83.4800000	0.0000000
83.4900000	0.0000000
83.5000000	0.0000000
83.5100000	0.0000000
83.5200000	0.0000000
83.5300000	0.0000000
83.5400000	0.0000000
83.5500000	0.0000000
83.5600000	0.0000000
83.5700000	0.0000000
83.5800000	0.0000000
83.5900000	0.0000000
83.6000000	0.0000000
83.6100000	0.0000000
83.6200000	0.0000000
83.6300000	0.0000000
83.6400000	0.0000000
83.6500000	0.0000000
83.6600000	0.0000000
83.6700000	0.0000000
83.6800000	0.0000000
83.6900000	0.0000000
83.7000000	0.0000000
83.7100000	0.0000000
83.7200000	0.0000000
83.7300000	0.0000000
83.7400000	0.0000000
83.7500000	0.0000000
83.7600000	0.0000000
83.7700000	0.0000000
83.7800000	0.0000000
83.7900000	0.0000000
83.8000000	0.0000000
83.8100000	0.0000000
83.8200000	0.0000000
83.8300000	0.0000000
83.8400000	0.0000000
83.8500000	0.0000000
83.8600000	0.0000000
83.8700000	0.0000000
83.8800000	0.0000000
83.8900000	0.0000000
83.9000000	0.0000000
83.9100000	0.0000000
83.9200000	0.0000000
83.9300000	0.0000000
83.9400000	0.0000000
83.9500000	0.0000000
83.9600000	0.0000000
83.9700000	0.0000000
83.9800000	0.0000000
83.9900000	0.0000000
84.0000000	0.0000000
84.0100000	0.0000000
84.0200000	0.0000000
84.0300000	0.0000000
84.0400000	0.0000000
84.0500000	0.0000000
84.0600000	0.0000000
84.0700000	0.0000000
84.0800000	0.0000000
84.0900000	0.0000000
84.1000000	0.0000000
84.1100000	0.0000000
84.1200000	0.0000000
84.1300000	0.0000000
84.1400000	0.0000000
84.1500000	0.0000000
84.1600000	0.0000000
84.1700000	0.0000000
84.1800000	0.0000000
84.1900000	0.0000000
84.2000000	0.0000000
84.2100000	0.0000000
84.2200000	0.0000000
84.2300000	0.0000000
84.2400000	0.0000000
84.2500000	0.0000000
84.2600000	0.0000000
84.2700000	0.0000000
84.2800000	0.0000000
84.2900000	0.0000000
84.3000000	0.0000000
84.3100000	0.0000000
84.3200000	0.0000000
84.3300000	0.0000000
84.3400000	0.0000000
84.3500000	0.0000000
84.3600000	0.0000000
84.3700000	0.0000000
84.3800000	0.0000000
84.3900000	0.0000000
84.4000000	0.0000000
84.4100000	0.0000000
84.4200000	0.0000000
84.4300000	0.0000000
84.4400000	0.0000000
84.4500000	0.0000000
84.4600000	0.0000000
84.4700000	0.0000000
84.4800000	0.0000000
84.4900000	0.0000000
84.5000000	0.0000000
84.5100000	0.0000000
84.5200000	0.0000000
84.5300000	0.0000000
84.5400000	0.0000000
84.5500000	0.0000000
84.5600000	0.0000000
84.5700000	0.0000000
84.5800000	0.0000000
84.5900000	0.0000000
84.6000000	0.0000000
84.6100000	0.0000000
84.6200000	0.0000000
84.6300000	0.0000000
84.6400000	0.0000000
84.6500000	0.0000000
84.6600000	0.0000000
84.6700000	0.0000000
84.6800000	0.0000000
84.6900000	0.0000000
84.7000000	0.0000000
84.7100000	0.0000000
84.7200000	0.0000000
84.7300000	0.0000000
84.7400000	0.0000000
84.7500000	0.0000000
84.7600000	0.0000000
84.7700000	0.0000000
84.7800000	0.0000000
84.7900000	0.0000000
84.8000000	0.0000000
84.8100000	0.0000000
84.8200000	0.0000000
84.8300000	0.0000000
84.8400000	0.0000000
84.8500000	0.0000000
84.8600000	0.0000000
84.8700000	0.0000000
84.8800000	0.0000000
84.8900000	0.0000000
84.9000000	0.0000000
84.9100000	0.0000000
84.9200000	0.0000000
84.9300000	0.0000000
84.9400000	0.0000000
84.9500000	0.0000000
84.9600000	0.0000000
84.9700000	0.0000000
84.9800000	0.0000000
84.9900000	0.0000000
85.0000000	0.0000000
85.0100000	0.0000000
85.0200000	0.0000000
85.0300000	0.0000000
85.0400000	0.0000000
85.0500000	0.0000000
85.0600000	0.0000000
85.0700000	0.0000000
85.0800000	0.0000000
85.0900000	0.0000000
85.1000000	0.0000000
85.1100000	0.0000000
85.1200000	0.0000000
85.1300000	0.0000000
85.1400000	0.0000000
85.1500000	0.0000000
85.1600000	0.0000000
85.1700000	0.0000000
85.1800000	0.0000000
85.1900000	0.0000000
85.2000000	0.0000000
85.2100000	0.0000000
85.2200000	0.0000000
85.2300000	0.0000000
85.2400000	0.0000000
85.2500000	0.0000000
85.2600000	0.0000000
85.2700000	0.0000000
85.2800000	0.0000000
85.2900000	0.0000000
85.3000000	0.0000000
85.3100000	0.0000000
85.3200000	0.0000000
85.3300000	0.0000000
85.3400000	0.0000000
85.3500000	0.0000000
85.3600000	0.0000000
85.3700000	0.0000000
85.3800000	0.0000000
85.3900000	0.0000000
85.4000000	0.0000000
85.4100000	0.0000000
85.4200000	0.0000000
85.4300000	0.0000000
85.4400000	0.0000000
85.4500000	0.0000000
85.4600000	0.0000000
85.4700000	0.0000000
85.4800000	0.0000000
85.4900000	0.0000000
85.5000000	0.0000000
85.5100000	0.0000000
85.5200000	0.0000000
85.5300000	0.0000000
85.5400000	0.0000000
85.5500000	0.0000000
85.5600000	0.0000000
85.5700000	0.0000000
85.5800000	0.0000000
85.5900000	0.0000000
85.6000000	0.0000000
85.6100000	0.0000000
85.6200000	0.0000000
85.6300000	0.0000000
85.6400000	0.0000000
85.6500000	0.0000000
85.6600000	0.0000000
85.6700000	0.0000000
85.6800000	0.0000000
85.6900000	0.0000000
85.7000000	0.0000000
85.7100000	0.0000000
85.7200000	0.0000000
85.7300000	0.0000000
85.7400000	0.0000000
85.7500000	0.0000000
85.7600000	0.0000000
85.7700000	0.0000000
85.7800000	0.0000000
85.7900000	0.0000000
85.8000000	0.0000000
85.8100000	0.0000000
85.8200000	0.0000000
85.8300000	0.0000000
85.8400000	0.0000000
85.8500000	0.0000000
85.8600000	0.0000000
85.8700000	0.0000000
85.8800000	0.0000000
85.8900000	0.0000000
85.9000000	0.0000000
85.9100000	0.0000000
85.9200000	0.0000000
85.9300000	0.0000000
85.9400000	0.0000000
85.9500000	0.0000000
85.9600000	0.0000000
85.9700000	0.0000000
85.9800000	0.0000000
85.9900000	0.0000000
86.0000000	0.0000000
86.0100000	0.0000000
86.0200000	0.0000000
86.0300000	0.0000000
86.0400000	0.0000000
86.0500000	0.0000000
86.0600000	0.0000000
86.0700000	0.0000000
86.0800000	0.0000000
86.0900000	0.0000000
86.1000000	0.0000000
86.1100000	0.0000000
86.1200000	0.0000000
86.1300000	0.0000000
86.1400000	0.0000000
86.1500000	0.0000000
86.1600000	0.0000000
86.1700000	0.0000000
86.1800000	0.0000000
86.1900000	0.0000000
86.2000000	0.0000000
86.2100000	0.0000000
86.2200000	0.0000000
86.2300000	0.0000000
86.2400000	0.0000000
86.2500000	0.0000000
86.2600000	0.0000000
86.2700000	0.0000000
86.2800000	0.0000000
86.2900000	0.0000000
86.3000000	0.0000000
86.3100000	0.0000000
86.3200000	0.0000000
86.3300000	0.0000000
86.3400000	0.0000000
86.3500000	0.0000000
86.3600000	0.0000000
86.3700000	0.0000000
86.3800000	0.0000000
86.3900000	0.0000000
86.4000000	0.0000000
86.4100000	0.0000000
86.4200000	0.0000000
86.4300000	0.0000000
86.4400000	0.0000000
86.4500000	0.0000000
86.4600000	0.0000000
86.4700000	0.0000000
86.4800000	0.0000000
86.4900000	0.0000000
86.5000000	0.0000000
86.5100000	0.0000000
86.5200000	0.0000000
86.5300000	0.0000000
86.5400000	0.0000000
86.5500000	0.0000000
86.5600000	0.0000000
86.5700000	0.0000000
86.5800000	0.0000000
86.5900000	0.0000000
86.6000000	0.0000000
86.6100000	0.0000000
86.6200000	0.0000000
86.6300000	0.0000000
86.6400000	0.0000000
86.6500000	0.0000000
86.6600000	0.0000000
86.6700000	0.0000000
86.6800000	0.0000000
86.6900000	0.0000000
86.7000000	0.0000000
86.7100000	0.0000000
86.7200000	0.0000000
86.7300000	0.0000000
86.7400000	0.0000000
86.7500000	0.0000000
86.7600000	0.0000000
86.7700000	0.0000000
86.7800000	0.0000000
86.7900000	0.0000000
86.8000000	0.0000000
86.8100000	0.0000000
86.8200000	0.0000000
86.8300000	0.0000000
86.8400000	0.0000000
86.8500000	0.0000000
86.8600000	0.0000000
86.8700000	0.0000000
86.8800000	0.0000000
86.8900000	0.0000000
86.9000000	0.0000000
86.9100000	0.0000000
86.9200000	0.0000000
86.9300000	0.0000000
86.9400000	0.0000000
86.9500000	0.0000000
86.9600000	0.0000000
86.9700000	0.0000000
86.9800000	0.0000000
86.9900000	0.0000000
87.0000000	0.0000000
87.0100000	0.0000000
87.0200000	0.0000000
87.0300000	0.0000000
87.0400000	0.0000000
87.0500000	0.0000000
87.0600000	0.0000000
87.0700000	0.0000000
87.0800000	0.0000000
87.0900000	0.0000000
87.1000000	0.0000000
87.1100000	0.0000000
87.1200000	0.0000000
87.1300000	0.0000000
87.1400000	0.0000000
87.1500000	0.0000000
87.1600000	0.0000000
87.1700000	0.0000000
87.1800000	0.0000000
87.1900000	0.0000000
87.2000000	0.0000000
87.2100000	0.0000000
87.2200000	0.0000000
87.2300000	0.0000000
87.2400000	0.0000000
87.2500000	0.0000000
87.2600000	0.0000000
87.2700000	0.0000000
87.2800000	0.0000000
87.2900000	0.0000000
87.3000000	0.0000000
87.3100000	0.0000000
87.3200000	0.0000000
87.3300000	0.0000000
87.3400000	0.0000000
87.3500000	0.0000000
87.3600000	0.0000000
87.3700000	0.0000000
87.3800000	0.0000000
87.3900000	0.0000000
87.4000000	0.0000000
87.4100000	0.0000000
87.4200000	0.0000000
87.4300000	0.0000000
87.4400000	0.0000000
87.4500000	0.0000000
87.4600000	0.0000000
87.4700000	0.0000000
87.4800000	0.0000000
87.4900000	0.0000000
87.5000000	0.0000000
87.5100000	0.0000000
87.5200000	0.0000000
87.5300000	0.0000000
87.5400000	0.0000000
87.5500000	0.0000000
87.5600000	0.0000000
87.5700000	0.0000000
87.5800000	0.0000000
87.5900000	0.0000000
87.6000000	0.0000000
87.6100000	0.0000000
87.6200000	0.0000000
87.6300000	0.0000000
87.6400000	0.0000000
87.6500000	0.0000000
87.6600000	0.0000000
87.6700000	0.0000000
87.6800000	0.0000000
87.6900000	0.0000000
87.7000000	0.0000000
87.7100000	0.0000000
87.7200000	0.0000000
87.7300000	0.0000000
87.7400000	0.0000000
87.7500000	0.0000000
87.7600000	0.0000000
87.7700000	0.0000000
87.7800000	0.0000000
87.7900000	0.0000000
87.8000000	0.0000000
87.8100000	0.0000000
87.8200000	0.0000000
87.8300000	0.0000000
87.8400000	0.0000000
87.8500000	0.0000000
87.8600000	0.0000000
87.8700000	0.0000000
87.8800000	0.0000000
87.8900000	0.0000000
87.9000000	0.0000000
87.9100000	0.0000000
87.9200000	0.0000000
87.9300000	0.0000000
87.9400000	0.0000000
87.9500000	0.0000000
87.9600000	0.0000000
87.9700000	0.0000000
87.9800000	0.0000000
87.9900000	0.0000000
88.0000000	0.0000000
88.0100000	0.0000000
88.0200000	0.0000000
88.0300000	0.0000000
88.0400000	0.0000000
88.0500000	0.0000000
88.0600000	0.0000000
88.0700000	0.0000000
88.0800000	0.0000000
88.0900000	0.0000000
88.1000000	0.0000000
88.1100000	0.0000000
88.1200000	0.0000000
88.1300000	0.0000000
88.1400000	0.0000000
88.1500000	0.0000000
88.1600000	0.0000000
88.1700000	0.0000000
88.1800000	0.0000000
88.1900000	0.0000000
88.2000000	0.0000000
88.2100000	0.0000000
88.2200000	0.0000000
88.2300000	0.0000000
88.2400000	0.0000000
88.2500000	0.0000000
88.2600000	0.0000000
88.2700000	0.0000000
88.2800000	0.0000000
88.2900000	0.0000000
88.3000000	0.0000000
88.3100000	0.0000000
88.3200000	0.0000000
88.3300000	0.0000000
88.3400000	0.0000000
88.3500000	0.0000000
88.3600000	0.0000000
88.3700000	0.0000000
88.3800000	0.0000000
88.3900000	0.0000000
88.4000000	0.0000000
88.4100000	0.0000000
88.4200000	0.0000000
88.4300000	0.0000000
88.4400000	0.0000000
88.4500000	0.0000000
88.4600000	0.0000000
88.4700000	0.0000000
88.4800000	0.0000000
88.4900000	0.0000000
88.5000000	0.0000000
88.5100000	0.0000000
88.5200000	0.0000000
88.5300000	0.0000000
88.5400000	0.0000000
88.5500000	0.0000000
88.5600000	0.0000000
88.5700000	0.0000000
88.5800000	0.0000000
88.5900000	0.0000000
88.6000000	0.0000000
88.6100000	0.0000000
88.6200000	0.0000000
88.6300000	0.0000000
88.6400000	0.0000000
88.6500000	0.0000000
88.6600000	0.0000000
88.6700000	0.0000000
88.6800000	0.0000000
88.6900000	0.0000000
88.7000000	0.0000000
88.7100000	0.0000000
88.7200000	0.0000000
88.7300000	0.0000000
88.7400000	0.0000000
88.7500000	0.0000000
88.7600000	0.0000000
88.7700000	0.0000000
88.7800000	0.0000000
88.7900000	0.0000000
88.8000000	0.0000000
88.8100000	0.0000000
88.8200000	0.0000000
88.8300000	0.0000000
88.8400000	0.0000000
88.8500000	0.0000000
88.8600000	0.0000000
88.8700000	0.0000000
88.8800000	0.0000000
88.8900000	0.0000000
88.9000000	0.0000000
88.9100000	0.0000000
88.9200000	0.0000000
88.9300000	0.0000000
88.9400000	0.0000000
88.9500000	0.0000000
88.9600000	0.0000000
88.9700000	0.0000000
88.9800000	0.0000000
88.9900000	0.0000000
89.0000000	0.0000000
89.0100000	0.0000000
89.0200000	0.0000000
89.0300000	0.0000000
89.0400000	0.0000000
89.0500000	0.0000000
89.0600000	0.0000000
89.0700000	0.0000000
89.0800000	0.0000000
89.0900000	0.0000000
89.1000000	0.0000000
89.1100000	0.0000000
89.1200000	0.0000000
89.1300000	0.0000000
89.1400000	0.0000000
89.1500000	0.0000000
89.1600000	0.0000000
89.1700000	0.0000000
89.1800000	0.0000000
89.1900000	0.0000000
89.2000000	0.0000000
89.2100000	0.0000000
89.2200000	0.0000000
89.2300000	0.0000000
89.2400000	0.0000000
89.2500000	0.0000000
89.2600000	0.0000000
89.2700000	0.0000000
89.2800000	0.0000000
89.2900000	0.0000000
89.3000000	0.0000000
89.3100000	0.0000000
89.3200000	0.0000000
89.3300000	0.0000000
89.3400000	0.0000000
89.3500000	0.0000000
89.3600000	0.0000000
89.3700000	0.0000000
89.3800000	0.0000000
89.3900000	0.0000000
89.4000000	0.0000000
89.4100000	0.0000000
89.4200000	0.0000000
89.4300000	0.0000000
89.4400000	0.0000000
89.4500000	0.0000000
89.4600000	0.0000000
89.4700000	0.0000000
89.4800000	0.0000000
89.4900000	0.0000000
89.5000000	0.0000000
89.5100000	0.0000000
89.5200000	0.0000000
89.5300000	0.0000000
89.5400000	0.0000000
89.5500000	0.0000000
89.5600000	0.0000000
89.5700000	0.0000000
89.5800000	0.0000000
89.5900000	0.0000000
89.6000000	0.0000000
89.6100000	0.0000000
89.6200000	0.0000000
89.6300000	0.0000000
89.6400000	0.0000000
89.6500000	0.0000000
89.6600000	0.0000000
89.6700000	0.0000000
89.6800000	0.0000000
89.6900000	0.0000000
89.7000000	0.0000000
89.7100000	0.0000000
89.7200000	0.0000000
89.7300000	0.0000000
89.7400000	0.0000000
89.7500000	0.0000000
89.7600000	0.0000000
89.7700000	0.0000000
89.7800000	0.0000000
89.7900000	0.0000000
89.8000000	0.0000000
89.8100000	0.0000000
89.8200000	0.0000000
89.8300000	0.0000000
89.8400000	0.0000000
89.8500000	0.0000000
89.8600000	0.0000000
89.8700000	0.0000000
89.8800000	0.0000000
89.8900000	0.0000000
89.9000000	0.0000000
89.9100000	0.0000000
89.9200000	0.0000000
89.9300000	0.0000000
89.9400000	0.0000000
89.9500000	0.0000000
89.9600000	0.0000000
89.9700000	0.0000000
89.9800000	0.0000000
89.9900000	0.0000000
90.0000000	0.0000000
90.0100000	0.0000000
90.0200000	0.0000000
90.0300000	0.0000000
90.0400000	0.0000000
90.0500000	0.0000000
90.0600000	0.0000000
90.0700000	0.0000000
90.0800000	0.0000000
90.0900000	0.0000000
90.1000000	0.0000000
90.1100000	0.0000000
90.1200000	0.0000000
90.1300000	0.0000000
90.1400000	0.0000000
90.1500000	0.0000000
90.1600000	0.0000000
90.1700000	0.0000000
90.1800000	0.0000000
90.1900000	0.0000000
90.2000000	0.0000000
90.2100000	0.0000000
90.2200000	0.0000000
90.2300000	0.0000000
90.2400000	0.0000000
90.2500000	0.0000000
90.2600000	0.0000000
90.2700000	0.0000000
90.2800000	0.0000000
90.2900000	0.0000000
90.3000000	0.0000000
90.3100000	0.0000000
90.3200000	0.0000000
90.3300000	0.0000000
90.3400000	0.0000000
90.3500000	0.0000000
90.3600000	0.0000000
90.3700000	0.0000000
90.3800000	0.0000000
90.3900000	0.0000000
90.4000000	0.0000000
90.4100000	0.0000000
90.4200000	0.0000000
90.4300000	0.0000000
90.4400000	0.0000000
90.4500000	0.0000000
90.4600000	0.0000000
90.4700000	0.0000000
90.4800000	0.0000000
90.4900000	0.0000000
90.5000000	0.0000000
90.5100000	0.0000000
90.5200000	0.0000000
90.5300000	0.0000000
90.5400000	0.0000000
90.5500000	0.0000000
90.5600000	0.0000000
90.5700000	0.0000000
90.5800000	0.0000000
90.5900000	0.0000000
90.6000000	0.0000000
90.6100000	0.0000000
90.6200000	0.0000000
90.6300000	0.0000000
90.6400000	0.0000000
90.6500000	0.0000000
90.6600000	0.0000000
90.6700000	0.0000000
90.6800000	0.0000000
90.6900000	0.0000000
90.7000000	0.0000000
90.7100000	0.0000000
90.7200000	0.0000000
90.7300000	0.0000000
90.7400000	0.0000000
90.7500000	0.0000000
90.7600000	0.0000000
90.7700000	0.0000000
90.7800000	0.0000000
90.7900000	0.0000000
90.8000000	0.0000000
90.8100000	0.0000000
90.8200000	0.0000000
90.8300000	0.0000000
90.8400000	0.0000000
90.8500000	0.0000000
90.8600000	0.0000000
90.8700000	0.0000000
90.8800000	0.0000000
90.8900000	0.0000000
90.9000000	0.0000000
90.9100000	0.0000000
90.9200000	0.0000000
90.9300000	0.0000000
90.9400000	0.0000000
90.9500000	0.0000000
90.9600000	0.0000000
90.9700000	0.0000000
90.9800000	0.0000000
90.9900000	0.0000000
91.0000000	0.0000000
91.0100000	0.0000000
91.0200000	0.0000000
91.0300000	0.0000000
91.0400000	0.0000000
91.0500000	0.0000000
91.0600000	0.0000000
91.0700000	0.0000000
91.0800000	0.0000000
91.0900000	0.0000000
91.1000000	0.0000000
91.1100000	0.0000000
91.1200000	0.0000000
91.1300000	0.0000000
91.1400000	0.0000000
91.1500000	0.0000000
91.1600000	0.0000000
91.1700000	0.0000000
91.1800000	0.0000000
91.1900000	0.0000000
91.2000000	0.0000000
91.2100000	0.0000000
91.2200000	0.0000000
91.2300000	0.0000000
91.2400000	0.0000000
91.2500000	0.0000000
91.2600000	0.0000000
91.2700000	0.0000000
91.2800000	0.0000000
91.2900000	0.0000000
91.3000000	0.0000000
91.3100000	0.0000000
91.3200000	0.0000000
91.3300000	0.0000000
91.3400000	0.0000000
91.3500000	0.0000000
91.3600000	0.0000000
91.3700000	0.0000000
91.3800000	0.0000000
91.3900000	0.0000000
91.4000000	0.0000000
91.4100000	0.0000000
91.4200000	0.0000000
91.4300000	0.0000000
91.4400000	0.0000000
91.4500000	0.0000000
91.4600000	0.0000000
91.4700000	0.0000000
91.4800000	0.0000000
91.4900000	0.0000000
91.5000000	0.0000000
91.5100000	0.0000000
91.5200000	0.0000000
91.5300000	0.0000000
91.5400000	0.0000000
91.5500000	0.0000000
91.5600000	0.0000000
91.5700000	0.0000000
91.5800000	0.0000000
91.5900000	0.0000000
91.6000000	0.0000000
91.6100000	0.0000000
91.6200000	0.0000000
91.6300000	0.0000000
91.6400000	0.0000000
91.6500000	0.0000000
91.6600000	0.0000000
91.6700000	0.0000000
91.6800000	0.0000000
91.6900000	0.0000000
91.7000000	0.0000000
91.7100000	0.0000000
91.7200000	0.0000000
91.7300000	0.0000000
91.7400000	0.0000000
91.7500000	0.0000000
91.7600000	0.0000000
91.7700000	0.0000000
91.7800000	0.0000000
91.7900000	0.0000000
91.8000000	0.0000000
91.8100000	0.0000000
91.8200000	0.0000000
91.8300000	0.0000000
91.8400000	0.0000000
91.8500000	0.0000000
91.8600000	0.0000000
91.8700000	0.0000000
91.8800000	0.0000000
91.8900000	0.0000000
91.9000000	0.0000000
91.9100000	0.0000000
91.9200000	0.0000000
91.9300000	0.0000000
91.9400000	0.0000000
91.9500000	0.0000000
91.9600000	0.0000000
91.9700000	0.0000000
91.9800000	0.0000000
91.9900000	0.0000000
92.0000000	0.0000000
92.0100000	0.0000000
92.0200000	0.0000000
92.0300000	0.0000000
92.0400000	0.0000000
92.0500000	0.0000000
92.0600000	0.0000000
92.0700000	0.0000000
92.0800000	0.0000000
92.0900000	0.0000000
92.1000000	0.0000000
92.1100000	0.0000000
92.1200000	0.0000000
92.1300000	0.0000000
92.1400000	0.0000000
92.1500000	0.0000000
92.1600000	0.0000000
92.1700000	0.0000000
92.1800000	0.0000000
92.1900000	0.0000000
92.2000000	0.0000000
92.2100000	0.0000000
92.2200000	0.0000000
92.2300000	0.0000000
92.2400000	0.0000000
92.2500000	0.0000000
92.2600000	0.0000000
92.2700000	0.0000000
92.2800000	0.0000000
92.2900000	0.0000000
92.3000000	0.0000000
92.3100000	0.0000000
92.3200000	0.0000000
92.3300000	0.0000000
92.3400000	0.0000000
92.3500000	0.0000000
92.3600000	0.0000000
92.3700000	0.0000000
92.3800000	0.0000000
92.3900000	0.0000000
92.4000000	0.0000000
92.4100000	0.0000000
92.4200000	0.0000000
92.4300000	0.0000000
92.4400000	0.0000000
92.4500000	0.0000000
92.4600000	0.0000000
92.4700000	0.0000000
92.4800000	0.0000000
92.4900000	0.0000000
92.5000000	0.0000000
92.5100000	0.0000000
92.5200000	0.0000000
92.5300000	0.0000000
92.5400000	0.0000000
92.5500000	0.0000000
92.5600000	0.0000000
92.5700000	0.0000000
92.5800000	0.0000000
92.5900000	0.0000000
92.6000000	0.0000000
92.6100000	0.0000000
92.6200000	0.0000000
92.6300000	0.0000000
92.6400000	0.0000000
92.6500000	0.0000000
92.6600000	0.0000000
92.6700000	0.0000000
92.6800000	0.0000000
92.6900000	0.0000000
92.7000000	0.0000000
92.7100000	0.0000000
92.7200000	0.0000000
92.7300000	0.0000000
92.7400000	0.0000000
92.7500000	0.0000000
92.7600000	0.0000000
92.7700000	0.0000000
92.7800000	0.0000000
92.7900000	0.0000000
92.8000000	0.0000000
92.8100000	0.0000000
92.8200000	0.0000000
92.8300000	0.0000000
92.8400000	0.0000000
92.8500000	0.0000000
92.8600000	0.0000000
92.8700000	0.0000000
92.8800000	0.0000000
92.8900000	0.0000000
92.9000000	0.0000000
92.9100000	0.0000000
92.9200000	0.0000000
92.9300000	0.0000000
92.9400000	0.0000000
92.9500000	0.0000000
92.9600000	0.0000000
92.9700000	0.0000000
92.9800000	0.0000000
92.9900000	0.0000000
93.0000000	0.0000000
93.0100000	0.0000000
93.0200000	0.0000000
93.0300000	0.0000000
93.0400000	0.0000000
93.0500000	0.0000000
93.0600000	0.0000000
93.0700000	0.0000000
93.0800000	0.0000000
93.0900000	0.0000000
93.1000000	0.0000000
93.1100000	0.0000000
93.1200000	0.0000000
93.1300000	0.0000000
93.1400000	0.0000000
93.1500000	0.0000000
93.1600000	0.0000000
93.1700000	0.0000000
93.1800000	0.0000000
93.1900000	0.0000000
93.2000000	0.0000000
93.2100000	0.0000000
93.2200000	0.0000000
93.2300000	0.0000000
93.2400000	0.0000000
93.2500000	0.0000000
93.2600000	0.0000000
93.2700000	0.0000000
93.2800000	0.0000000
93.2900000	0.0000000
93.3000000	0.0000000
93.3100000	0.0000000
93.3200000	0.0000000
93.3300000	0.0000000
93.3400000	0.0000000
93.3500000	0.0000000
93.3600000	0.0000000
93.3700000	0.0000000
93.3800000	0.0000000
93.3900000	0.0000000
93.4000000	0.0000000
93.4100000	0.0000000
93.4200000	0.0000000
93.4300000	0.0000000
93.4400000	0.0000000
93.4500000	0.0000000
93.4600000	0.0000000
93.4700000	0.0000000
93.4800000	0.0000000
93.4900000	0.0000000
93.5000000	0.0000000
93.5100000	0.0000000
93.5200000	0.0000000
93.5300000	0.0000000
93.5400000	0.0000000
93.5500000	0.0000000
93.5600000	0.0000000
93.5700000	0.0000000
93.5800000	0.0000000
93.5900000	0.0000000
93.6000000	0.0000000
93.6100000	0.0000000
93.6200000	0.0000000
93.6300000	0.0000000
93.6400000	0.0000000
93.6500000	0.0000000
93.6600000	0.0000000
93.6700000	0.0000000
93.6800000	0.0000000
93.6900000	0.0000000
93.7000000	0.0000000
93.7100000	0.0000000
93.7200000	0.0000000
93.7300000	0.0000000
93.7400000	0.0000000
93.7500000	0.0000000
93.7600000	0.0000000
93.7700000	0.0000000
93.7800000	0.0000000
93.7900000	0.0000000
93.8000000	0.0000000
93.8100000	0.0000000
93.8200000	0.0000000
93.8300000	0.0000000
93.8400000	0.0000000
93.8500000	0.0000000
93.8600000	0.0000000
93.8700000	0.0000000
93.8800000	0.0000000
93.8900000	0.0000000
93.9000000	0.0000000
93.9100000	0.0000000
93.9200000	0.0000000
93.9300000	0.0000000
93.9400000	0.0000000
93.9500000	0.0000000
93.9600000	0.0000000
93.9700000	0.0000000
93.9800000	0.0000000
93.9900000	0.0000000
94.0000000	0.0000000
94.0100000	0.0000000
94.0200000	0.0000000
94.0300000	0.0000000
94.0400000	0.0000000
94.0500000	0.0000000
94.0600000	0.0000000
94.0700000	0.0000000
94.0800000	0.0000000
94.0900000	0.0000000
94.1000000	0.0000000
94.1100000	0.0000000
94.1200000	0.0000000
94.1300000	0.0000000
94.1400000	0.0000000
94.1500000	0.0000000
94.1600000	0.0000000
94.1700000	0.0000000
94.1800000	0.0000000
94.1900000	0.0000000
94.2000000	0.0000000
94.2100000	0.0000000
94.2200000	0.0000000
94.2300000	0.0000000
94.2400000	0.0000000
94.2500000	0.0000000
94.2600000	0.0000000
94.2700000	0.0000000
94.2800000	0.0000000
94.2900000	0.0000000
94.3000000	0.0000000
94.3100000	0.0000000
94.3200000	0.0000000
94.3300000	0.0000000
94.3400000	0.0000000
94.3500000	0.0000000
94.3600000	0.0000000
94.3700000	0.0000000
94.3800000	0.0000000
94.3900000	0.0000000
94.4000000	0.0000000
94.4100000	0.0000000
94.4200000	0.0000000
94.4300000	0.0000000
94.4400000	0.0000000
94.4500000	0.0000000
94.4600000	0.0000000
94.4700000	0.0000000
94.4800000	0.0000000
94.4900000	0.0000000
94.5000000	0.0000000
94.5100000	0.0000000
94.5200000	0.0000000
94.5300000	0.0000000
94.5400000	0.0000000
94.5500000	0.0000000
94.5600000	0.0000000
94.5700000	0.0000000
94.5800000	0.0000000
94.5900000	0.0000000
94.6000000	0.0000000
94.6100000	0.0000000
94.6200000	0.0000000
94.6300000	0.0000000
94.6400000	0.0000000
94.6500000	0.0000000
94.6600000	0.0000000
94.6700000	0.0000000
94.6800000	0.0000000
94.6900000	0.0000000
94.7000000	0.0000000
94.7100000	0.0000000
94.7200000	0.0000000
94.7300000	0.0000000
94.7400000	0.0000000
94.7500000	0.0000000
94.7600000	0.0000000
94.7700000	0.0000000
94.7800000	0.0000000
94.7900000	0.0000000
94.8000000	0.0000000
94.8100000	0.0000000
94.8200000	0.0000000
94.8300000	0.0000000
94.8400000	0.0000000
94.8500000	0.0000000
94.8600000	0.0000000
94.8700000	0.0000000
94.8800000	0.0000000
94.8900000	0.0000000
94.9000000	0.0000000
94.9100000	0.0000000
94.9200000	0.0000000
94.9300000	0.0000000
94.9400000	0.0000000
94.9500000	0.0000000
94.9600000	0.0000000
94.9700000	0.0000000
94.9800000	0.0000000
94.9900000	0.0000000
95.0000000	0.0000000
95.0100000	0.0000000
95.0200000	0.0000000
95.0300000	0.0000000
95.0400000	0.0000000
95.0500000	0.0000000
95.0600000	0.0000000
95.0700000	0.0000000
95.0800000	0.0000000
95.0900000	0.0000000
95.1000000	0.0000000
95.1100000	0.0000000
95.1200000	0.0000000
95.1300000	0.0000000
95.1400000	0.0000000
95.1500000	0.0000000
95.1600000	0.0000000
95.1700000	0.0000000
95.1800000	0.0000000
95.1900000	0.0000000
95.2000000	0.0000000
95.2100000	0.0000000
95.2200000	0.0000000
95.2300000	0.0000000
95.2400000	0.0000000
95.2500000	0.0000000
95.2600000	0.0000000
95.2700000	0.0000000
95.2800000	0.0000000
95.2900000	0.0000000
95.3000000	0.0000000
95.3100000	0.0000000
95.3200000	0.0000000
95.3300000	0.0000000
95.3400000	0.0000000
95.3500000	0.0000000
95.3600000	0.0000000
95.3700000	0.0000000
95.3800000	0.0000000
95.3900000	0.0000000
95.4000000	0.0000000
95.4100000	0.0000000
95.4200000	0.0000000
95.4300000	0.0000000
95.4400000	0.0000000
95.4500000	0.0000000
95.4600000	0.0000000
95.4700000	0.0000000
95.4800000	0.0000000
95.4900000	0.0000000
95.5000000	0.0000000
95.5100000	0.0000000
95.5200000	0.0000000
95.5300000	0.0000000
95.5400000	0.0000000
95.5500000	0.0000000
95.5600000	0.0000000
95.5700000	0.0000000
95.5800000	0.0000000
95.5900000	0.0000000
95.6000000	0.0000000
95.6100000	0.0000000
95.6200000	0.0000000
95.6300000	0.0000000
95.6400000	0.0000000
95.6500000	0.0000000
95.6600000	0.0000000
95.6700000	0.0000000
95.6800000	0.0000000
95.6900000	0.0000000
95.7000000	0.0000000
95.7100000	0.0000000
95.7200000	0.0000000
95.7300000	0.0000000
95.7400000	0.0000000
95.7500000	0.0000000
95.7600000	0.0000000
95.7700000	0.0000000
95.7800000	0.0000000
95.7900000	0.0000000
95.8000000	0.0000000
95.8100000	0.0000000
95.8200000	0.0000000
95.8300000	0.0000000
95.8400000	0.0000000
95.8500000	0.0000000
95.8600000	0.0000000
95.8700000	0.0000000
95.8800000	0.0000000
95.8900000	0.0000000
95.9000000	0.0000000
95.9100000	0.0000000
95.9200000	0.0000000
95.9300000	0.0000000
95.9400000	0.0000000
95.9500000	0.0000000
95.9600000	0.0000000
95.9700000	0.0000000
95.9800000	0.0000000
95.9900000	0.0000000
96.0000000	0.0000000
96.0100000	0.0000000
96.0200000	0.0000000
96.0300000	0.0000000
96.0400000	0.0000000
96.0500000	0.0000000
96.0600000	0.0000000
96.0700000	0.0000000
96.0800000	0.0000000
96.0900000	0.0000000
96.1000000	0.0000000
96.1100000	0.0000000
96.1200000	0.0000000
96.1300000	0.0000000
96.1400000	0.0000000
96.1500000	0.0000000
96.1600000	0.0000000
96.1700000	0.0000000
96.1800000	0.0000000
96.1900000	0.0000000
96.2000000	0.0000000
96.2100000	0.0000000
96.2200000	0.0000000
96.2300000	0.0000000
96.2400000	0.0000000
96.2500000	0.0000000
96.2600000	0.0000000
96.2700000	0.0000000
96.2800000	0.0000000
96.2900000	0.0000000
96.3000000	0.0000000
96.3100000	0.0000000
96.3200000	0.0000000
96.3300000	0.0000000
96.3400000	0.0000000
96.3500000	0.0000000
96.3600000	0.0000000
96.3700000	0.0000000
96.3800000	0.0000000
96.3900000	0.0000000
96.4000000	0.0000000
96.4100000	0.0000000
96.4200000	0.0000000
96.4300000	0.0000000
96.4400000	0.0000000
96.4500000	0.0000000
96.4600000	0.0000000
96.4700000	0.0000000
96.4800000	0.0000000
96.4900000	0.0000000
96.5000000	0.0000000
96.5100000	0.0000000
96.5200000	0.0000000
96.5300000	0.0000000
96.5400000	0.0000000
96.5500000	0.0000000
96.5600000	0.0000000
96.5700000	0.0000000
96.5800000	0.0000000
96.5900000	0.0000000
96.6000000	0.0000000
96.6100000	0.0000000
96.6200000	0.0000000
96.6300000	0.0000000
96.6400000	0.0000000
96.6500000	0.0000000
96.6600000	0.0000000
96.6700000	0.0000000
96.6800000	0.0000000
96.6900000	0.0000000
96.7000000	0.0000000
96.7100000	0.0000000
96.7200000	0.0000000
96.7300000	0.0000000
96.7400000	0.0000000
96.7500000	0.0000000
96.7600000	0.0000000
96.7700000	0.0000000
96.7800000	0.0000000
96.7900000	0.0000000
96.8000000	0.0000000
96.8100000	0.0000000
96.8200000	0.0000000
96.8300000	0.0000000
96.8400000	0.0000000
96.8500000	0.0000000
96.8600000	0.0000000
96.8700000	0.0000000
96.8800000	0.0000000
96.8900000	0.0000000
96.9000000	0.0000000
96.9100000	0.0000000
96.9200000	0.0000000
96.9300000	0.0000000
96.9400000	0.0000000
96.9500000	0.0000000
96.9600000	0.0000000
96.9700000	0.0000000
96.9800000	0.0000000
96.9900000	0.0000000
97.0000000	0.0000000
97.0100000	0.0000000
97.0200000	0.0000000
97.0300000	0.0000000
97.0400000	0.0000000
97.0500000	0.0000000
97.0600000	0.0000000
97.0700000	0.0000000
97.0800000	0.0000000
97.0900000	0.0000000
97.1000000	0.0000000
97.1100000	0.0000000
97.1200000	0.0000000
97.1300000	0.0000000
97.1400000	0.0000000
97.1500000	0.0000000
97.1600000	0.0000000
97.1700000	0.0000000
97.1800000	0.0000000
97.1900000	0.0000000
97.2000000	0.0000000
97.2100000	0.0000000
97.2200000	0.0000000
97.2300000	0.0000000
97.2400000	0.0000000
97.2500000	0.0000000
97.2600000	0.0000000
97.2700000	0.0000000
97.2800000	0.0000000
97.2900000	0.0000000
97.3000000	0.0000000
97.3100000	0.0000000
97.3200000	0.0000000
97.3300000	0.0000000
97.3400000	0.0000000
97.3500000	0.0000000
97.3600000	0.0000000
97.3700000	0.0000000
97.3800000	0.0000000
97.3900000	0.0000000
97.4000000	0.0000000
97.4100000	0.0000000
97.4200000	0.0000000
97.4300000	0.0000000
97.4400000	0.0000000
97.4500000	0.0000000
97.4600000	0.0000000
97.4700000	0.0000000
97.4800000	0.0000000
97.4900000	0.0000000
97.5000000	0.0000000
97.5100000	0.0000000
97.5200000	0.0000000
97.5300000	0.0000000
97.5400000	0.0000000
97.5500000	0.0000000
97.5600000	0.0000000
97.5700000	0.0000000
97.5800000	0.0000000
97.5900000	0.0000000
97.6000000	0.0000000
97.6100000	0.0000000
97.6200000	0.0000000
97.6300000	0.0000000
97.6400000	0.0000000
97.6500000	0.0000000
97.6600000	0.0000000
97.6700000	0.0000000
97.6800000	0.0000000
97.6900000	0.0000000
97.7000000	0.0000000
97.7100000	0.0000000
97.7200000	0.0000000
97.7300000	0.0000000
97.7400000	0.0000000
97.7500000	0.0000000
97.7600000	0.0000000
97.7700000	0.0000000
97.7800000	0.0000000
97.7900000	0.0000000
97.8000000	0.0000000
97.8100000	0.0000000
97.8200000	0.0000000
97.8300000	0.0000000
97.8400000	0.0000000
97.8500000	0.0000000
97.8600000	0.0000000
97.8700000	0.0000000
97.8800000	0.0000000
97.8900000	0.0000000
97.9000000	0.0000000
97.9100000	0.0000000
97.9200000	0.0000000
97.9300000	0.0000000
97.9400000	0.0000000
97.9500000	0.0000000
97.9600000	0.0000000
97.9700000	0.0000000
97.9800000	0.0000000
97.9900000	0.0000000
98.0000000	0.0000000
98.0100000	0.0000000
98.0200000	0.0000000
98.0300000	0.0000000
98.0400000	0.0000000
98.0500000	0.0000000
98.0600000	0.0000000
98.0700000	0.0000000
98.0800000	0.0000000
98.0900000	0.0000000
98.1000000	0.0000000
98.1100000	0.0000000
98.1200000	0.0000000
98.1300000	0.0000000
98.1400000	0.0000000
98.1500000	0.0000000
98.1600000	0.0000000
98.1700000	0.0000000
98.1800000	0.0000000
98.1900000	0.0000000
98.2000000	0.0000000
98.2100000	0.0000000
98.2200000	0.0000000
98.2300000	0.0000000
98.2400000	0.0000000
98.2500000	0.0000000
98.2600000	0.0000000
98.2700000	0.0000000
98.2800000	0.0000000
98.2900000	0.0000000
98.3000000	0.0000000
98.3100000	0.0000000
98.3200000	0.0000000
98.3300000	0.0000000
98.3400000	0.0000000
98.3500000	0.0000000
98.3600000	0.0000000
98.3700000	0.0000000
98.3800000	0.0000000
98.3900000	0.0000000
98.4000000	0.0000000
98.4100000	0.0000000
98.4200000	0.0000000
98.4300000	0.0000000
98.4400000	0.0000000
98.4500000	0.0000000
98.4600000	0.0000000
98.4700000	0.0000000
98.4800000	0.0000000
98.4900000	0.0000000
98.5000000	0.0000000
98.5100000	0.0000000
98.5200000	0.0000000
98.5300000	0.0000000
98.5400000	0.0000000
98.5500000	0.0000000
98.5600000	0.0000000
98.5700000	0.0000000
98.5800000	0.0000000
98.5900000	0.0000000
98.6000000	0.0000000
98.6100000	0.0000000
98.6200000	0.0000000
98.6300000	0.0000000
98.6400000	0.0000000
98.6500000	0.0000000
98.6600000	0.0000000
98.6700000	0.0000000
98.6800000	0.0000000
98.6900000	0.0000000
98.7000000	0.0000000
98.7100000	0.0000000
98.7200000	0.0000000
98.7300000	0.0000000
98.7400000	0.0000000
98.7500000	0.0000000
98.7600000	0.0000000
98.7700000	0.0000000
98.7800000	0.0000000
98.7900000	0.0000000
98.8000000	0.0000000
98.8100000	0.0000000
98.8200000	0.0000000
98.8300000	0.0000000
98.8400000	0.0000000
98.8500000	0.0000000
98.8600000	0.0000000
98.8700000	0.0000000
98.8800000	0.0000000
98.8900000	0.0000000
98.9000000	0.0000000
98.9100000	0.0000000
98.9200000	0.0000000
98.9300000	0.0000000
98.9400000	0.0000000
98.9500000	0.0000000
98.9600000	0.0000000
98.9700000	0.0000000
98.9800000	0.0000000
98.9900000	0.0000000
99.0000000	0.0000000
99.0100000	0.0000000
99.0200000	0.0000000
99.0300000	0.0000000
99.0400000	0.0000000
99.0500000	0.0000000
99.0600000	0.0000000
99.0700000	0.0000000
99.0800000	0.0000000
99.0900000	0.0000000
99.1000000	0.0000000
99.1100000	0.0000000
99.1200000	0.0000000
99.1300000	0.0000000
99.1400000	0.0000000
99.1500000	0.0000000
99.1600000	0.0000000
99.1700000	0.0000000
99.1800000	0.0000000
99.1900000	0.0000000
99.2000000	0.0000000
99.2100000	0.0000000
99.2200000	0.0000000
99.2300000	0.0000000
99.2400000	0.0000000
99.2500000	0.0000000
99.2600000	0.0000000
99.2700000	0.0000000
99.2800000	0.0000000
99.2900000	0.0000000
99.3000000	0.0000000
99.3100000	0.0000000
99.3200000	0.0000000
99.3300000	0.0000000
99.3400000	0.0000000
99.3500000	0.0000000
99.3600000	0.0000000
99.3700000	0.0000000
99.3800000	0.0000000
99.3900000	0.0000000
99.4000000	0.0000000
99.4100000	0.0000000
99.4200000	0.0000000
99.4300000	0.0000000
99.4400000	0.0000000
99.4500000	0.0000000
99.4600000	0.0000000
99.4700000	0.0000000
99.4800000	0.0000000
99.4900000	0.0000000
99.5000000	0.0000000
99.5100000	0.0000000
99.5200000	0.0000000
99.5300000	0.0000000
99.5400000	0.0000000
99.5500000	0.0000000
99.5600000	0.0000000
99.5700000	0.0000000
99.5800000	0.0000000
99.5900000	0.0000000
99.6000000	0.0000000
99.6100000	0.0000000
99.6200000	0.0000000
99.6300000	0.0000000
99.6400000	0.0000000
99.6500000	0.0000000
99.6600000	0.0000000
99.6700000	0.0000000
99.6800000	0.0000000
99.6900000	0.0000000
99.7000000	0.0000000
99.7100000	0.0000000
99.7200000	0.0000000
99.7300000	0.0000000
99.7400000	0.0000000
99.7500000	0.0000000
99.7600000	0.0000000
99.7700000	0.0000000
99.7800000	0.0000000
99.7900000	0.0000000
99.8000000	0.0000000
99.8100000	0.0000000
99.8200000	0.0000000
99.8300000	0.0000000
99.8400000	0.0000000
99.8500000	0.0000000
99.8600000	0.0000000
99.8700000	0.0000000
99.8800000	0.0000000
99.8900000	0.0000000
99.9000000	0.0000000
99.9100000	0.0000000
99.9200000	0.0000000
99.9300000	0.0000000
99.9400000	0.0000000
99.9500000	0.0000000
99.9600000	0.0000000
99.9700000	0.0000000
99.9800000	0.0000000
99.9900000	0.0000000
100.0000000	0.0000000


==> travellingwave_eta3.dat <==
0.0000000	1.0000000
0.0100000	1.0000000
0.0200000	1.0000000
0.0300000	1.0000000
0.0400000	1.0000000
0.0500000	1.0000000
0.0600000	1.0000000
0.0700000	1.0000000
0.0800000	1.0000000
0.0900000	1.0000000
0.1000000	1.0000000
0.1100000	1.0000000
0.1200000	1.0000000
0.1300000	1.0000000
0.1400000	1.0000000
0.1500000	1.0000000
0.1600000	1.0000000
0.1700000	1.0000000
0.1800000	1.0000000
0.1900000	1.0000000
0.2000000	1.0000000
0.2100000	1.0000000
0.2200000	1.0000000
0.2300000	1.0000000
0.2400000	1.0000000
0.2500000	1.0000000
0.2600000	1.0000000
0.2700000	1.0000000
0.2800000	1.0000000
0.2900000	1.0000000
0.3000000	1.0000000
0.3100000	1.0000000
0.3200000	1.0000000
0.3300000	1.0000000
0.3400000	1.0000000
0.3500000	1.0000000
0.3600000	1.0000000
0.3700000	1.0000000
0.3800000	1.0000000
0.3900000	1.0000000
0.4000000	1.0000000
0.4100000	1.0000000
0.4200000	1.0000000
0.4300000	1.0000000
0.4400000	1.0000000
0.4500000	1.0000000
0.4600000	1.0000000
0.4700000	1.0000000
0.4800000	1.0000000
0.4900000	1.0000000
0.5000000	1.0000000
0.5100000	1.0000000
0.5200000	1.0000000
0.5300000	1.0000000
0.5400000	1.0000000
0.5500000	1.0000000
0.5600000	1.0000000
0.5700000	1.0000000
0.5800000	1.0000000
0.5900000	1.0000000
0.6000000	1.0000000
0.6100000	1.0000000
0.6200000	1.0000000
0.6300000	1.0000000
0.6400000	1.0000000
0.6500000	1.0000000
0.6600000	1.0000000
0.6700000	1.0000000
0.6800000	1.0000000
0.6900000	1.0000000
0.7000000	1.0000000
0.7100000	1.0000000
0.7200000	1.0000000
0.7300000	1.0000000
0.7400000	1.0000000
0.7500000	1.0000000
0.7600000	1.0000000
0.7700000	1.0000000
0.7800000	1.0000000
0.7900000	1.0000000
0.8000000	1.0000000
0.8100000	1.0000000
0.8200000	1.0000000
0.8300000	1.0000000
0.8400000	1.0000000
0.8500000	1.0000000
0.8600000	1.0000000
0.8700000	1.0000000
0.8800000	1.0000000
0.8900000	1.0000000
0.9000000	1.0000000
0.9100000	1.0000000
0.9200000	1.0000000
0.9300000	1.0000000
0.9400000	1.0000000
0.9500000	1.0000000
0.9600000	1.0000000
0.9700000	1.0000000
0.9800000	1.0000000
0.9900000	1.0000000
1.0000000	1.0000000
1.0100000	1.0000000
1.0200000	1.0000000
1.0300000	1.0000000
1.0400000	1.0000000
1.0500000	1.0000000
1.0600000	1.0000000
1.0700000	1.0000000
1.0800000	1.0000000
1.0900000	1.0000000
1.1000000	1.0000000
1.1100000	1.0000000
1.1200000	1.0000000
1.1300000	1.0000000
1.1400000	1.0000000
1.1500000	1.0000000
1.1600000	1.0000000
1.1700000	1.0000000
1.1800000	1.0000000
1.1900000	1.0000000
1.2000000	1.0000000
1.2100000	1.0000000
1.2200000	1.0000000
1.2300000	1.0000000
1.2400000	1.0000000
1.2500000	1.0000000
1.2600000	1.0000000
1.2700000	1.0000000
1.2800000	1.0000000
1.2900000	1.0000000
1.3000000	1.0000000
1.3100000	1.0000000
1.3200000	1.0000000
1.3300000	1.0000000
1.3400000	1.0000000
1.3500000	1.0000000
1.3600000	1.0000000
1.3700000	1.0000000
1.3800000	1.0000000
1.3900000	1.0000000
1.4000000	1.0000000
1.4100000	1.0000000
1.4200000	1.0000000
1.4300000	1.0000000
1.4400000	1.0000000
1.4500000	1.0000000
1.4600000	1.0000000
1.4700000	1.0000000
1.4800000	1.0000000
1.4900000	1.0000000
1.5000000	1.0000000
1.5100000	1.0000000
1.5200000	1.0000000
1.5300000	1.0000000
1.5400000	1.0000000
1.5500000	1.0000000
1.5600000	1.0000000
1.5700000	1.0000000
1.5800000	1.0000000
1.5900000	1.0000000
1.6000000	1.0000000
1.6100000	1.0000000
1.6200000	1.0000000
1.6300000	1.0000000
1.6400000	1.0000000
1.6500000	1.0000000
1.6600000	1.0000000
1.6700000	1.0000000
1.6800000	1.0000000
1.6900000	1.0000000
1.7000000	1.0000000
1.7100000	1.0000000
1.7200000	1.0000000
1.7300000	1.0000000
1.7400000	1.0000000
1.7500000	1.0000000
1.7600000	1.0000000
1.7700000	1.0000000
1.7800000	1.0000000
1.7900000	1.0000000
1.8000000	1.0000000
1.8100000	1.0000000
1.8200000	1.0000000
1.8300000	1.0000000
1.8400000	1.0000000
1.8500000	1.0000000
1.8600000	1.0000000
1.8700000	1.0000000
1.8800000	1.0000000
1.8900000	1.0000000
1.9000000	1.0000000
1.9100000	1.0000000
1.9200000	1.0000000
1.9300000	1.0000000
1.9400000	1.0000000
1.9500000	1.0000000
1.9600000	1.0000000
1.9700000	1.0000000
1.9800000	1.0000000
1.9900000	1.0000000
2.0000000	1.0000000
2.0100000	1.0000000
2.0200000	1.0000000
2.0300000	1.0000000
2.0400000	1.0000000
2.0500000	1.0000000
2.0600000	1.0000000
2.0700000	1.0000000
2.0800000	1.0000000
2.0900000	1.0000000
2.1000000	1.0000000
2.1100000	1.0000000
2.1200000	1.0000000
2.1300000	1.0000000
2.1400000	1.0000000
2.1500000	1.0000000
2.1600000	1.0000000
2.1700000	1.0000000
2.1800000	1.0000000
2.1900000	1.0000000
2.2000000	1.0000000
2.2100000	1.0000000
2.2200000	1.0000000
2.2300000	1.0000000
2.2400000	1.0000000
2.2500000	1.0000000
2.2600000	1.0000000
2.2700000	1.0000000
2.2800000	1.0000000
2.2900000	1.0000000
2.3000000	1.0000000
2.3100000	1.0000000
2.3200000	1.0000000
2.3300000	1.0000000
2.3400000	1.0000000
2.3500000	1.0000000
2.3600000	1.0000000
2.3700000	1.0000000
2.3800000	1.0000000
2.3900000	1.0000000
2.4000000	1.0000000
2.4100000	1.0000000
2.4200000	1.0000000
2.4300000	1.0000000
2.4400000	1.0000000
2.4500000	1.0000000
2.4600000	1.0000000
2.4700000	1.0000000
2.4800000	1.0000000
2.4900000	1.0000000
2.5000000	1.0000000
2.5100000	1.0000000
2.5200000	1.0000000
2.5300000	1.0000000
2.5400000	1.0000000
2.5500000	1.0000000
2.5600000	1.0000000
2.5700000	1.0000000
2.5800000	1.0000000
2.5900000	1.0000000
2.6000000	1.0000000
2.6100000	1.0000000
2.6200000	1.0000000
2.6300000	1.0000000
2.6400000	1.0000000
2.6500000	1.0000000
2.6600000	1.0000000
2.6700000	1.0000000
2.6800000	1.0000000
2.6900000	1.0000000
2.7000000	1.0000000
2.7100000	1.0000000
2.7200000	1.0000000
2.7300000	1.0000000
2.7400000	1.0000000
2.7500000	1.0000000
2.7600000	1.0000000
2.7700000	1.0000000
2.7800000	1.0000000
2.7900000	1.0000000
2.8000000	1.0000000
2.8100000	1.0000000
2.8200000	1.0000000
2.8300000	1.0000000
2.8400000	1.0000000
2.8500000	1.0000000
2.8600000	1.0000000
2.8700000	1.0000000
2.8800000	1.0000000
2.8900000	1.0000000
2.9000000	1.0000000
2.9100000	1.0000000
2.9200000	1.0000000
2.9300000	1.0000000
2.9400000	1.0000000
2.9500000	1.0000000
2.9600000	1.0000000
2.9700000	1.0000000
2.9800000	1.0000000
2.9900000	1.0000000
3.0000000	1.0000000
3.0100000	1.0000000
3.0200000	1.0000000
3.0300000	1.0000000
3.0400000	1.0000000
3.0500000	1.0000000
3.0600000	1.0000000
3.0700000	1.0000000
3.0800000	1.0000000
3.0900000	1.0000000
3.1000000	1.0000000
3.1100000	1.0000000
3.1200000	1.0000000
3.1300000	1.0000000
3.1400000	1.0000000
3.1500000	1.0000000
3.1600000	1.0000000
3.1700000	1.0000000
3.1800000	1.0000000
3.1900000	1.0000000
3.2000000	1.0000000
3.2100000	1.0000000
3.2200000	1.0000000
3.2300000	1.0000000
3.2400000	1.0000000
3.2500000	1.0000000
3.2600000	1.0000000
3.2700000	1.0000000
3.2800000	1.0000000
3.2900000	1.0000000
3.3000000	1.0000000
3.3100000	1.0000000
3.3200000	1.0000000
3.3300000	1.0000000
3.3400000	1.0000000
3.3500000	1.0000000
3.3600000	1.0000000
3.3700000	1.0000000
3.3800000	1.0000000
3.3900000	1.0000000
3.4000000	1.0000000
3.4100000	1.0000000
3.4200000	1.0000000
3.4300000	1.0000000
3.4400000	1.0000000
3.4500000	1.0000000
3.4600000	1.0000000
3.4700000	1.0000000
3.4800000	1.0000000
3.4900000	1.0000000
3.5000000	1.0000000
3.5100000	1.0000000
3.5200000	1.0000000
3.5300000	1.0000000
3.5400000	1.0000000
3.5500000	1.0000000
3.5600000	1.0000000
3.5700000	1.0000000
3.5800000	1.0000000
3.5900000	1.0000000
3.6000000	1.0000000
3.6100000	1.0000000
3.6200000	1.0000000
3.6300000	1.0000000
3.6400000	1.0000000
3.6500000	1.0000000
3.6600000	1.0000000
3.6700000	1.0000000
3.6800000	1.0000000
3.6900000	1.0000000
3.7000000	1.0000000
3.7100000	1.0000000
3.7200000	1.0000000
3.7300000	1.0000000
3.7400000	1.0000000
3.7500000	1.0000000
3.7600000	1.0000000
3.7700000	1.0000000
3.7800000	1.0000000
3.7900000	1.0000000
3.8000000	1.0000000
3.8100000	1.0000000
3.8200000	1.0000000
3.8300000	1.0000000
3.8400000	1.0000000
3.8500000	1.0000000
3.8600000	1.0000000
3.8700000	1.0000000
3.8800000	1.0000000
3.8900000	1.0000000
3.9000000	1.0000000
3.9100000	1.0000000
3.9200000	1.0000000
3.9300000	1.0000000
3.9400000	1.0000000
3.9500000	1.0000000
3.9600000	1.0000000
3.9700000	1.0000000
3.9800000	1.0000000
3.9900000	1.0000000
4.0000000	1.0000000
4.0100000	1.0000000
4.0200000	1.0000000
4.0300000	1.0000000
4.0400000	1.0000000
4.0500000	1.0000000
4.0600000	1.0000000
4.0700000	1.0000000
4.0800000	1.0000000
4.0900000	1.0000000
4.1000000	1.0000000
4.1100000	1.0000000
4.1200000	1.0000000
4.1300000	1.0000000
4.1400000	1.0000000
4.1500000	1.0000000
4.1600000	1.0000000
4.1700000	1.0000000
4.1800000	1.0000000
4.1900000	1.0000000
4.2000000	1.0000000
4.2100000	1.0000000
4.2200000	1.0000000
4.2300000	1.0000000
4.2400000	1.0000000
4.2500000	1.0000000
4.2600000	1.0000000
4.2700000	1.0000000
4.2800000	1.0000000
4.2900000	1.0000000
4.3000000	1.0000000
4.3100000	1.0000000
4.3200000	1.0000000
4.3300000	1.0000000
4.3400000	1.0000000
4.3500000	1.0000000
4.3600000	1.0000000
4.3700000	1.0000000
4.3800000	1.0000000
4.3900000	1.0000000
4.4000000	1.0000000
4.4100000	1.0000000
4.4200000	1.0000000
4.4300000	1.0000000
4.4400000	1.0000000
4.4500000	1.0000000
4.4600000	1.0000000
4.4700000	1.0000000
4.4800000	1.0000000
4.4900000	1.0000000
4.5000000	1.0000000
4.5100000	1.0000000
4.5200000	1.0000000
4.5300000	1.0000000
4.5400000	1.0000000
4.5500000	1.0000000
4.5600000	1.0000000
4.5700000	1.0000000
4.5800000	1.0000000
4.5900000	1.0000000
4.6000000	1.0000000
4.6100000	1.0000000
4.6200000	1.0000000
4.6300000	1.0000000
4.6400000	1.0000000
4.6500000	1.0000000
4.6600000	1.0000000
4.6700000	1.0000000
4.6800000	1.0000000
4.6900000	1.0000000
4.7000000	1.0000000
4.7100000	1.0000000
4.7200000	1.0000000
4.7300000	1.0000000
4.7400000	1.0000000
4.7500000	1.0000000
4.7600000	1.0000000
4.7700000	1.0000000
4.7800000	1.0000000
4.7900000	1.0000000
4.8000000	1.0000000
4.8100000	1.0000000
4.8200000	1.0000000
4.8300000	1.0000000
4.8400000	1.0000000
4.8500000	1.0000000
4.8600000	1.0000000
4.8700000	1.0000000
4.8800000	1.0000000
4.8900000	1.0000000
4.9000000	1.0000000
4.9100000	1.0000000
4.9200000	1.0000000
4.9300000	1.0000000
4.9400000	1.0000000
4.9500000	1.0000000
4.9600000	1.0000000
4.9700000	1.0000000
4.9800000	1.0000000
4.9900000	1.0000000
5.0000000	1.0000000
5.0100000	1.0000000
5.0200000	1.0000000
5.0300000	1.0000000
5.0400000	1.0000000
5.0500000	1.0000000
5.0600000	1.0000000
5.0700000	1.0000000
5.0800000	1.0000000
5.0900000	1.0000000
5.1000000	1.0000000
5.1100000	1.0000000
5.1200000	1.0000000
5.1300000	1.0000000
5.1400000	1.0000000
5.1500000	1.0000000
5.1600000	1.0000000
5.1700000	1.0000000
5.1800000	1.0000000
5.1900000	1.0000000
5.2000000	1.0000000
5.2100000	1.0000000
5.2200000	1.0000000
5.2300000	1.0000000
5.2400000	1.0000000
5.2500000	1.0000000
5.2600000	1.0000000
5.2700000	1.0000000
5.2800000	1.0000000
5.2900000	1.0000000
5.3000000	1.0000000
5.3100000	1.0000000
5.3200000	1.0000000
5.3300000	1.0000000
5.3400000	1.0000000
5.3500000	1.0000000
5.3600000	1.0000000
5.3700000	1.0000000
5.3800000	1.0000000
5.3900000	1.0000000
5.4000000	1.0000000
5.4100000	1.0000000
5.4200000	1.0000000
5.4300000	1.0000000
5.4400000	1.0000000
5.4500000	1.0000000
5.4600000	1.0000000
5.4700000	1.0000000
5.4800000	1.0000000
5.4900000	1.0000000
5.5000000	1.0000000
5.5100000	1.0000000
5.5200000	1.0000000
5.5300000	1.0000000
5.5400000	1.0000000
5.5500000	1.0000000
5.5600000	1.0000000
5.5700000	1.0000000
5.5800000	1.0000000
5.5900000	1.0000000
5.6000000	1.0000000
5.6100000	1.0000000
5.6200000	1.0000000
5.6300000	1.0000000
5.6400000	1.0000000
5.6500000	1.0000000
5.6600000	1.0000000
5.6700000	1.0000000
5.6800000	1.0000000
5.6900000	1.0000000
5.7000000	1.0000000
5.7100000	1.0000000
5.7200000	1.0000000
5.7300000	1.0000000
5.7400000	1.0000000
5.7500000	1.0000000
5.7600000	1.0000000
5.7700000	1.0000000
5.7800000	1.0000000
5.7900000	1.0000000
5.8000000	1.0000000
5.8100000	1.0000000
5.8200000	1.0000000
5.8300000	1.0000000
5.8400000	1.0000000
5.8500000	1.0000000
5.8600000	1.0000000
5.8700000	1.0000000
5.8800000	1.0000000
5.8900000	1.0000000
5.9000000	1.0000000
5.9100000	1.0000000
5.9200000	1.0000000
5.9300000	1.0000000
5.9400000	1.0000000
5.9500000	1.0000000
5.9600000	1.0000000
5.9700000	1.0000000
5.9800000	1.0000000
5.9900000	1.0000000
6.0000000	1.0000000
6.0100000	1.0000000
6.0200000	1.0000000
6.0300000	1.0000000
6.0400000	1.0000000
6.0500000	1.0000000
6.0600000	1.0000000
6.0700000	1.0000000
6.0800000	1.0000000
6.0900000	1.0000000
6.1000000	1.0000000
6.1100000	1.0000000
6.1200000	1.0000000
6.1300000	1.0000000
6.1400000	1.0000000
6.1500000	1.0000000
6.1600000	1.0000000
6.1700000	1.0000000
6.1800000	1.0000000
6.1900000	1.0000000
6.2000000	1.0000000
6.2100000	1.0000000
6.2200000	1.0000000
6.2300000	1.0000000
6.2400000	1.0000000
6.2500000	1.0000000
6.2600000	1.0000000
6.2700000	1.0000000
6.2800000	1.0000000
6.2900000	1.0000000
6.3000000	1.0000000
6.3100000	1.0000000
6.3200000	1.0000000
6.3300000	1.0000000
6.3400000	1.0000000
6.3500000	1.0000000
6.3600000	1.0000000
6.3700000	1.0000000
6.3800000	1.0000000
6.3900000	1.0000000
6.4000000	1.0000000
6.4100000	1.0000000
6.4200000	1.0000000
6.4300000	1.0000000
6.4400000	1.0000000
6.4500000	1.0000000
6.4600000	1.0000000
6.4700000	1.0000000
6.4800000	1.0000000
6.4900000	1.0000000
6.5000000	1.0000000
6.5100000	1.0000000
6.5200000	1.0000000
6.5300000	1.0000000
6.5400000	1.0000000
6.5500000	1.0000000
6.5600000	1.0000000
6.5700000	1.0000000
6.5800000	1.0000000
6.5900000	1.0000000
6.6000000	1.0000000
6.6100000	1.0000000
6.6200000	1.0000000
6.6300000	1.0000000
6.6400000	1.0000000
6.6500000	1.0000000
6.6600000	1.0000000
6.6700000	1.0000000
6.6800000	1.0000000
6.6900000	1.0000000
6.7000000	1.0000000
6.7100000	1.0000000
6.7200000	1.0000000
6.7300000	1.0000000
6.7400000	1.0000000
6.7500000	1.0000000
6.7600000	1.0000000
6.7700000	1.0000000
6.7800000	1.0000000
6.7900000	1.0000000
6.8000000	1.0000000
6.8100000	1.0000000
6.8200000	1.0000000
6.8300000	1.0000000
6.8400000	1.0000000
6.8500000	1.0000000
6.8600000	1.0000000
6.8700000	1.0000000
6.8800000	1.0000000
6.8900000	1.0000000
6.9000000	1.0000000
6.9100000	1.0000000
6.9200000	1.0000000
6.9300000	1.0000000
6.9400000	1.0000000
6.9500000	1.0000000
6.9600000	1.0000000
6.9700000	1.0000000
6.9800000	1.0000000
6.9900000	1.0000000
7.0000000	1.0000000
7.0100000	1.0000000
7.0200000	1.0000000
7.0300000	1.0000000
7.0400000	1.0000000
7.0500000	1.0000000
7.0600000	1.0000000
7.0700000	1.0000000
7.0800000	1.0000000
7.0900000	1.0000000
7.1000000	1.0000000
7.1100000	1.0000000
7.1200000	1.0000000
7.1300000	1.0000000
7.1400000	1.0000000
7.1500000	1.0000000
7.1600000	1.0000000
7.1700000	1.0000000
7.1800000	1.0000000
7.1900000	1.0000000
7.2000000	1.0000000
7.2100000	1.0000000
7.2200000	1.0000000
7.2300000	1.0000000
7.2400000	1.0000000
7.2500000	1.0000000
7.2600000	1.0000000
7.2700000	1.0000000
7.2800000	1.0000000
7.2900000	1.0000000
7.3000000	1.0000000
7.3100000	1.0000000
7.3200000	1.0000000
7.3300000	1.0000000
7.3400000	1.0000000
7.3500000	1.0000000
7.3600000	1.0000000
7.3700000	1.0000000
7.3800000	1.0000000
7.3900000	1.0000000
7.4000000	1.0000000
7.4100000	1.0000000
7.4200000	1.0000000
7.4300000	1.0000000
7.4400000	1.0000000
7.4500000	1.0000000
7.4600000	1.0000000
7.4700000	1.0000000
7.4800000	1.0000000
7.4900000	1.0000000
7.5000000	1.0000000
7.5100000	1.0000000
7.5200000	1.0000000
7.5300000	1.0000000
7.5400000	1.0000000
7.5500000	1.0000000
7.5600000	1.0000000
7.5700000	1.0000000
7.5800000	1.0000000
7.5900000	1.0000000
7.6000000	1.0000000
7.6100000	1.0000000
7.6200000	1.0000000
7.6300000	1.0000000
7.6400000	1.0000000
7.6500000	1.0000000
7.6600000	1.0000000
7.6700000	1.0000000
7.6800000	1.0000000
7.6900000	1.0000000
7.7000000	1.0000000
7.7100000	1.0000000
7.7200000	1.0000000
7.7300000	1.0000000
7.7400000	1.0000000
7.7500000	1.0000000
7.7600000	1.0000000
7.7700000	1.0000000
7.7800000	1.0000000
7.7900000	1.0000000
7.8000000	1.0000000
7.8100000	1.0000000
7.8200000	1.0000000
7.8300000	1.0000000
7.8400000	1.0000000
7.8500000	1.0000000
7.8600000	1.0000000
7.8700000	1.0000000
7.8800000	1.0000000
7.8900000	1.0000000
7.9000000	1.0000000
7.9100000	1.0000000
7.9200000	1.0000000
7.9300000	1.0000000
7.9400000	1.0000000
7.9500000	1.0000000
7.9600000	1.0000000
7.9700000	1.0000000
7.9800000	1.0000000
7.9900000	1.0000000
8.0000000	1.0000000
8.0100000	1.0000000
8.0200000	1.0000000
8.0300000	1.0000000
8.0400000	1.0000000
8.0500000	1.0000000
8.0600000	1.0000000
8.0700000	1.0000000
8.0800000	1.0000000
8.0900000	1.0000000
8.1000000	1.0000000
8.1100000	1.0000000
8.1200000	1.0000000
8.1300000	1.0000000
8.1400000	1.0000000
8.1500000	1.0000000
8.1600000	1.0000000
8.1700000	1.0000000
8.1800000	1.0000000
8.1900000	1.0000000
8.2000000	1.0000000
8.2100000	1.0000000
8.2200000	1.0000000
8.2300000	1.0000000
8.2400000	1.0000000
8.2500000	1.0000000
8.2600000	1.0000000
8.2700000	1.0000000
8.2800000	1.0000000
8.2900000	1.0000000
8.3000000	1.0000000
8.3100000	1.0000000
8.3200000	1.0000000
8.3300000	1.0000000
8.3400000	1.0000000
8.3500000	1.0000000
8.3600000	1.0000000
8.3700000	1.0000000
8.3800000	1.0000000
8.3900000	1.0000000
8.4000000	1.0000000
8.4100000	1.0000000
8.4200000	1.0000000
8.4300000	1.0000000
8.4400000	1.0000000
8.4500000	1.0000000
8.4600000	1.0000000
8.4700000	1.0000000
8.4800000	1.0000000
8.4900000	1.0000000
8.5000000	1.0000000
8.5100000	1.0000000
8.5200000	1.0000000
8.5300000	1.0000000
8.5400000	1.0000000
8.5500000	1.0000000
8.5600000	1.0000000
8.5700000	1.0000000
8.5800000	1.0000000
8.5900000	1.0000000
8.6000000	1.0000000
8.6100000	1.0000000
8.6200000	1.0000000
8.6300000	1.0000000
8.6400000	1.0000000
8.6500000	1.0000000
8.6600000	1.0000000
8.6700000	1.0000000
8.6800000	1.0000000
8.6900000	1.0000000
8.7000000	1.0000000
8.7100000	1.0000000
8.7200000	1.0000000
8.7300000	1.0000000
8.7400000	1.0000000
8.7500000	1.0000000
8.7600000	1.0000000
8.7700000	1.0000000
8.7800000	1.0000000
8.7900000	1.0000000
8.8000000	1.0000000
8.8100000	1.0000000
8.8200000	1.0000000
8.8300000	1.0000000
8.8400000	1.0000000
8.8500000	1.0000000
8.8600000	1.0000000
8.8700000	1.0000000
8.8800000	1.0000000
8.8900000	1.0000000
8.9000000	1.0000000
8.9100000	1.0000000
8.9200000	1.0000000
8.9300000	1.0000000
8.9400000	1.0000000
8.9500000	1.0000000
8.9600000	1.0000000
8.9700000	1.0000000
8.9800000	1.0000000
8.9900000	1.0000000
9.0000000	1.0000000
9.0100000	1.0000000
9.0200000	1.0000000
9.0300000	1.0000000
9.0400000	1.0000000
9.0500000	1.0000000
9.0600000	1.0000000
9.0700000	1.0000000
9.0800000	1.0000000
9.0900000	1.0000000
9.1000000	1.0000000
9.1100000	1.0000000
9.1200000	1.0000000
9.1300000	1.0000000
9.1400000	1.0000000
9.1500000	1.0000000
9.1600000	1.0000000
9.1700000	1.0000000
9.1800000	1.0000000
9.1900000	1.0000000
9.2000000	1.0000000
9.2100000	1.0000000
9.2200000	1.0000000
9.2300000	1.0000000
9.2400000	1.0000000
9.2500000	1.0000000
9.2600000	1.0000000
9.2700000	1.0000000
9.2800000	1.0000000
9.2900000	1.0000000
9.3000000	1.0000000
9.3100000	1.0000000
9.3200000	1.0000000
9.3300000	1.0000000
9.3400000	1.0000000
9.3500000	1.0000000
9.3600000	1.0000000
9.3700000	1.0000000
9.3800000	1.0000000
9.3900000	1.0000000
9.4000000	1.0000000
9.4100000	1.0000000
9.4200000	1.0000000
9.4300000	1.0000000
9.4400000	1.0000000
9.4500000	1.0000000
9.4600000	1.0000000
9.4700000	1.0000000
9.4800000	1.0000000
9.4900000	1.0000000
9.5000000	1.0000000
9.5100000	1.0000000
9.5200000	1.0000000
9.5300000	1.0000000
9.5400000	1.0000000
9.5500000	1.0000000
9.5600000	1.0000000
9.5700000	1.0000000
9.5800000	1.0000000
9.5900000	1.0000000
9.6000000	1.0000000
9.6100000	1.0000000
9.6200000	1.0000000
9.6300000	1.0000000
9.6400000	1.0000000
9.6500000	1.0000000
9.6600000	1.0000000
9.6700000	1.0000000
9.6800000	1.0000000
9.6900000	1.0000000
9.7000000	1.0000000
9.7100000	1.0000000
9.7200000	1.0000000
9.7300000	1.0000000
9.7400000	1.0000000
9.7500000	1.0000000
9.7600000	1.0000000
9.7700000	1.0000000
9.7800000	1.0000000
9.7900000	1.0000000
9.8000000	1.0000000
9.8100000	1.0000000
9.8200000	1.0000000
9.8300000	1.0000000
9.8400000	1.0000000
9.8500000	1.0000000
9.8600000	1.0000000
9.8700000	1.0000000
9.8800000	1.0000000
9.8900000	1.0000000
9.9000000	1.0000000
9.9100000	1.0000000
9.9200000	1.0000000
9.9300000	1.0000000
9.9400000	1.0000000
9.9500000	1.0000000
9.9600000	1.0000000
9.9700000	1.0000000
9.9800000	1.0000000
9.9900000	1.0000000
10.0000000	1.0000000
10.0100000	1.0000000
10.0200000	1.0000000
10.0300000	1.0000000
10.0400000	1.0000000
10.0500000	1.0000000
10.0600000	1.0000000
10.0700000	1.0000000
10.0800000	1.0000000
10.0900000	1.0000000
10.1000000	1.0000000
10.1100000	1.0000000
10.1200000	1.0000000
10.1300000	1.0000000
10.1400000	1.0000000
10.1500000	1.0000000
10.1600000	1.0000000
10.1700000	1.0000000
10.1800000	1.0000000
10.1900000	1.0000000
10.2000000	1.0000000
10.2100000	1.0000000
10.2200000	1.0000000
10.2300000	1.0000000
10.2400000	1.0000000
10.2500000	1.0000000
10.2600000	1.0000000
10.2700000	1.0000000
10.2800000	1.0000000
10.2900000	1.0000000
10.3000000	1.0000000
10.3100000	1.0000000
10.3200000	1.0000000
10.3300000	1.0000000
10.3400000	1.0000000
10.3500000	1.0000000
10.3600000	1.0000000
10.3700000	1.0000000
10.3800000	1.0000000
10.3900000	1.0000000
10.4000000	1.0000000
10.4100000	1.0000000
10.4200000	1.0000000
10.4300000	1.0000000
10.4400000	1.0000000
10.4500000	1.0000000
10.4600000	1.0000000
10.4700000	1.0000000
10.4800000	1.0000000
10.4900000	1.0000000
10.5000000	1.0000000
10.5100000	1.0000000
10.5200000	1.0000000
10.5300000	1.0000000
10.5400000	1.0000000
10.5500000	1.0000000
10.5600000	1.0000000
10.5700000	1.0000000
10.5800000	1.0000000
10.5900000	1.0000000
10.6000000	1.0000000
10.6100000	1.0000000
10.6200000	1.0000000
10.6300000	1.0000000
10.6400000	1.0000000
10.6500000	1.0000000
10.6600000	1.0000000
10.6700000	1.0000000
10.6800000	1.0000000
10.6900000	1.0000000
10.7000000	1.0000000
10.7100000	1.0000000
10.7200000	1.0000000
10.7300000	1.0000000
10.7400000	1.0000000
10.7500000	1.0000000
10.7600000	1.0000000
10.7700000	1.0000000
10.7800000	1.0000000
10.7900000	1.0000000
10.8000000	1.0000000
10.8100000	1.0000000
10.8200000	1.0000000
10.8300000	1.0000000
10.8400000	1.0000000
10.8500000	1.0000000
10.8600000	1.0000000
10.8700000	1.0000000
10.8800000	1.0000000
10.8900000	1.0000000
10.9000000	1.0000000
10.9100000	1.0000000
10.9200000	1.0000000
10.9300000	1.0000000
10.9400000	1.0000000
10.9500000	1.0000000
10.9600000	1.0000000
10.9700000	1.0000000
10.9800000	1.0000000
10.9900000	1.0000000
11.0000000	1.0000000
11.0100000	1.0000000
11.0200000	1.0000000
11.0300000	1.0000000
11.0400000	1.0000000
11.0500000	1.0000000
11.0600000	1.0000000
11.0700000	1.0000000
11.0800000	1.0000000
11.0900000	1.0000000
11.1000000	1.0000000
11.1100000	1.0000000
11.1200000	1.0000000
11.1300000	1.0000000
11.1400000	1.0000000
11.1500000	1.0000000
11.1600000	1.0000000
11.1700000	1.0000000
11.1800000	1.0000000
11.1900000	1.0000000
11.2000000	1.0000000
11.2100000	1.0000000
11.2200000	1.0000000
11.2300000	1.0000000
11.2400000	1.0000000
11.2500000	1.0000000
11.2600000	1.0000000
11.2700000	1.0000000
11.2800000	1.0000000
11.2900000	1.0000000
11.3000000	1.0000000
11.3100000	1.0000000
11.3200000	1.0000000
11.3300000	1.0000000
11.3400000	1.0000000
11.3500000	1.0000000
11.3600000	1.0000000
11.3700000	1.0000000
11.3800000	1.0000000
11.3900000	1.0000000
11.4000000	1.0000000
11.4100000	1.0000000
11.4200000	1.0000000
11.4300000	1.0000000
11.4400000	1.0000000
11.4500000	1.0000000
11.4600000	1.0000000
11.4700000	1.0000000
11.4800000	1.0000000
11.4900000	1.0000000
11.5000000	1.0000000
11.5100000	1.0000000
11.5200000	1.0000000
11.5300000	1.0000000
11.5400000	1.0000000
11.5500000	1.0000000
11.5600000	1.0000000
11.5700000	1.0000000
11.5800000	1.0000000
11.5900000	1.0000000
11.6000000	1.0000000
11.6100000	1.0000000
11.6200000	1.0000000
11.6300000	1.0000000
11.6400000	1.0000000
11.6500000	1.0000000
11.6600000	1.0000000
11.6700000	1.0000000
11.6800000	1.0000000
11.6900000	1.0000000
11.7000000	1.0000000
11.7100000	1.0000000
11.7200000	1.0000000
11.7300000	1.0000000
11.7400000	1.0000000
11.7500000	1.0000000
11.7600000	1.0000000
11.7700000	1.0000000
11.7800000	1.0000000
11.7900000	1.0000000
11.8000000	1.0000000
11.8100000	1.0000000
11.8200000	1.0000000
11.8300000	1.0000000
11.8400000	1.0000000
11.8500000	1.0000000
11.8600000	1.0000000
11.8700000	1.0000000
11.8800000	1.0000000
11.8900000	1.0000000
11.9000000	1.0000000
11.9100000	1.0000000
11.9200000	1.0000000
11.9300000	1.0000000
11.9400000	1.0000000
11.9500000	1.0000000
11.9600000	1.0000000
11.9700000	1.0000000
11.9800000	1.0000000
11.9900000	1.0000000
12.0000000	1.0000000
12.0100000	1.0000000
12.0200000	1.0000000
12.0300000	1.0000000
12.0400000	1.0000000
12.0500000	1.0000000
12.0600000	1.0000000
12.0700000	1.0000000
12.0800000	1.0000000
12.0900000	1.0000000
12.1000000	1.0000000
12.1100000	1.0000000
12.1200000	1.0000000
12.1300000	1.0000000
12.1400000	1.0000000
12.1500000	1.0000000
12.1600000	1.0000000
12.1700000	1.0000000
12.1800000	1.0000000
12.1900000	1.0000000
12.2000000	1.0000000
12.2100000	1.0000000
12.2200000	1.0000000
12.2300000	1.0000000
12.2400000	1.0000000
12.2500000	1.0000000
12.2600000	1.0000000
12.2700000	1.0000000
12.2800000	1.0000000
12.2900000	1.0000000
12.3000000	1.0000000
12.3100000	1.0000000
12.3200000	1.0000000
12.3300000	1.0000000
12.3400000	1.0000000
12.3500000	1.0000000
12.3600000	1.0000000
12.3700000	1.0000000
12.3800000	1.0000000
12.3900000	1.0000000
12.4000000	1.0000000
12.4100000	1.0000000
12.4200000	1.0000000
12.4300000	1.0000000
12.4400000	1.0000000
12.4500000	1.0000000
12.4600000	1.0000000
12.4700000	1.0000000
12.4800000	1.0000000
12.4900000	1.0000000
12.5000000	1.0000000
12.5100000	1.0000000
12.5200000	1.0000000
12.5300000	1.0000000
12.5400000	1.0000000
12.5500000	1.0000000
12.5600000	1.0000000
12.5700000	1.0000000
12.5800000	1.0000000
12.5900000	1.0000000
12.6000000	1.0000000
12.6100000	1.0000000
12.6200000	1.0000000
12.6300000	1.0000000
12.6400000	1.0000000
12.6500000	1.0000000
12.6600000	1.0000000
12.6700000	1.0000000
12.6800000	1.0000000
12.6900000	1.0000000
12.7000000	1.0000000
12.7100000	1.0000000
12.7200000	1.0000000
12.7300000	1.0000000
12.7400000	1.0000000
12.7500000	1.0000000
12.7600000	1.0000000
12.7700000	1.0000000
12.7800000	1.0000000
12.7900000	1.0000000
12.8000000	1.0000000
12.8100000	1.0000000
12.8200000	1.0000000
12.8300000	1.0000000
12.8400000	1.0000000
12.8500000	1.0000000
12.8600000	1.0000000
12.8700000	1.0000000
12.8800000	1.0000000
12.8900000	1.0000000
12.9000000	1.0000000
12.9100000	1.0000000
12.9200000	1.0000000
12.9300000	1.0000000
12.9400000	1.0000000
12.9500000	1.0000000
12.9600000	1.0000000
12.9700000	1.0000000
12.9800000	1.0000000
12.9900000	1.0000000
13.0000000	1.0000000
13.0100000	1.0000000
13.0200000	1.0000000
13.0300000	1.0000000
13.0400000	1.0000000
13.0500000	1.0000000
13.0600000	1.0000000
13.0700000	1.0000000
13.0800000	1.0000000
13.0900000	1.0000000
13.1000000	1.0000000
13.1100000	1.0000000
13.1200000	1.0000000
13.1300000	1.0000000
13.1400000	1.0000000
13.1500000	1.0000000
13.1600000	1.0000000
13.1700000	1.0000000
13.1800000	1.0000000
13.1900000	1.0000000
13.2000000	1.0000000
13.2100000	1.0000000
13.2200000	1.0000000
13.2300000	1.0000000
13.2400000	1.0000000
13.2500000	1.0000000
13.2600000	1.0000000
13.2700000	1.0000000
13.2800000	1.0000000
13.2900000	1.0000000
13.3000000	1.0000000
13.3100000	1.0000000
13.3200000	1.0000000
13.3300000	1.0000000
13.3400000	1.0000000
13.3500000	1.0000000
13.3600000	1.0000000
13.3700000	1.0000000
13.3800000	1.0000000
13.3900000	1.0000000
13.4000000	1.0000000
13.4100000	1.0000000
13.4200000	1.0000000
13.4300000	1.0000000
13.4400000	1.0000000
13.4500000	1.0000000
13.4600000	1.0000000
13.4700000	1.0000000
13.4800000	1.0000000
13.4900000	1.0000000
13.5000000	1.0000000
13.5100000	1.0000000
13.5200000	1.0000000
13.5300000	1.0000000
13.5400000	1.0000000
13.5500000	1.0000000
13.5600000	1.0000000
13.5700000	1.0000000
13.5800000	1.0000000
13.5900000	1.0000000
13.6000000	1.0000000
13.6100000	1.0000000
13.6200000	1.0000000
13.6300000	1.0000000
13.6400000	1.0000000
13.6500000	1.0000000
13.6600000	1.0000000
13.6700000	1.0000000
13.6800000	1.0000000
13.6900000	1.0000000
13.7000000	1.0000000
13.7100000	1.0000000
13.7200000	1.0000000
13.7300000	1.0000000
13.7400000	1.0000000
13.7500000	1.0000000
13.7600000	1.0000000
13.7700000	1.0000000
13.7800000	1.0000000
13.7900000	1.0000000
13.8000000	1.0000000
13.8100000	1.0000000
13.8200000	1.0000000
13.8300000	1.0000000
13.8400000	1.0000000
13.8500000	1.0000000
13.8600000	1.0000000
13.8700000	1.0000000
13.8800000	1.0000000
13.8900000	1.0000000
13.9000000	1.0000000
13.9100000	1.0000000
13.9200000	1.0000000
13.9300000	1.0000000
13.9400000	1.0000000
13.9500000	1.0000000
13.9600000	1.0000000
13.9700000	1.0000000
13.9800000	1.0000000
13.9900000	1.0000000
14.0000000	1.0000000
14.0100000	1.0000000
14.0200000	1.0000000
14.0300000	1.0000000
14.0400000	1.0000000
14.0500000	1.0000000
14.0600000	1.0000000
14.0700000	1.0000000
14.0800000	1.0000000
14.0900000	1.0000000
14.1000000	1.0000000
14.1100000	1.0000000
14.1200000	1.0000000
14.1300000	1.0000000
14.1400000	1.0000000
14.1500000	1.0000000
14.1600000	1.0000000
14.1700000	1.0000000
14.1800000	1.0000000
14.1900000	1.0000000
14.2000000	1.0000000
14.2100000	1.0000000
14.2200000	1.0000000
14.2300000	1.0000000
14.2400000	1.0000000
14.2500000	1.0000000
14.2600000	1.0000000
14.2700000	1.0000000
14.2800000	1.0000000
14.2900000	1.0000000
14.3000000	1.0000000
14.3100000	1.0000000
14.3200000	1.0000000
14.3300000	1.0000000
14.3400000	1.0000000
14.3500000	1.0000000
14.3600000	1.0000000
14.3700000	1.0000000
14.3800000	1.0000000
14.3900000	1.0000000
14.4000000	1.0000000
14.4100000	1.0000000
14.4200000	1.0000000
14.4300000	1.0000000
14.4400000	1.0000000
14.4500000	1.0000000
14.4600000	1.0000000
14.4700000	1.0000000
14.4800000	1.0000000
14.4900000	1.0000000
14.5000000	1.0000000
14.5100000	1.0000000
14.5200000	1.0000000
14.5300000	1.0000000
14.5400000	1.0000000
14.5500000	1.0000000
14.5600000	1.0000000
14.5700000	1.0000000
14.5800000	1.0000000
14.5900000	1.0000000
14.6000000	1.0000000
14.6100000	1.0000000
14.6200000	1.0000000
14.6300000	1.0000000
14.6400000	1.0000000
14.6500000	1.0000000
14.6600000	1.0000000
14.6700000	1.0000000
14.6800000	1.0000000
14.6900000	1.0000000
14.7000000	1.0000000
14.7100000	1.0000000
14.7200000	1.0000000
14.7300000	1.0000000
14.7400000	1.0000000
14.7500000	1.0000000
14.7600000	1.0000000
14.7700000	1.0000000
14.7800000	1.0000000
14.7900000	1.0000000
14.8000000	1.0000000
14.8100000	1.0000000
14.8200000	1.0000000
14.8300000	1.0000000
14.8400000	1.0000000
14.8500000	1.0000000
14.8600000	1.0000000
14.8700000	1.0000000
14.8800000	1.0000000
14.8900000	1.0000000
14.9000000	1.0000000
14.9100000	1.0000000
14.9200000	1.0000000
14.9300000	1.0000000
14.9400000	1.0000000
14.9500000	1.0000000
14.9600000	1.0000000
14.9700000	1.0000000
14.9800000	1.0000000
14.9900000	1.0000000
15.0000000	1.0000000
15.0100000	1.0000000
15.0200000	1.0000000
15.0300000	1.0000000
15.0400000	1.0000000
15.0500000	1.0000000
15.0600000	1.0000000
15.0700000	1.0000000
15.0800000	1.0000000
15.0900000	1.0000000
15.1000000	1.0000000
15.1100000	1.0000000
15.1200000	1.0000000
15.1300000	1.0000000
15.1400000	1.0000000
15.1500000	1.0000000
15.1600000	1.0000000
15.1700000	1.0000000
15.1800000	1.0000000
15.1900000	1.0000000
15.2000000	1.0000000
15.2100000	1.0000000
15.2200000	1.0000000
15.2300000	1.0000000
15.2400000	1.0000000
15.2500000	1.0000000
15.2600000	1.0000000
15.2700000	1.0000000
15.2800000	1.0000000
15.2900000	1.0000000
15.3000000	1.0000000
15.3100000	1.0000000
15.3200000	1.0000000
15.3300000	1.0000000
15.3400000	1.0000000
15.3500000	1.0000000
15.3600000	1.0000000
15.3700000	1.0000000
15.3800000	1.0000000
15.3900000	1.0000000
15.4000000	1.0000000
15.4100000	1.0000000
15.4200000	1.0000000
15.4300000	1.0000000
15.4400000	1.0000000
15.4500000	1.0000000
15.4600000	1.0000000
15.4700000	1.0000000
15.4800000	1.0000000
15.4900000	1.0000000
15.5000000	1.0000000
15.5100000	1.0000000
15.5200000	1.0000000
15.5300000	1.0000000
15.5400000	1.0000000
15.5500000	1.0000000
15.5600000	1.0000000
15.5700000	1.0000000
15.5800000	1.0000000
15.5900000	1.0000000
15.6000000	1.0000000
15.6100000	1.0000000
15.6200000	1.0000000
15.6300000	1.0000000
15.6400000	1.0000000
15.6500000	1.0000000
15.6600000	1.0000000
15.6700000	1.0000000
15.6800000	1.0000000
15.6900000	1.0000000
15.7000000	1.0000000
15.7100000	1.0000000
15.7200000	1.0000000
15.7300000	1.0000000
15.7400000	1.0000000
15.7500000	1.0000000
15.7600000	1.0000000
15.7700000	1.0000000
15.7800000	1.0000000
15.7900000	1.0000000
15.8000000	1.0000000
15.8100000	1.0000000
15.8200000	1.0000000
15.8300000	1.0000000
15.8400000	1.0000000
15.8500000	1.0000000
15.8600000	1.0000000
15.8700000	1.0000000
15.8800000	1.0000000
15.8900000	1.0000000
15.9000000	1.0000000
15.9100000	1.0000000
15.9200000	1.0000000
15.9300000	1.0000000
15.9400000	1.0000000
15.9500000	1.0000000
15.9600000	1.0000000
15.9700000	1.0000000
15.9800000	1.0000000
15.9900000	1.0000000
16.0000000	1.0000000
16.0100000	1.0000000
16.0200000	1.0000000
16.0300000	1.0000000
16.0400000	1.0000000
16.0500000	1.0000000
16.0600000	1.0000000
16.0700000	1.0000000
16.0800000	1.0000000
16.0900000	1.0000000
16.1000000	1.0000000
16.1100000	1.0000000
16.1200000	1.0000000
16.1300000	1.0000000
16.1400000	1.0000000
16.1500000	1.0000000
16.1600000	1.0000000
16.1700000	1.0000000
16.1800000	1.0000000
16.1900000	1.0000000
16.2000000	1.0000000
16.2100000	1.0000000
16.2200000	1.0000000
16.2300000	1.0000000
16.2400000	1.0000000
16.2500000	1.0000000
16.2600000	1.0000000
16.2700000	1.0000000
16.2800000	1.0000000
16.2900000	1.0000000
16.3000000	1.0000000
16.3100000	1.0000000
16.3200000	1.0000000
16.3300000	1.0000000
16.3400000	1.0000000
16.3500000	1.0000000
16.3600000	1.0000000
16.3700000	1.0000000
16.3800000	1.0000000
16.3900000	1.0000000
16.4000000	1.0000000
16.4100000	1.0000000
16.4200000	1.0000000
16.4300000	1.0000000
16.4400000	1.0000000
16.4500000	1.0000000
16.4600000	1.0000000
16.4700000	1.0000000
16.4800000	1.0000000
16.4900000	1.0000000
16.5000000	1.0000000
16.5100000	1.0000000
16.5200000	1.0000000
16.5300000	1.0000000
16.5400000	1.0000000
16.5500000	1.0000000
16.5600000	1.0000000
16.5700000	1.0000000
16.5800000	1.0000000
16.5900000	1.0000000
16.6000000	1.0000000
16.6100000	1.0000000
16.6200000	1.0000000
16.6300000	1.0000000
16.6400000	1.0000000
16.6500000	1.0000000
16.6600000	1.0000000
16.6700000	1.0000000
16.6800000	1.0000000
16.6900000	1.0000000
16.7000000	1.0000000
16.7100000	1.0000000
16.7200000	1.0000000
16.7300000	1.0000000
16.7400000	1.0000000
16.7500000	1.0000000
16.7600000	1.0000000
16.7700000	1.0000000
16.7800000	1.0000000
16.7900000	1.0000000
16.8000000	1.0000000
16.8100000	1.0000000
16.8200000	1.0000000
16.8300000	1.0000000
16.8400000	1.0000000
16.8500000	1.0000000
16.8600000	1.0000000
16.8700000	1.0000000
16.8800000	1.0000000
16.8900000	1.0000000
16.9000000	1.0000000
16.9100000	1.0000000
16.9200000	1.0000000
16.9300000	1.0000000
16.9400000	1.0000000
16.9500000	1.0000000
16.9600000	1.0000000
16.9700000	1.0000000
16.9800000	1.0000000
16.9900000	1.0000000
17.0000000	1.0000000
17.0100000	1.0000000
17.0200000	1.0000000
17.0300000	1.0000000
17.0400000	1.0000000
17.0500000	1.0000000
17.0600000	1.0000000
17.0700000	1.0000000
17.0800000	1.0000000
17.0900000	1.0000000
17.1000000	1.0000000
17.1100000	1.0000000
17.1200000	1.0000000
17.1300000	1.0000000
17.1400000	1.0000000
17.1500000	1.0000000
17.1600000	1.0000000
17.1700000	1.0000000
17.1800000	1.0000000
17.1900000	1.0000000
17.2000000	1.0000000
17.2100000	1.0000000
17.2200000	1.0000000
17.2300000	1.0000000
17.2400000	1.0000000
17.2500000	1.0000000
17.2600000	1.0000000
17.2700000	1.0000000
17.2800000	1.0000000
17.2900000	1.0000000
17.3000000	1.0000000
17.3100000	1.0000000
17.3200000	1.0000000
17.3300000	1.0000000
17.3400000	1.0000000
17.3500000	1.0000000
17.3600000	1.0000000
17.3700000	1.0000000
17.3800000	1.0000000
17.3900000	1.0000000
17.4000000	1.0000000
17.4100000	1.0000000
17.4200000	1.0000000
17.4300000	1.0000000
17.4400000	1.0000000
17.4500000	1.0000000
17.4600000	1.0000000
17.4700000	1.0000000
17.4800000	1.0000000
17.4900000	1.0000000
17.5000000	1.0000000
17.5100000	1.0000000
17.5200000	1.0000000
17.5300000	1.0000000
17.5400000	1.0000000
17.5500000	1.0000000
17.5600000	1.0000000
17.5700000	1.0000000
17.5800000	1.0000000
17.5900000	1.0000000
17.6000000	1.0000000
17.6100000	1.0000000
17.6200000	1.0000000
17.6300000	1.0000000
17.6400000	1.0000000
17.6500000	1.0000000
17.6600000	1.0000000
17.6700000	1.0000000
17.6800000	1.0000000
17.6900000	1.0000000
17.7000000	1.0000000
17.7100000	1.0000000
17.7200000	1.0000000
17.7300000	1.0000000
17.7400000	1.0000000
17.7500000	1.0000000
17.7600000	1.0000000
17.7700000	1.0000000
17.7800000	1.0000000
17.7900000	1.0000000
17.8000000	1.0000000
17.8100000	1.0000000
17.8200000	1.0000000
17.8300000	1.0000000
17.8400000	1.0000000
17.8500000	1.0000000
17.8600000	1.0000000
17.8700000	1.0000000
17.8800000	1.0000000
17.8900000	1.0000000
17.9000000	1.0000000
17.9100000	1.0000000
17.9200000	1.0000000
17.9300000	1.0000000
17.9400000	1.0000000
17.9500000	1.0000000
17.9600000	1.0000000
17.9700000	1.0000000
17.9800000	1.0000000
17.9900000	1.0000000
18.0000000	1.0000000
18.0100000	1.0000000
18.0200000	1.0000000
18.0300000	1.0000000
18.0400000	1.0000000
18.0500000	1.0000000
18.0600000	1.0000000
18.0700000	1.0000000
18.0800000	1.0000000
18.0900000	1.0000000
18.1000000	1.0000000
18.1100000	1.0000000
18.1200000	1.0000000
18.1300000	1.0000000
18.1400000	1.0000000
18.1500000	1.0000000
18.1600000	1.0000000
18.1700000	1.0000000
18.1800000	1.0000000
18.1900000	1.0000000
18.2000000	1.0000000
18.2100000	1.0000000
18.2200000	1.0000000
18.2300000	1.0000000
18.2400000	1.0000000
18.2500000	1.0000000
18.2600000	1.0000000
18.2700000	1.0000000
18.2800000	1.0000000
18.2900000	1.0000000
18.3000000	1.0000000
18.3100000	1.0000000
18.3200000	1.0000000
18.3300000	1.0000000
18.3400000	1.0000000
18.3500000	1.0000000
18.3600000	1.0000000
18.3700000	1.0000000
18.3800000	1.0000000
18.3900000	1.0000000
18.4000000	1.0000000
18.4100000	1.0000000
18.4200000	1.0000000
18.4300000	1.0000000
18.4400000	1.0000000
18.4500000	1.0000000
18.4600000	1.0000000
18.4700000	1.0000000
18.4800000	1.0000000
18.4900000	1.0000000
18.5000000	1.0000000
18.5100000	1.0000000
18.5200000	1.0000000
18.5300000	1.0000000
18.5400000	1.0000000
18.5500000	1.0000000
18.5600000	1.0000000
18.5700000	1.0000000
18.5800000	1.0000000
18.5900000	1.0000000
18.6000000	1.0000000
18.6100000	1.0000000
18.6200000	1.0000000
18.6300000	1.0000000
18.6400000	1.0000000
18.6500000	1.0000000
18.6600000	1.0000000
18.6700000	1.0000000
18.6800000	1.0000000
18.6900000	1.0000000
18.7000000	1.0000000
18.7100000	1.0000000
18.7200000	1.0000000
18.7300000	1.0000000
18.7400000	1.0000000
18.7500000	1.0000000
18.7600000	1.0000000
18.7700000	1.0000000
18.7800000	1.0000000
18.7900000	1.0000000
18.8000000	1.0000000
18.8100000	1.0000000
18.8200000	1.0000000
18.8300000	1.0000000
18.8400000	1.0000000
18.8500000	1.0000000
18.8600000	1.0000000
18.8700000	1.0000000
18.8800000	1.0000000
18.8900000	1.0000000
18.9000000	1.0000000
18.9100000	1.0000000
18.9200000	1.0000000
18.9300000	1.0000000
18.9400000	1.0000000
18.9500000	1.0000000
18.9600000	1.0000000
18.9700000	1.0000000
18.9800000	1.0000000
18.9900000	1.0000000
19.0000000	1.0000000
19.0100000	1.0000000
19.0200000	1.0000000
19.0300000	1.0000000
19.0400000	1.0000000
19.0500000	1.0000000
19.0600000	1.0000000
19.0700000	1.0000000
19.0800000	1.0000000
19.0900000	1.0000000
19.1000000	1.0000000
19.1100000	1.0000000
19.1200000	1.0000000
19.1300000	1.0000000
19.1400000	1.0000000
19.1500000	1.0000000
19.1600000	1.0000000
19.1700000	1.0000000
19.1800000	1.0000000
19.1900000	1.0000000
19.2000000	1.0000000
19.2100000	1.0000000
19.2200000	1.0000000
19.2300000	1.0000000
19.2400000	1.0000000
19.2500000	1.0000000
19.2600000	1.0000000
19.2700000	1.0000000
19.2800000	1.0000000
19.2900000	1.0000000
19.3000000	1.0000000
19.3100000	1.0000000
19.3200000	1.0000000
19.3300000	1.0000000
19.3400000	1.0000000
19.3500000	1.0000000
19.3600000	1.0000000
19.3700000	1.0000000
19.3800000	1.0000000
19.3900000	1.0000000
19.4000000	1.0000000
19.4100000	1.0000000
19.4200000	1.0000000
19.4300000	1.0000000
19.4400000	1.0000000
19.4500000	1.0000000
19.4600000	1.0000000
19.4700000	1.0000000
19.4800000	1.0000000
19.4900000	1.0000000
19.5000000	1.0000000
19.5100000	1.0000000
19.5200000	1.0000000
19.5300000	1.0000000
19.5400000	1.0000000
19.5500000	1.0000000
19.5600000	1.0000000
19.5700000	1.0000000
19.5800000	1.0000000
19.5900000	1.0000000
19.6000000	1.0000000
19.6100000	1.0000000
19.6200000	1.0000000
19.6300000	1.0000000
19.6400000	1.0000000
19.6500000	1.0000000
19.6600000	1.0000000
19.6700000	1.0000000
19.6800000	1.0000000
19.6900000	1.0000000
19.7000000	1.0000000
19.7100000	1.0000000
19.7200000	1.0000000
19.7300000	1.0000000
19.7400000	1.0000000
19.7500000	1.0000000
19.7600000	1.0000000
19.7700000	1.0000000
19.7800000	1.0000000
19.7900000	1.0000000
19.8000000	1.0000000
19.8100000	1.0000000
19.8200000	1.0000000
19.8300000	1.0000000
19.8400000	1.0000000
19.8500000	1.0000000
19.8600000	1.0000000
19.8700000	1.0000000
19.8800000	1.0000000
19.8900000	1.0000000
19.9000000	1.0000000
19.9100000	1.0000000
19.9200000	1.0000000
19.9300000	1.0000000
19.9400000	1.0000000
19.9500000	1.0000000
19.9600000	1.0000000
19.9700000	1.0000000
19.9800000	1.0000000
19.9900000	1.0000000
20.0000000	1.0000000
20.0100000	1.0000000
20.0200000	1.0000000
20.0300000	1.0000000
20.0400000	1.0000000
20.0500000	1.0000000
20.0600000	1.0000000
20.0700000	1.0000000
20.0800000	1.0000000
20.0900000	1.0000000
20.1000000	1.0000000
20.1100000	1.0000000
20.1200000	1.0000000
20.1300000	1.0000000
20.1400000	1.0000000
20.1500000	1.0000000
20.1600000	1.0000000
20.1700000	1.0000000
20.1800000	1.0000000
20.1900000	1.0000000
20.2000000	1.0000000
20.2100000	1.0000000
20.2200000	1.0000000
20.2300000	1.0000000
20.2400000	1.0000000
20.2500000	1.0000000
20.2600000	1.0000000
20.2700000	1.0000000
20.2800000	1.0000000
20.2900000	1.0000000
20.3000000	1.0000000
20.3100000	1.0000000
20.3200000	1.0000000
20.3300000	1.0000000
20.3400000	1.0000000
20.3500000	1.0000000
20.3600000	1.0000000
20.3700000	1.0000000
20.3800000	1.0000000
20.3900000	1.0000000
20.4000000	1.0000000
20.4100000	1.0000000
20.4200000	1.0000000
20.4300000	1.0000000
20.4400000	1.0000000
20.4500000	1.0000000
20.4600000	1.0000000
20.4700000	1.0000000
20.4800000	1.0000000
20.4900000	1.0000000
20.5000000	1.0000000
20.5100000	1.0000000
20.5200000	1.0000000
20.5300000	1.0000000
20.5400000	1.0000000
20.5500000	1.0000000
20.5600000	1.0000000
20.5700000	1.0000000
20.5800000	1.0000000
20.5900000	1.0000000
20.6000000	1.0000000
20.6100000	1.0000000
20.6200000	1.0000000
20.6300000	1.0000000
20.6400000	1.0000000
20.6500000	1.0000000
20.6600000	1.0000000
20.6700000	1.0000000
20.6800000	1.0000000
20.6900000	1.0000000
20.7000000	1.0000000
20.7100000	1.0000000
20.7200000	1.0000000
20.7300000	1.0000000
20.7400000	1.0000000
20.7500000	1.0000000
20.7600000	1.0000000
20.7700000	1.0000000
20.7800000	1.0000000
20.7900000	1.0000000
20.8000000	1.0000000
20.8100000	1.0000000
20.8200000	1.0000000
20.8300000	1.0000000
20.8400000	1.0000000
20.8500000	1.0000000
20.8600000	1.0000000
20.8700000	1.0000000
20.8800000	1.0000000
20.8900000	1.0000000
20.9000000	1.0000000
20.9100000	1.0000000
20.9200000	1.0000000
20.9300000	1.0000000
20.9400000	1.0000000
20.9500000	1.0000000
20.9600000	1.0000000
20.9700000	1.0000000
20.9800000	1.0000000
20.9900000	1.0000000
21.0000000	1.0000000
21.0100000	1.0000000
21.0200000	1.0000000
21.0300000	1.0000000
21.0400000	1.0000000
21.0500000	1.0000000
21.0600000	1.0000000
21.0700000	1.0000000
21.0800000	1.0000000
21.0900000	1.0000000
21.1000000	1.0000000
21.1100000	1.0000000
21.1200000	1.0000000
21.1300000	1.0000000
21.1400000	1.0000000
21.1500000	1.0000000
21.1600000	1.0000000
21.1700000	1.0000000
21.1800000	1.0000000
21.1900000	1.0000000
21.2000000	1.0000000
21.2100000	1.0000000
21.2200000	1.0000000
21.2300000	1.0000000
21.2400000	1.0000000
21.2500000	1.0000000
21.2600000	1.0000000
21.2700000	1.0000000
21.2800000	1.0000000
21.2900000	1.0000000
21.3000000	1.0000000
21.3100000	1.0000000
21.3200000	1.0000000
21.3300000	1.0000000
21.3400000	1.0000000
21.3500000	1.0000000
21.3600000	1.0000000
21.3700000	1.0000000
21.3800000	1.0000000
21.3900000	1.0000000
21.4000000	1.0000000
21.4100000	1.0000000
21.4200000	1.0000000
21.4300000	1.0000000
21.4400000	1.0000000
21.4500000	1.0000000
21.4600000	1.0000000
21.4700000	1.0000000
21.4800000	1.0000000
21.4900000	1.0000000
21.5000000	1.0000000
21.5100000	1.0000000
21.5200000	1.0000000
21.5300000	1.0000000
21.5400000	1.0000000
21.5500000	1.0000000
21.5600000	1.0000000
21.5700000	1.0000000
21.5800000	1.0000000
21.5900000	1.0000000
21.6000000	1.0000000
21.6100000	1.0000000
21.6200000	1.0000000
21.6300000	1.0000000
21.6400000	1.0000000
21.6500000	1.0000000
21.6600000	1.0000000
21.6700000	1.0000000
21.6800000	1.0000000
21.6900000	1.0000000
21.7000000	1.0000000
21.7100000	1.0000000
21.7200000	1.0000000
21.7300000	1.0000000
21.7400000	1.0000000
21.7500000	1.0000000
21.7600000	1.0000000
21.7700000	1.0000000
21.7800000	1.0000000
21.7900000	1.0000000
21.8000000	1.0000000
21.8100000	1.0000000
21.8200000	1.0000000
21.8300000	1.0000000
21.8400000	1.0000000
21.8500000	1.0000000
21.8600000	1.0000000
21.8700000	1.0000000
21.8800000	1.0000000
21.8900000	1.0000000
21.9000000	1.0000000
21.9100000	1.0000000
21.9200000	1.0000000
21.9300000	1.0000000
21.9400000	1.0000000
21.9500000	1.0000000
21.9600000	1.0000000
21.9700000	1.0000000
21.9800000	1.0000000
21.9900000	1.0000000
22.0000000	1.0000000
22.0100000	1.0000000
22.0200000	1.0000000
22.0300000	1.0000000
22.0400000	1.0000000
22.0500000	1.0000000
22.0600000	1.0000000
22.0700000	1.0000000
22.0800000	1.0000000
22.0900000	1.0000000
22.1000000	1.0000000
22.1100000	1.0000000
22.1200000	1.0000000
22.1300000	1.0000000
22.1400000	1.0000000
22.1500000	1.0000000
22.1600000	1.0000000
22.1700000	1.0000000
22.1800000	1.0000000
22.1900000	1.0000000
22.2000000	1.0000000
22.2100000	1.0000000
22.2200000	1.0000000
22.2300000	1.0000000
22.2400000	1.0000000
22.2500000	1.0000000
22.2600000	1.0000000
22.2700000	1.0000000
22.2800000	1.0000000
22.2900000	1.0000000
22.3000000	1.0000000
22.3100000	1.0000000
22.3200000	1.0000000
22.3300000	1.0000000
22.3400000	1.0000000
22.3500000	1.0000000
22.3600000	1.0000000
22.3700000	1.0000000
22.3800000	1.0000000
22.3900000	1.0000000
22.4000000	1.0000000
22.4100000	1.0000000
22.4200000	1.0000000
22.4300000	1.0000000
22.4400000	1.0000000
22.4500000	1.0000000
22.4600000	1.0000000
22.4700000	1.0000000
22.4800000	1.0000000
22.4900000	1.0000000
22.5000000	1.0000000
22.5100000	1.0000000
22.5200000	1.0000000
22.5300000	1.0000000
22.5400000	1.0000000
22.5500000	1.0000000
22.5600000	1.0000000
22.5700000	1.0000000
22.5800000	1.0000000
22.5900000	1.0000000
22.6000000	1.0000000
22.6100000	1.0000000
22.6200000	1.0000000
22.6300000	1.0000000
22.6400000	1.0000000
22.6500000	1.0000000
22.6600000	1.0000000
22.6700000	1.0000000
22.6800000	1.0000000
22.6900000	1.0000000
22.7000000	1.0000000
22.7100000	1.0000000
22.7200000	1.0000000
22.7300000	1.0000000
22.7400000	1.0000000
22.7500000	1.0000000
22.7600000	1.0000000
22.7700000	1.0000000
22.7800000	1.0000000
22.7900000	1.0000000
22.8000000	1.0000000
22.8100000	1.0000000
22.8200000	1.0000000
22.8300000	1.0000000
22.8400000	1.0000000
22.8500000	1.0000000
22.8600000	1.0000000
22.8700000	1.0000000
22.8800000	1.0000000
22.8900000	1.0000000
22.9000000	1.0000000
22.9100000	1.0000000
22.9200000	1.0000000
22.9300000	1.0000000
22.9400000	1.0000000
22.9500000	1.0000000
22.9600000	1.0000000
22.9700000	1.0000000
22.9800000	1.0000000
22.9900000	1.0000000
23.0000000	1.0000000
23.0100000	1.0000000
23.0200000	1.0000000
23.0300000	1.0000000
23.0400000	1.0000000
23.0500000	1.0000000
23.0600000	1.0000000
23.0700000	1.0000000
23.0800000	1.0000000
23.0900000	1.0000000
23.1000000	1.0000000
23.1100000	1.0000000
23.1200000	1.0000000
23.1300000	1.0000000
23.1400000	1.0000000
23.1500000	1.0000000
23.1600000	1.0000000
23.1700000	1.0000000
23.1800000	1.0000000
23.1900000	1.0000000
23.2000000	1.0000000
23.2100000	1.0000000
23.2200000	1.0000000
23.2300000	1.0000000
23.2400000	1.0000000
23.2500000	1.0000000
23.2600000	1.0000000
23.2700000	1.0000000
23.2800000	1.0000000
23.2900000	1.0000000
23.3000000	1.0000000
23.3100000	1.0000000
23.3200000	1.0000000
23.3300000	1.0000000
23.3400000	1.0000000
23.3500000	1.0000000
23.3600000	1.0000000
23.3700000	1.0000000
23.3800000	1.0000000
23.3900000	1.0000000
23.4000000	1.0000000
23.4100000	1.0000000
23.4200000	1.0000000
23.4300000	1.0000000
23.4400000	1.0000000
23.4500000	1.0000000
23.4600000	1.0000000
23.4700000	1.0000000
23.4800000	1.0000000
23.4900000	1.0000000
23.5000000	1.0000000
23.5100000	1.0000000
23.5200000	1.0000000
23.5300000	1.0000000
23.5400000	1.0000000
23.5500000	1.0000000
23.5600000	1.0000000
23.5700000	1.0000000
23.5800000	1.0000000
23.5900000	1.0000000
23.6000000	1.0000000
23.6100000	1.0000000
23.6200000	1.0000000
23.6300000	1.0000000
23.6400000	1.0000000
23.6500000	1.0000000
23.6600000	1.0000000
23.6700000	1.0000000
23.6800000	1.0000000
23.6900000	1.0000000
23.7000000	1.0000000
23.7100000	1.0000000
23.7200000	1.0000000
23.7300000	1.0000000
23.7400000	1.0000000
23.7500000	1.0000000
23.7600000	1.0000000
23.7700000	1.0000000
23.7800000	1.0000000
23.7900000	1.0000000
23.8000000	1.0000000
23.8100000	1.0000000
23.8200000	1.0000000
23.8300000	1.0000000
23.8400000	1.0000000
23.8500000	1.0000000
23.8600000	1.0000000
23.8700000	1.0000000
23.8800000	1.0000000
23.8900000	1.0000000
23.9000000	1.0000000
23.9100000	1.0000000
23.9200000	1.0000000
23.9300000	1.0000000
23.9400000	1.0000000
23.9500000	1.0000000
23.9600000	1.0000000
23.9700000	1.0000000
23.9800000	1.0000000
23.9900000	1.0000000
24.0000000	1.0000000
24.0100000	1.0000000
24.0200000	1.0000000
24.0300000	1.0000000
24.0400000	1.0000000
24.0500000	1.0000000
24.0600000	1.0000000
24.0700000	1.0000000
24.0800000	1.0000000
24.0900000	1.0000000
24.1000000	1.0000000
24.1100000	1.0000000
24.1200000	1.0000000
24.1300000	1.0000000
24.1400000	1.0000000
24.1500000	1.0000000
24.1600000	1.0000000
24.1700000	1.0000000
24.1800000	1.0000000
24.1900000	1.0000000
24.2000000	1.0000000
24.2100000	1.0000000
24.2200000	1.0000000
24.2300000	1.0000000
24.2400000	1.0000000
24.2500000	1.0000000
24.2600000	1.0000000
24.2700000	1.0000000
24.2800000	1.0000000
24.2900000	1.0000000
24.3000000	1.0000000
24.3100000	1.0000000
24.3200000	1.0000000
24.3300000	1.0000000
24.3400000	1.0000000
24.3500000	1.0000000
24.3600000	1.0000000
24.3700000	1.0000000
24.3800000	1.0000000
24.3900000	1.0000000
24.4000000	1.0000000
24.4100000	1.0000000
24.4200000	1.0000000
24.4300000	1.0000000
24.4400000	1.0000000
24.4500000	1.0000000
24.4600000	1.0000000
24.4700000	1.0000000
24.4800000	1.0000000
24.4900000	1.0000000
24.5000000	1.0000000
24.5100000	1.0000000
24.5200000	1.0000000
24.5300000	1.0000000
24.5400000	1.0000000
24.5500000	1.0000000
24.5600000	1.0000000
24.5700000	1.0000000
24.5800000	1.0000000
24.5900000	1.0000000
24.6000000	1.0000000
24.6100000	1.0000000
24.6200000	1.0000000
24.6300000	1.0000000
24.6400000	1.0000000
24.6500000	1.0000000
24.6600000	1.0000000
24.6700000	1.0000000
24.6800000	1.0000000
24.6900000	1.0000000
24.7000000	1.0000000
24.7100000	1.0000000
24.7200000	1.0000000
24.7300000	1.0000000
24.7400000	1.0000000
24.7500000	1.0000000
24.7600000	1.0000000
24.7700000	1.0000000
24.7800000	1.0000000
24.7900000	1.0000000
24.8000000	1.0000000
24.8100000	1.0000000
24.8200000	1.0000000
24.8300000	1.0000000
24.8400000	1.0000000
24.8500000	1.0000000
24.8600000	1.0000000
24.8700000	1.0000000
24.8800000	1.0000000
24.8900000	1.0000000
24.9000000	1.0000000
24.9100000	1.0000000
24.9200000	1.0000000
24.9300000	1.0000000
24.9400000	1.0000000
24.9500000	1.0000000
24.9600000	1.0000000
24.9700000	1.0000000
24.9800000	1.0000000
24.9900000	1.0000000
25.0000000	1.0000000
25.0100000	1.0000000
25.0200000	1.0000000
25.0300000	1.0000000
25.0400000	1.0000000
25.0500000	1.0000000
25.0600000	1.0000000
25.0700000	1.0000000
25.0800000	1.0000000
25.0900000	1.0000000
25.1000000	1.0000000
25.1100000	1.0000000
25.1200000	1.0000000
25.1300000	1.0000000
25.1400000	1.0000000
25.1500000	1.0000000
25.1600000	1.0000000
25.1700000	1.0000000
25.1800000	1.0000000
25.1900000	1.0000000
25.2000000	1.0000000
25.2100000	1.0000000
25.2200000	1.0000000
25.2300000	1.0000000
25.2400000	1.0000000
25.2500000	1.0000000
25.2600000	1.0000000
25.2700000	1.0000000
25.2800000	1.0000000
25.2900000	1.0000000
25.3000000	1.0000000
25.3100000	1.0000000
25.3200000	1.0000000
25.3300000	1.0000000
25.3400000	1.0000000
25.3500000	1.0000000
25.3600000	1.0000000
25.3700000	1.0000000
25.3800000	1.0000000
25.3900000	1.0000000
25.4000000	1.0000000
25.4100000	1.0000000
25.4200000	1.0000000
25.4300000	1.0000000
25.4400000	1.0000000
25.4500000	1.0000000
25.4600000	1.0000000
25.4700000	1.0000000
25.4800000	1.0000000
25.4900000	1.0000000
25.5000000	1.0000000
25.5100000	1.0000000
25.5200000	1.0000000
25.5300000	1.0000000
25.5400000	1.0000000
25.5500000	1.0000000
25.5600000	1.0000000
25.5700000	1.0000000
25.5800000	1.0000000
25.5900000	1.0000000
25.6000000	1.0000000
25.6100000	1.0000000
25.6200000	1.0000000
25.6300000	1.0000000
25.6400000	1.0000000
25.6500000	1.0000000
25.6600000	1.0000000
25.6700000	1.0000000
25.6800000	1.0000000
25.6900000	1.0000000
25.7000000	1.0000000
25.7100000	1.0000000
25.7200000	1.0000000
25.7300000	1.0000000
25.7400000	1.0000000
25.7500000	1.0000000
25.7600000	1.0000000
25.7700000	1.0000000
25.7800000	1.0000000
25.7900000	1.0000000
25.8000000	1.0000000
25.8100000	1.0000000
25.8200000	1.0000000
25.8300000	1.0000000
25.8400000	1.0000000
25.8500000	1.0000000
25.8600000	1.0000000
25.8700000	1.0000000
25.8800000	1.0000000
25.8900000	1.0000000
25.9000000	1.0000000
25.9100000	1.0000000
25.9200000	1.0000000
25.9300000	1.0000000
25.9400000	1.0000000
25.9500000	1.0000000
25.9600000	1.0000000
25.9700000	1.0000000
25.9800000	1.0000000
25.9900000	1.0000000
26.0000000	1.0000000
26.0100000	1.0000000
26.0200000	1.0000000
26.0300000	1.0000000
26.0400000	1.0000000
26.0500000	1.0000000
26.0600000	1.0000000
26.0700000	1.0000000
26.0800000	1.0000000
26.0900000	1.0000000
26.1000000	1.0000000
26.1100000	1.0000000
26.1200000	1.0000000
26.1300000	1.0000000
26.1400000	1.0000000
26.1500000	1.0000000
26.1600000	1.0000000
26.1700000	1.0000000
26.1800000	1.0000000
26.1900000	1.0000000
26.2000000	1.0000000
26.2100000	1.0000000
26.2200000	1.0000000
26.2300000	1.0000000
26.2400000	1.0000000
26.2500000	1.0000000
26.2600000	1.0000000
26.2700000	1.0000000
26.2800000	1.0000000
26.2900000	1.0000000
26.3000000	1.0000000
26.3100000	1.0000000
26.3200000	1.0000000
26.3300000	1.0000000
26.3400000	1.0000000
26.3500000	1.0000000
26.3600000	1.0000000
26.3700000	1.0000000
26.3800000	1.0000000
26.3900000	1.0000000
26.4000000	1.0000000
26.4100000	1.0000000
26.4200000	1.0000000
26.4300000	1.0000000
26.4400000	1.0000000
26.4500000	1.0000000
26.4600000	1.0000000
26.4700000	1.0000000
26.4800000	1.0000000
26.4900000	1.0000000
26.5000000	1.0000000
26.5100000	1.0000000
26.5200000	1.0000000
26.5300000	1.0000000
26.5400000	1.0000000
26.5500000	1.0000000
26.5600000	1.0000000
26.5700000	1.0000000
26.5800000	1.0000000
26.5900000	1.0000000
26.6000000	1.0000000
26.6100000	1.0000000
26.6200000	1.0000000
26.6300000	1.0000000
26.6400000	1.0000000
26.6500000	1.0000000
26.6600000	1.0000000
26.6700000	1.0000000
26.6800000	1.0000000
26.6900000	1.0000000
26.7000000	1.0000000
26.7100000	1.0000000
26.7200000	1.0000000
26.7300000	1.0000000
26.7400000	1.0000000
26.7500000	1.0000000
26.7600000	1.0000000
26.7700000	1.0000000
26.7800000	1.0000000
26.7900000	1.0000000
26.8000000	1.0000000
26.8100000	1.0000000
26.8200000	1.0000000
26.8300000	1.0000000
26.8400000	1.0000000
26.8500000	1.0000000
26.8600000	1.0000000
26.8700000	1.0000000
26.8800000	1.0000000
26.8900000	1.0000000
26.9000000	1.0000000
26.9100000	1.0000000
26.9200000	1.0000000
26.9300000	1.0000000
26.9400000	1.0000000
26.9500000	1.0000000
26.9600000	1.0000000
26.9700000	1.0000000
26.9800000	1.0000000
26.9900000	1.0000000
27.0000000	1.0000000
27.0100000	1.0000000
27.0200000	1.0000000
27.0300000	1.0000000
27.0400000	1.0000000
27.0500000	1.0000000
27.0600000	1.0000000
27.0700000	1.0000000
27.0800000	1.0000000
27.0900000	1.0000000
27.1000000	1.0000000
27.1100000	1.0000000
27.1200000	1.0000000
27.1300000	1.0000000
27.1400000	1.0000000
27.1500000	1.0000000
27.1600000	1.0000000
27.1700000	1.0000000
27.1800000	1.0000000
27.1900000	1.0000000
27.2000000	1.0000000
27.2100000	1.0000000
27.2200000	1.0000000
27.2300000	1.0000000
27.2400000	1.0000000
27.2500000	1.0000000
27.2600000	1.0000000
27.2700000	1.0000000
27.2800000	1.0000000
27.2900000	1.0000000
27.3000000	1.0000000
27.3100000	1.0000000
27.3200000	1.0000000
27.3300000	1.0000000
27.3400000	1.0000000
27.3500000	1.0000000
27.3600000	1.0000000
27.3700000	1.0000000
27.3800000	1.0000000
27.3900000	1.0000000
27.4000000	1.0000000
27.4100000	1.0000000
27.4200000	1.0000000
27.4300000	1.0000000
27.4400000	1.0000000
27.4500000	1.0000000
27.4600000	1.0000000
27.4700000	1.0000000
27.4800000	1.0000000
27.4900000	1.0000000
27.5000000	1.0000000
27.5100000	1.0000000
27.5200000	1.0000000
27.5300000	1.0000000
27.5400000	1.0000000
27.5500000	1.0000000
27.5600000	1.0000000
27.5700000	1.0000000
27.5800000	1.0000000
27.5900000	1.0000000
27.6000000	1.0000000
27.6100000	1.0000000
27.6200000	1.0000000
27.6300000	1.0000000
27.6400000	1.0000000
27.6500000	1.0000000
27.6600000	1.0000000
27.6700000	1.0000000
27.6800000	1.0000000
27.6900000	1.0000000
27.7000000	1.0000000
27.7100000	1.0000000
27.7200000	1.0000000
27.7300000	1.0000000
27.7400000	1.0000000
27.7500000	1.0000000
27.7600000	1.0000000
27.7700000	1.0000000
27.7800000	1.0000000
27.7900000	1.0000000
27.8000000	1.0000000
27.8100000	1.0000000
27.8200000	1.0000000
27.8300000	1.0000000
27.8400000	1.0000000
27.8500000	1.0000000
27.8600000	1.0000000
27.8700000	1.0000000
27.8800000	1.0000000
27.8900000	1.0000000
27.9000000	1.0000000
27.9100000	1.0000000
27.9200000	1.0000000
27.9300000	1.0000000
27.9400000	1.0000000
27.9500000	1.0000000
27.9600000	1.0000000
27.9700000	1.0000000
27.9800000	1.0000000
27.9900000	1.0000000
28.0000000	1.0000000
28.0100000	1.0000000
28.0200000	1.0000000
28.0300000	1.0000000
28.0400000	1.0000000
28.0500000	1.0000000
28.0600000	1.0000000
28.0700000	1.0000000
28.0800000	1.0000000
28.0900000	1.0000000
28.1000000	1.0000000
28.1100000	1.0000000
28.1200000	1.0000000
28.1300000	1.0000000
28.1400000	1.0000000
28.1500000	1.0000000
28.1600000	1.0000000
28.1700000	1.0000000
28.1800000	1.0000000
28.1900000	1.0000000
28.2000000	1.0000000
28.2100000	1.0000000
28.2200000	1.0000000
28.2300000	1.0000000
28.2400000	1.0000000
28.2500000	1.0000000
28.2600000	1.0000000
28.2700000	1.0000000
28.2800000	1.0000000
28.2900000	1.0000000
28.3000000	1.0000000
28.3100000	1.0000000
28.3200000	1.0000000
28.3300000	1.0000000
28.3400000	1.0000000
28.3500000	1.0000000
28.3600000	1.0000000
28.3700000	1.0000000
28.3800000	1.0000000
28.3900000	1.0000000
28.4000000	1.0000000
28.4100000	1.0000000
28.4200000	1.0000000
28.4300000	1.0000000
28.4400000	1.0000000
28.4500000	1.0000000
28.4600000	1.0000000
28.4700000	1.0000000
28.4800000	1.0000000
28.4900000	1.0000000
28.5000000	1.0000000
28.5100000	1.0000000
28.5200000	1.0000000
28.5300000	1.0000000
28.5400000	1.0000000
28.5500000	1.0000000
28.5600000	1.0000000
28.5700000	1.0000000
28.5800000	1.0000000
28.5900000	1.0000000
28.6000000	1.0000000
28.6100000	1.0000000
28.6200000	1.0000000
28.6300000	1.0000000
28.6400000	1.0000000
28.6500000	1.0000000
28.6600000	1.0000000
28.6700000	1.0000000
28.6800000	1.0000000
28.6900000	1.0000000
28.7000000	1.0000000
28.7100000	1.0000000
28.7200000	1.0000000
28.7300000	1.0000000
28.7400000	1.0000000
28.7500000	1.0000000
28.7600000	1.0000000
28.7700000	1.0000000
28.7800000	1.0000000
28.7900000	1.0000000
28.8000000	1.0000000
28.8100000	1.0000000
28.8200000	1.0000000
28.8300000	1.0000000
28.8400000	1.0000000
28.8500000	1.0000000
28.8600000	1.0000000
28.8700000	1.0000000
28.8800000	1.0000000
28.8900000	1.0000000
28.9000000	1.0000000
28.9100000	1.0000000
28.9200000	1.0000000
28.9300000	1.0000000
28.9400000	1.0000000
28.9500000	1.0000000
28.9600000	1.0000000
28.9700000	1.0000000
28.9800000	1.0000000
28.9900000	1.0000000
29.0000000	1.0000000
29.0100000	1.0000000
29.0200000	1.0000000
29.0300000	1.0000000
29.0400000	1.0000000
29.0500000	1.0000000
29.0600000	1.0000000
29.0700000	1.0000000
29.0800000	1.0000000
29.0900000	1.0000000
29.1000000	1.0000000
29.1100000	1.0000000
29.1200000	1.0000000
29.1300000	1.0000000
29.1400000	1.0000000
29.1500000	1.0000000
29.1600000	1.0000000
29.1700000	1.0000000
29.1800000	1.0000000
29.1900000	1.0000000
29.2000000	1.0000000
29.2100000	1.0000000
29.2200000	1.0000000
29.2300000	1.0000000
29.2400000	1.0000000
29.2500000	1.0000000
29.2600000	1.0000000
29.2700000	1.0000000
29.2800000	1.0000000
29.2900000	1.0000000
29.3000000	1.0000000
29.3100000	1.0000000
29.3200000	1.0000000
29.3300000	1.0000000
29.3400000	1.0000000
29.3500000	1.0000000
29.3600000	1.0000000
29.3700000	1.0000000
29.3800000	1.0000000
29.3900000	1.0000000
29.4000000	1.0000000
29.4100000	1.0000000
29.4200000	1.0000000
29.4300000	1.0000000
29.4400000	1.0000000
29.4500000	1.0000000
29.4600000	1.0000000
29.4700000	1.0000000
29.4800000	1.0000000
29.4900000	1.0000000
29.5000000	1.0000000
29.5100000	1.0000000
29.5200000	1.0000000
29.5300000	1.0000000
29.5400000	1.0000000
29.5500000	1.0000000
29.5600000	1.0000000
29.5700000	1.0000000
29.5800000	1.0000000
29.5900000	1.0000000
29.6000000	1.0000000
29.6100000	1.0000000
29.6200000	1.0000000
29.6300000	1.0000000
29.6400000	1.0000000
29.6500000	1.0000000
29.6600000	1.0000000
29.6700000	1.0000000
29.6800000	1.0000000
29.6900000	1.0000000
29.7000000	1.0000000
29.7100000	1.0000000
29.7200000	1.0000000
29.7300000	1.0000000
29.7400000	1.0000000
29.7500000	1.0000000
29.7600000	1.0000000
29.7700000	1.0000000
29.7800000	1.0000000
29.7900000	1.0000000
29.8000000	1.0000000
29.8100000	1.0000000
29.8200000	1.0000000
29.8300000	1.0000000
29.8400000	1.0000000
29.8500000	1.0000000
29.8600000	1.0000000
29.8700000	1.0000000
29.8800000	1.0000000
29.8900000	1.0000000
29.9000000	1.0000000
29.9100000	1.0000000
29.9200000	1.0000000
29.9300000	1.0000000
29.9400000	1.0000000
29.9500000	1.0000000
29.9600000	1.0000000
29.9700000	1.0000000
29.9800000	1.0000000
29.9900000	1.0000000
30.0000000	1.0000000
30.0100000	1.0000000
30.0200000	1.0000000
30.0300000	1.0000000
30.0400000	1.0000000
30.0500000	1.0000000
30.0600000	1.0000000
30.0700000	1.0000000
30.0800000	1.0000000
30.0900000	1.0000000
30.1000000	1.0000000
30.1100000	1.0000000
30.1200000	1.0000000
30.1300000	1.0000000
30.1400000	1.0000000
30.1500000	1.0000000
30.1600000	1.0000000
30.1700000	1.0000000
30.1800000	1.0000000
30.1900000	1.0000000
30.2000000	1.0000000
30.2100000	1.0000000
30.2200000	1.0000000
30.2300000	1.0000000
30.2400000	1.0000000
30.2500000	1.0000000
30.2600000	1.0000000
30.2700000	1.0000000
30.2800000	1.0000000
30.2900000	1.0000000
30.3000000	1.0000000
30.3100000	1.0000000
30.3200000	1.0000000
30.3300000	1.0000000
30.3400000	1.0000000
30.3500000	1.0000000
30.3600000	1.0000000
30.3700000	1.0000000
30.3800000	1.0000000
30.3900000	1.0000000
30.4000000	1.0000000
30.4100000	1.0000000
30.4200000	1.0000000
30.4300000	1.0000000
30.4400000	1.0000000
30.4500000	1.0000000
30.4600000	1.0000000
30.4700000	1.0000000
30.4800000	1.0000000
30.4900000	1.0000000
30.5000000	1.0000000
30.5100000	1.0000000
30.5200000	1.0000000
30.5300000	1.0000000
30.5400000	1.0000000
30.5500000	1.0000000
30.5600000	1.0000000
30.5700000	1.0000000
30.5800000	1.0000000
30.5900000	1.0000000
30.6000000	1.0000000
30.6100000	1.0000000
30.6200000	1.0000000
30.6300000	1.0000000
30.6400000	1.0000000
30.6500000	1.0000000
30.6600000	1.0000000
30.6700000	1.0000000
30.6800000	1.0000000
30.6900000	1.0000000
30.7000000	1.0000000
30.7100000	1.0000000
30.7200000	1.0000000
30.7300000	1.0000000
30.7400000	1.0000000
30.7500000	1.0000000
30.7600000	1.0000000
30.7700000	1.0000000
30.7800000	1.0000000
30.7900000	1.0000000
30.8000000	1.0000000
30.8100000	1.0000000
30.8200000	1.0000000
30.8300000	1.0000000
30.8400000	1.0000000
30.8500000	1.0000000
30.8600000	1.0000000
30.8700000	1.0000000
30.8800000	1.0000000
30.8900000	1.0000000
30.9000000	1.0000000
30.9100000	1.0000000
30.9200000	1.0000000
30.9300000	1.0000000
30.9400000	1.0000000
30.9500000	1.0000000
30.9600000	1.0000000
30.9700000	1.0000000
30.9800000	1.0000000
30.9900000	1.0000000
31.0000000	1.0000000
31.0100000	1.0000000
31.0200000	1.0000000
31.0300000	1.0000000
31.0400000	1.0000000
31.0500000	1.0000000
31.0600000	1.0000000
31.0700000	1.0000000
31.0800000	1.0000000
31.0900000	1.0000000
31.1000000	1.0000000
31.1100000	1.0000000
31.1200000	1.0000000
31.1300000	1.0000000
31.1400000	1.0000000
31.1500000	1.0000000
31.1600000	1.0000000
31.1700000	1.0000000
31.1800000	1.0000000
31.1900000	1.0000000
31.2000000	1.0000000
31.2100000	1.0000000
31.2200000	1.0000000
31.2300000	1.0000000
31.2400000	1.0000000
31.2500000	1.0000000
31.2600000	1.0000000
31.2700000	1.0000000
31.2800000	1.0000000
31.2900000	1.0000000
31.3000000	1.0000000
31.3100000	1.0000000
31.3200000	1.0000000
31.3300000	1.0000000
31.3400000	1.0000000
31.3500000	1.0000000
31.3600000	1.0000000
31.3700000	1.0000000
31.3800000	1.0000000
31.3900000	1.0000000
31.4000000	1.0000000
31.4100000	1.0000000
31.4200000	1.0000000
31.4300000	1.0000000
31.4400000	1.0000000
31.4500000	1.0000000
31.4600000	1.0000000
31.4700000	1.0000000
31.4800000	1.0000000
31.4900000	1.0000000
31.5000000	1.0000000
31.5100000	1.0000000
31.5200000	1.0000000
31.5300000	1.0000000
31.5400000	1.0000000
31.5500000	1.0000000
31.5600000	1.0000000
31.5700000	1.0000000
31.5800000	1.0000000
31.5900000	1.0000000
31.6000000	1.0000000
31.6100000	1.0000000
31.6200000	1.0000000
31.6300000	1.0000000
31.6400000	1.0000000
31.6500000	1.0000000
31.6600000	1.0000000
31.6700000	1.0000000
31.6800000	1.0000000
31.6900000	1.0000000
31.7000000	1.0000000
31.7100000	1.0000000
31.7200000	1.0000000
31.7300000	1.0000000
31.7400000	1.0000000
31.7500000	1.0000000
31.7600000	1.0000000
31.7700000	1.0000000
31.7800000	1.0000000
31.7900000	1.0000000
31.8000000	1.0000000
31.8100000	1.0000000
31.8200000	1.0000000
31.8300000	1.0000000
31.8400000	1.0000000
31.8500000	1.0000000
31.8600000	1.0000000
31.8700000	1.0000000
31.8800000	1.0000000
31.8900000	1.0000000
31.9000000	1.0000000
31.9100000	1.0000000
31.9200000	1.0000000
31.9300000	1.0000000
31.9400000	1.0000000
31.9500000	1.0000000
31.9600000	1.0000000
31.9700000	1.0000000
31.9800000	1.0000000
31.9900000	1.0000000
32.0000000	1.0000000
32.0100000	1.0000000
32.0200000	1.0000000
32.0300000	1.0000000
32.0400000	1.0000000
32.0500000	1.0000000
32.0600000	1.0000000
32.0700000	1.0000000
32.0800000	1.0000000
32.0900000	1.0000000
32.1000000	1.0000000
32.1100000	1.0000000
32.1200000	1.0000000
32.1300000	1.0000000
32.1400000	1.0000000
32.1500000	1.0000000
32.1600000	1.0000000
32.1700000	1.0000000
32.1800000	1.0000000
32.1900000	1.0000000
32.2000000	1.0000000
32.2100000	1.0000000
32.2200000	1.0000000
32.2300000	1.0000000
32.2400000	1.0000000
32.2500000	1.0000000
32.2600000	1.0000000
32.2700000	1.0000000
32.2800000	1.0000000
32.2900000	1.0000000
32.3000000	1.0000000
32.3100000	1.0000000
32.3200000	1.0000000
32.3300000	1.0000000
32.3400000	1.0000000
32.3500000	1.0000000
32.3600000	1.0000000
32.3700000	1.0000000
32.3800000	1.0000000
32.3900000	1.0000000
32.4000000	1.0000000
32.4100000	1.0000000
32.4200000	1.0000000
32.4300000	1.0000000
32.4400000	1.0000000
32.4500000	1.0000000
32.4600000	1.0000000
32.4700000	1.0000000
32.4800000	1.0000000
32.4900000	1.0000000
32.5000000	1.0000000
32.5100000	1.0000000
32.5200000	1.0000000
32.5300000	1.0000000
32.5400000	1.0000000
32.5500000	1.0000000
32.5600000	1.0000000
32.5700000	1.0000000
32.5800000	1.0000000
32.5900000	1.0000000
32.6000000	1.0000000
32.6100000	1.0000000
32.6200000	1.0000000
32.6300000	1.0000000
32.6400000	1.0000000
32.6500000	1.0000000
32.6600000	1.0000000
32.6700000	1.0000000
32.6800000	1.0000000
32.6900000	1.0000000
32.7000000	1.0000000
32.7100000	1.0000000
32.7200000	1.0000000
32.7300000	1.0000000
32.7400000	1.0000000
32.7500000	1.0000000
32.7600000	1.0000000
32.7700000	1.0000000
32.7800000	1.0000000
32.7900000	1.0000000
32.8000000	1.0000000
32.8100000	1.0000000
32.8200000	1.0000000
32.8300000	1.0000000
32.8400000	1.0000000
32.8500000	1.0000000
32.8600000	1.0000000
32.8700000	1.0000000
32.8800000	1.0000000
32.8900000	1.0000000
32.9000000	1.0000000
32.9100000	1.0000000
32.9200000	1.0000000
32.9300000	1.0000000
32.9400000	1.0000000
32.9500000	1.0000000
32.9600000	1.0000000
32.9700000	1.0000000
32.9800000	1.0000000
32.9900000	1.0000000
33.0000000	1.0000000
33.0100000	1.0000000
33.0200000	1.0000000
33.0300000	1.0000000
33.0400000	1.0000000
33.0500000	1.0000000
33.0600000	1.0000000
33.0700000	1.0000000
33.0800000	1.0000000
33.0900000	1.0000000
33.1000000	1.0000000
33.1100000	1.0000000
33.1200000	1.0000000
33.1300000	1.0000000
33.1400000	1.0000000
33.1500000	1.0000000
33.1600000	1.0000000
33.1700000	1.0000000
33.1800000	1.0000000
33.1900000	1.0000000
33.2000000	1.0000000
33.2100000	1.0000000
33.2200000	1.0000000
33.2300000	1.0000000
33.2400000	1.0000000
33.2500000	1.0000000
33.2600000	1.0000000
33.2700000	1.0000000
33.2800000	1.0000000
33.2900000	1.0000000
33.3000000	1.0000000
33.3100000	1.0000000
33.3200000	1.0000000
33.3300000	1.0000000
33.3400000	1.0000000
33.3500000	1.0000000
33.3600000	1.0000000
33.3700000	1.0000000
33.3800000	1.0000000
33.3900000	1.0000000
33.4000000	1.0000000
33.4100000	1.0000000
33.4200000	1.0000000
33.4300000	1.0000000
33.4400000	1.0000000
33.4500000	1.0000000
33.4600000	1.0000000
33.4700000	1.0000000
33.4800000	1.0000000
33.4900000	1.0000000
33.5000000	1.0000000
33.5100000	1.0000000
33.5200000	1.0000000
33.5300000	1.0000000
33.5400000	1.0000000
33.5500000	1.0000000
33.5600000	1.0000000
33.5700000	1.0000000
33.5800000	1.0000000
33.5900000	1.0000000
33.6000000	1.0000000
33.6100000	1.0000000
33.6200000	1.0000000
33.6300000	1.0000000
33.6400000	1.0000000
33.6500000	1.0000000
33.6600000	1.0000000
33.6700000	1.0000000
33.6800000	1.0000000
33.6900000	1.0000000
33.7000000	1.0000000
33.7100000	1.0000000
33.7200000	1.0000000
33.7300000	1.0000000
33.7400000	1.0000000
33.7500000	1.0000000
33.7600000	1.0000000
33.7700000	1.0000000
33.7800000	1.0000000
33.7900000	1.0000000
33.8000000	1.0000000
33.8100000	1.0000000
33.8200000	1.0000000
33.8300000	1.0000000
33.8400000	1.0000000
33.8500000	1.0000000
33.8600000	1.0000000
33.8700000	1.0000000
33.8800000	1.0000000
33.8900000	1.0000000
33.9000000	1.0000000
33.9100000	1.0000000
33.9200000	1.0000000
33.9300000	1.0000000
33.9400000	1.0000000
33.9500000	1.0000000
33.9600000	1.0000000
33.9700000	1.0000000
33.9800000	1.0000000
33.9900000	1.0000000
34.0000000	1.0000000
34.0100000	1.0000000
34.0200000	1.0000000
34.0300000	1.0000000
34.0400000	1.0000000
34.0500000	1.0000000
34.0600000	1.0000000
34.0700000	1.0000000
34.0800000	1.0000000
34.0900000	1.0000000
34.1000000	1.0000000
34.1100000	1.0000000
34.1200000	1.0000000
34.1300000	1.0000000
34.1400000	1.0000000
34.1500000	1.0000000
34.1600000	1.0000000
34.1700000	1.0000000
34.1800000	1.0000000
34.1900000	1.0000000
34.2000000	1.0000000
34.2100000	1.0000000
34.2200000	1.0000000
34.2300000	1.0000000
34.2400000	1.0000000
34.2500000	1.0000000
34.2600000	1.0000000
34.2700000	1.0000000
34.2800000	1.0000000
34.2900000	1.0000000
34.3000000	1.0000000
34.3100000	1.0000000
34.3200000	1.0000000
34.3300000	1.0000000
34.3400000	1.0000000
34.3500000	1.0000000
34.3600000	1.0000000
34.3700000	1.0000000
34.3800000	1.0000000
34.3900000	1.0000000
34.4000000	1.0000000
34.4100000	1.0000000
34.4200000	1.0000000
34.4300000	1.0000000
34.4400000	1.0000000
34.4500000	1.0000000
34.4600000	1.0000000
34.4700000	1.0000000
34.4800000	1.0000000
34.4900000	1.0000000
34.5000000	1.0000000
34.5100000	1.0000000
34.5200000	1.0000000
34.5300000	1.0000000
34.5400000	1.0000000
34.5500000	1.0000000
34.5600000	1.0000000
34.5700000	1.0000000
34.5800000	1.0000000
34.5900000	1.0000000
34.6000000	1.0000000
34.6100000	1.0000000
34.6200000	1.0000000
34.6300000	1.0000000
34.6400000	1.0000000
34.6500000	1.0000000
34.6600000	1.0000000
34.6700000	1.0000000
34.6800000	1.0000000
34.6900000	1.0000000
34.7000000	1.0000000
34.7100000	1.0000000
34.7200000	1.0000000
34.7300000	1.0000000
34.7400000	1.0000000
34.7500000	1.0000000
34.7600000	1.0000000
34.7700000	1.0000000
34.7800000	1.0000000
34.7900000	1.0000000
34.8000000	1.0000000
34.8100000	1.0000000
34.8200000	1.0000000
34.8300000	1.0000000
34.8400000	1.0000000
34.8500000	1.0000000
34.8600000	1.0000000
34.8700000	1.0000000
34.8800000	1.0000000
34.8900000	1.0000000
34.9000000	1.0000000
34.9100000	1.0000000
34.9200000	1.0000000
34.9300000	1.0000000
34.9400000	1.0000000
34.9500000	1.0000000
34.9600000	1.0000000
34.9700000	1.0000000
34.9800000	1.0000000
34.9900000	1.0000000
35.0000000	1.0000000
35.0100000	1.0000000
35.0200000	1.0000000
35.0300000	1.0000000
35.0400000	1.0000000
35.0500000	1.0000000
35.0600000	1.0000000
35.0700000	1.0000000
35.0800000	1.0000000
35.0900000	1.0000000
35.1000000	1.0000000
35.1100000	1.0000000
35.1200000	1.0000000
35.1300000	1.0000000
35.1400000	1.0000000
35.1500000	1.0000000
35.1600000	1.0000000
35.1700000	1.0000000
35.1800000	1.0000000
35.1900000	1.0000000
35.2000000	1.0000000
35.2100000	1.0000000
35.2200000	1.0000000
35.2300000	1.0000000
35.2400000	1.0000000
35.2500000	1.0000000
35.2600000	1.0000000
35.2700000	1.0000000
35.2800000	1.0000000
35.2900000	1.0000000
35.3000000	1.0000000
35.3100000	1.0000000
35.3200000	1.0000000
35.3300000	1.0000000
35.3400000	1.0000000
35.3500000	1.0000000
35.3600000	1.0000000
35.3700000	1.0000000
35.3800000	1.0000000
35.3900000	1.0000000
35.4000000	1.0000000
35.4100000	1.0000000
35.4200000	1.0000000
35.4300000	1.0000000
35.4400000	1.0000000
35.4500000	1.0000000
35.4600000	1.0000000
35.4700000	1.0000000
35.4800000	1.0000000
35.4900000	1.0000000
35.5000000	1.0000000
35.5100000	1.0000000
35.5200000	1.0000000
35.5300000	1.0000000
35.5400000	1.0000000
35.5500000	1.0000000
35.5600000	1.0000000
35.5700000	1.0000000
35.5800000	1.0000000
35.5900000	1.0000000
35.6000000	1.0000000
35.6100000	1.0000000
35.6200000	1.0000000
35.6300000	1.0000000
35.6400000	1.0000000
35.6500000	1.0000000
35.6600000	1.0000000
35.6700000	1.0000000
35.6800000	1.0000000
35.6900000	1.0000000
35.7000000	1.0000000
35.7100000	1.0000000
35.7200000	1.0000000
35.7300000	1.0000000
35.7400000	1.0000000
35.7500000	1.0000000
35.7600000	1.0000000
35.7700000	1.0000000
35.7800000	1.0000000
35.7900000	1.0000000
35.8000000	1.0000000
35.8100000	1.0000000
35.8200000	1.0000000
35.8300000	1.0000000
35.8400000	1.0000000
35.8500000	1.0000000
35.8600000	1.0000000
35.8700000	1.0000000
35.8800000	1.0000000
35.8900000	1.0000000
35.9000000	1.0000000
35.9100000	1.0000000
35.9200000	1.0000000
35.9300000	1.0000000
35.9400000	1.0000000
35.9500000	1.0000000
35.9600000	1.0000000
35.9700000	1.0000000
35.9800000	1.0000000
35.9900000	1.0000000
36.0000000	1.0000000
36.0100000	1.0000000
36.0200000	1.0000000
36.0300000	1.0000000
36.0400000	1.0000000
36.0500000	1.0000000
36.0600000	1.0000000
36.0700000	1.0000000
36.0800000	1.0000000
36.0900000	1.0000000
36.1000000	1.0000000
36.1100000	1.0000000
36.1200000	1.0000000
36.1300000	1.0000000
36.1400000	1.0000000
36.1500000	1.0000000
36.1600000	1.0000000
36.1700000	1.0000000
36.1800000	1.0000000
36.1900000	1.0000000
36.2000000	1.0000000
36.2100000	1.0000000
36.2200000	1.0000000
36.2300000	1.0000000
36.2400000	1.0000000
36.2500000	1.0000000
36.2600000	1.0000000
36.2700000	1.0000000
36.2800000	1.0000000
36.2900000	1.0000000
36.3000000	1.0000000
36.3100000	1.0000000
36.3200000	1.0000000
36.3300000	1.0000000
36.3400000	1.0000000
36.3500000	1.0000000
36.3600000	1.0000000
36.3700000	1.0000000
36.3800000	1.0000000
36.3900000	1.0000000
36.4000000	1.0000000
36.4100000	1.0000000
36.4200000	1.0000000
36.4300000	1.0000000
36.4400000	1.0000000
36.4500000	1.0000000
36.4600000	1.0000000
36.4700000	1.0000000
36.4800000	1.0000000
36.4900000	1.0000000
36.5000000	1.0000000
36.5100000	1.0000000
36.5200000	1.0000000
36.5300000	1.0000000
36.5400000	1.0000000
36.5500000	1.0000000
36.5600000	1.0000000
36.5700000	1.0000000
36.5800000	1.0000000
36.5900000	1.0000000
36.6000000	1.0000000
36.6100000	1.0000000
36.6200000	1.0000000
36.6300000	1.0000000
36.6400000	1.0000000
36.6500000	1.0000000
36.6600000	1.0000000
36.6700000	1.0000000
36.6800000	1.0000000
36.6900000	1.0000000
36.7000000	1.0000000
36.7100000	1.0000000
36.7200000	1.0000000
36.7300000	1.0000000
36.7400000	1.0000000
36.7500000	1.0000000
36.7600000	1.0000000
36.7700000	1.0000000
36.7800000	1.0000000
36.7900000	1.0000000
36.8000000	1.0000000
36.8100000	1.0000000
36.8200000	1.0000000
36.8300000	1.0000000
36.8400000	1.0000000
36.8500000	1.0000000
36.8600000	1.0000000
36.8700000	1.0000000
36.8800000	1.0000000
36.8900000	1.0000000
36.9000000	1.0000000
36.9100000	1.0000000
36.9200000	1.0000000
36.9300000	1.0000000
36.9400000	1.0000000
36.9500000	1.0000000
36.9600000	1.0000000
36.9700000	1.0000000
36.9800000	1.0000000
36.9900000	1.0000000
37.0000000	1.0000000
37.0100000	1.0000000
37.0200000	1.0000000
37.0300000	1.0000000
37.0400000	1.0000000
37.0500000	1.0000000
37.0600000	1.0000000
37.0700000	1.0000000
37.0800000	1.0000000
37.0900000	1.0000000
37.1000000	1.0000000
37.1100000	1.0000000
37.1200000	1.0000000
37.1300000	1.0000000
37.1400000	1.0000000
37.1500000	1.0000000
37.1600000	1.0000000
37.1700000	1.0000000
37.1800000	1.0000000
37.1900000	1.0000000
37.2000000	1.0000000
37.2100000	1.0000000
37.2200000	1.0000000
37.2300000	1.0000000
37.2400000	1.0000000
37.2500000	1.0000000
37.2600000	1.0000000
37.2700000	1.0000000
37.2800000	1.0000000
37.2900000	1.0000000
37.3000000	1.0000000
37.3100000	1.0000000
37.3200000	1.0000000
37.3300000	1.0000000
37.3400000	1.0000000
37.3500000	1.0000000
37.3600000	1.0000000
37.3700000	1.0000000
37.3800000	1.0000000
37.3900000	1.0000000
37.4000000	1.0000000
37.4100000	1.0000000
37.4200000	1.0000000
37.4300000	1.0000000
37.4400000	1.0000000
37.4500000	1.0000000
37.4600000	1.0000000
37.4700000	1.0000000
37.4800000	1.0000000
37.4900000	1.0000000
37.5000000	1.0000000
37.5100000	1.0000000
37.5200000	1.0000000
37.5300000	1.0000000
37.5400000	1.0000000
37.5500000	1.0000000
37.5600000	1.0000000
37.5700000	1.0000000
37.5800000	1.0000000
37.5900000	1.0000000
37.6000000	1.0000000
37.6100000	1.0000000
37.6200000	1.0000000
37.6300000	1.0000000
37.6400000	1.0000000
37.6500000	1.0000000
37.6600000	1.0000000
37.6700000	1.0000000
37.6800000	1.0000000
37.6900000	1.0000000
37.7000000	1.0000000
37.7100000	1.0000000
37.7200000	1.0000000
37.7300000	1.0000000
37.7400000	1.0000000
37.7500000	1.0000000
37.7600000	1.0000000
37.7700000	1.0000000
37.7800000	1.0000000
37.7900000	1.0000000
37.8000000	1.0000000
37.8100000	1.0000000
37.8200000	1.0000000
37.8300000	1.0000000
37.8400000	1.0000000
37.8500000	1.0000000
37.8600000	1.0000000
37.8700000	1.0000000
37.8800000	1.0000000
37.8900000	1.0000000
37.9000000	1.0000000
37.9100000	1.0000000
37.9200000	1.0000000
37.9300000	1.0000000
37.9400000	1.0000000
37.9500000	1.0000000
37.9600000	1.0000000
37.9700000	1.0000000
37.9800000	1.0000000
37.9900000	1.0000000
38.0000000	1.0000000
38.0100000	1.0000000
38.0200000	1.0000000
38.0300000	1.0000000
38.0400000	1.0000000
38.0500000	1.0000000
38.0600000	1.0000000
38.0700000	1.0000000
38.0800000	1.0000000
38.0900000	1.0000000
38.1000000	1.0000000
38.1100000	1.0000000
38.1200000	1.0000000
38.1300000	1.0000000
38.1400000	1.0000000
38.1500000	1.0000000
38.1600000	1.0000000
38.1700000	1.0000000
38.1800000	1.0000000
38.1900000	1.0000000
38.2000000	1.0000000
38.2100000	1.0000000
38.2200000	1.0000000
38.2300000	1.0000000
38.2400000	1.0000000
38.2500000	1.0000000
38.2600000	1.0000000
38.2700000	1.0000000
38.2800000	1.0000000
38.2900000	1.0000000
38.3000000	1.0000000
38.3100000	1.0000000
38.3200000	1.0000000
38.3300000	1.0000000
38.3400000	1.0000000
38.3500000	1.0000000
38.3600000	1.0000000
38.3700000	1.0000000
38.3800000	1.0000000
38.3900000	1.0000000
38.4000000	1.0000000
38.4100000	1.0000000
38.4200000	1.0000000
38.4300000	1.0000000
38.4400000	1.0000000
38.4500000	1.0000000
38.4600000	1.0000000
38.4700000	1.0000000
38.4800000	1.0000000
38.4900000	1.0000000
38.5000000	1.0000000
38.5100000	1.0000000
38.5200000	1.0000000
38.5300000	1.0000000
38.5400000	1.0000000
38.5500000	1.0000000
38.5600000	1.0000000
38.5700000	1.0000000
38.5800000	1.0000000
38.5900000	1.0000000
38.6000000	1.0000000
38.6100000	1.0000000
38.6200000	1.0000000
38.6300000	1.0000000
38.6400000	1.0000000
38.6500000	1.0000000
38.6600000	1.0000000
38.6700000	1.0000000
38.6800000	1.0000000
38.6900000	1.0000000
38.7000000	1.0000000
38.7100000	1.0000000
38.7200000	1.0000000
38.7300000	1.0000000
38.7400000	1.0000000
38.7500000	1.0000000
38.7600000	1.0000000
38.7700000	1.0000000
38.7800000	1.0000000
38.7900000	1.0000000
38.8000000	1.0000000
38.8100000	1.0000000
38.8200000	1.0000000
38.8300000	1.0000000
38.8400000	1.0000000
38.8500000	1.0000000
38.8600000	1.0000000
38.8700000	1.0000000
38.8800000	1.0000000
38.8900000	1.0000000
38.9000000	1.0000000
38.9100000	1.0000000
38.9200000	1.0000000
38.9300000	1.0000000
38.9400000	1.0000000
38.9500000	1.0000000
38.9600000	1.0000000
38.9700000	1.0000000
38.9800000	1.0000000
38.9900000	1.0000000
39.0000000	1.0000000
39.0100000	1.0000000
39.0200000	1.0000000
39.0300000	1.0000000
39.0400000	1.0000000
39.0500000	1.0000000
39.0600000	1.0000000
39.0700000	1.0000000
39.0800000	1.0000000
39.0900000	1.0000000
39.1000000	1.0000000
39.1100000	1.0000000
39.1200000	1.0000000
39.1300000	1.0000000
39.1400000	1.0000000
39.1500000	1.0000000
39.1600000	1.0000000
39.1700000	1.0000000
39.1800000	1.0000000
39.1900000	1.0000000
39.2000000	1.0000000
39.2100000	1.0000000
39.2200000	1.0000000
39.2300000	1.0000000
39.2400000	1.0000000
39.2500000	1.0000000
39.2600000	1.0000000
39.2700000	1.0000000
39.2800000	1.0000000
39.2900000	1.0000000
39.3000000	1.0000000
39.3100000	1.0000000
39.3200000	1.0000000
39.3300000	1.0000000
39.3400000	1.0000000
39.3500000	1.0000000
39.3600000	1.0000000
39.3700000	1.0000000
39.3800000	1.0000000
39.3900000	1.0000000
39.4000000	1.0000000
39.4100000	1.0000000
39.4200000	1.0000000
39.4300000	1.0000000
39.4400000	1.0000000
39.4500000	1.0000000
39.4600000	1.0000000
39.4700000	1.0000000
39.4800000	1.0000000
39.4900000	1.0000000
39.5000000	1.0000000
39.5100000	1.0000000
39.5200000	1.0000000
39.5300000	1.0000000
39.5400000	1.0000000
39.5500000	1.0000000
39.5600000	1.0000000
39.5700000	1.0000000
39.5800000	1.0000000
39.5900000	1.0000000
39.6000000	1.0000000
39.6100000	1.0000000
39.6200000	1.0000000
39.6300000	1.0000000
39.6400000	1.0000000
39.6500000	1.0000000
39.6600000	1.0000000
39.6700000	1.0000000
39.6800000	1.0000000
39.6900000	1.0000000
39.7000000	1.0000000
39.7100000	1.0000000
39.7200000	1.0000000
39.7300000	1.0000000
39.7400000	1.0000000
39.7500000	1.0000000
39.7600000	1.0000000
39.7700000	1.0000000
39.7800000	1.0000000
39.7900000	1.0000000
39.8000000	1.0000000
39.8100000	1.0000000
39.8200000	1.0000000
39.8300000	1.0000000
39.8400000	1.0000000
39.8500000	1.0000000
39.8600000	1.0000000
39.8700000	1.0000000
39.8800000	1.0000000
39.8900000	1.0000000
39.9000000	1.0000000
39.9100000	1.0000000
39.9200000	1.0000000
39.9300000	1.0000000
39.9400000	1.0000000
39.9500000	1.0000000
39.9600000	1.0000000
39.9700000	1.0000000
39.9800000	1.0000000
39.9900000	1.0000000
40.0000000	0.9900498
40.0100000	0.9801987
40.0200000	0.9704455
40.0300000	0.9607894
40.0400000	0.9512294
40.0500000	0.9417645
40.0600000	0.9323938
40.0700000	0.9231163
40.0800000	0.9139312
40.0900000	0.9048374
40.1000000	0.8958341
40.1100000	0.8869204
40.1200000	0.8780954
40.1300000	0.8693582
40.1400000	0.8607080
40.1500000	0.8521438
40.1600000	0.8436648
40.1700000	0.8352702
40.1800000	0.8269591
40.1900000	0.8187308
40.2000000	0.8105842
40.2100000	0.8025188
40.2200000	0.7945336
40.2300000	0.7866279
40.2400000	0.7788008
40.2500000	0.7710516
40.2600000	0.7633795
40.2700000	0.7557837
40.2800000	0.7482636
40.2900000	0.7408182
40.3000000	0.7334470
40.3100000	0.7261490
40.3200000	0.7189237
40.3300000	0.7117703
40.3400000	0.7046881
40.3500000	0.6976763
40.3600000	0.6907343
40.3700000	0.6838614
40.3800000	0.6770569
40.3900000	0.6703200
40.4000000	0.6636503
40.4100000	0.6570468
40.4200000	0.6505091
40.4300000	0.6440364
40.4400000	0.6376282
40.4500000	0.6312836
40.4600000	0.6250023
40.4700000	0.6187834
40.4800000	0.6126264
40.4900000	0.6065307
40.5000000	0.6004956
40.5100000	0.5945205
40.5200000	0.5886050
40.5300000	0.5827483
40.5400000	0.5769498
40.5500000	0.5712091
40.5600000	0.5655254
40.5700000	0.5598984
40.5800000	0.5543273
40.5900000	0.5488116
40.6000000	0.5433509
40.6100000	0.5379444
40.6200000	0.5325918
40.6300000	0.5272924
40.6400000	0.5220458
40.6500000	0.5168513
40.6600000	0.5117086
40.6700000	0.5066170
40.6800000	0.5015761
40.6900000	0.4965853
40.7000000	0.4916442
40.7100000	0.4867523
40.7200000	0.4819090
40.7300000	0.4771139
40.7400000	0.4723666
40.7500000	0.4676664
40.7600000	0.4630131
40.7700000	0.4584060
40.7800000	0.4538448
40.7900000	0.4493290
40.8000000	0.4448581
40.8100000	0.4404317
40.8200000	0.4360493
40.8300000	0.4317105
40.8400000	0.4274149
40.8500000	0.4231621
40.8600000	0.4189515
40.8700000	0.4147829
40.8800000	0.4106558
40.8900000	0.4065697
40.9000000	0.4025242
40.9100000	0.3985190
40.9200000	0.3945537
40.9300000	0.3906278
40.9400000	0.3867410
40.9500000	0.3828929
40.9600000	0.3790830
40.9700000	0.3753111
40.9800000	0.3715767
40.9900000	0.3678794
41.0000000	0.3642190
41.0100000	0.3605949
41.0200000	0.3570070
41.0300000	0.3534547
41.0400000	0.3499377
41.0500000	0.3464558
41.0600000	0.3430085
41.0700000	0.3395955
41.0800000	0.3362165
41.0900000	0.3328711
41.1000000	0.3295590
41.1100000	0.3262798
41.1200000	0.3230333
41.1300000	0.3198190
41.1400000	0.3166368
41.1500000	0.3134862
41.1600000	0.3103669
41.1700000	0.3072787
41.1800000	0.3042213
41.1900000	0.3011942
41.2000000	0.2981973
41.2100000	0.2952302
41.2200000	0.2922926
41.2300000	0.2893842
41.2400000	0.2865048
41.2500000	0.2836540
41.2600000	0.2808316
41.2700000	0.2780373
41.2800000	0.2752708
41.2900000	0.2725318
41.3000000	0.2698201
41.3100000	0.2671353
41.3200000	0.2644773
41.3300000	0.2618457
41.3400000	0.2592403
41.3500000	0.2566608
41.3600000	0.2541070
41.3700000	0.2515786
41.3800000	0.2490753
41.3900000	0.2465970
41.4000000	0.2441433
41.4100000	0.2417140
41.4200000	0.2393089
41.4300000	0.2369278
41.4400000	0.2345703
41.4500000	0.2322363
41.4600000	0.2299255
41.4700000	0.2276377
41.4800000	0.2253727
41.4900000	0.2231302
41.5000000	0.2209100
41.5100000	0.2187119
41.5200000	0.2165357
41.5300000	0.2143811
41.5400000	0.2122480
41.5500000	0.2101361
41.5600000	0.2080452
41.5700000	0.2059751
41.5800000	0.2039256
41.5900000	0.2018965
41.6000000	0.1998876
41.6100000	0.1978987
41.6200000	0.1959296
41.6300000	0.1939800
41.6400000	0.1920499
41.6500000	0.1901390
41.6600000	0.1882471
41.6700000	0.1863740
41.6800000	0.1845195
41.6900000	0.1826835
41.7000000	0.1808658
41.7100000	0.1790661
41.7200000	0.1772844
41.7300000	0.1755204
41.7400000	0.1737739
41.7500000	0.1720449
41.7600000	0.1703330
41.7700000	0.1686381
41.7800000	0.1669602
41.7900000	0.1652989
41.8000000	0.1636541
41.8100000	0.1620258
41.8200000	0.1604136
41.8300000	0.1588174
41.8400000	0.1572372
41.8500000	0.1556726
41.8600000	0.1541237
41.8700000	0.1525901
41.8800000	0.1510718
41.8900000	0.1495686
41.9000000	0.1480804
41.9100000	0.1466070
41.9200000	0.1451482
41.9300000	0.1437039
41.9400000	0.1422741
41.9500000	0.1408584
41.9600000	0.1394569
41.9700000	0.1380692
41.9800000	0.1366954
41.9900000	0.1353353
42.0000000	0.1339887
42.0100000	0.1326555
42.0200000	0.1313355
42.0300000	0.1300287
42.0400000	0.1287349
42.0500000	0.1274540
42.0600000	0.1261858
42.0700000	0.1249302
42.0800000	0.1236871
42.0900000	0.1224564
42.1000000	0.1212380
42.1100000	0.1200316
42.1200000	0.1188373
42.1300000	0.1176548
42.1400000	0.1164842
42.1500000	0.1153251
42.1600000	0.1141776
42.1700000	0.1130415
42.1800000	0.1119167
42.1900000	0.1108032
42.2000000	0.1097006
42.2100000	0.1086091
42.2200000	0.1075284
42.2300000	0.1064585
42.2400000	0.1053992
42.2500000	0.1043505
42.2600000	0.1033122
42.2700000	0.1022842
42.2800000	0.1012665
42.2900000	0.1002588
42.3000000	0.0992613
42.3100000	0.0982736
42.3200000	0.0972957
42.3300000	0.0963276
42.3400000	0.0953692
42.3500000	0.0944202
42.3600000	0.0934807
42.3700000	0.0925506
42.3800000	0.0916297
42.3900000	0.0907180
42.4000000	0.0898153
42.4100000	0.0889216
42.4200000	0.0880368
42.4300000	0.0871609
42.4400000	0.0862936
42.4500000	0.0854350
42.4600000	0.0845849
42.4700000	0.0837432
42.4800000	0.0829100
42.4900000	0.0820850
42.5000000	0.0812682
42.5100000	0.0804596
42.5200000	0.0796590
42.5300000	0.0788664
42.5400000	0.0780817
42.5500000	0.0773047
42.5600000	0.0765355
42.5700000	0.0757740
42.5800000	0.0750200
42.5900000	0.0742736
42.6000000	0.0735345
42.6100000	0.0728029
42.6200000	0.0720785
42.6300000	0.0713613
42.6400000	0.0706512
42.6500000	0.0699482
42.6600000	0.0692522
42.6700000	0.0685632
42.6800000	0.0678809
42.6900000	0.0672055
42.7000000	0.0665368
42.7100000	0.0658748
42.7200000	0.0652193
42.7300000	0.0645703
42.7400000	0.0639279
42.7500000	0.0632918
42.7600000	0.0626620
42.7700000	0.0620385
42.7800000	0.0614212
42.7900000	0.0608101
42.8000000	0.0602050
42.8100000	0.0596059
42.8200000	0.0590129
42.8300000	0.0584257
42.8400000	0.0578443
42.8500000	0.0572688
42.8600000	0.0566989
42.8700000	0.0561348
42.8800000	0.0555762
42.8900000	0.0550232
42.9000000	0.0544757
42.9100000	0.0539337
42.9200000	0.0533970
42.9300000	0.0528657
42.9400000	0.0523397
42.9500000	0.0518189
42.9600000	0.0513033
42.9700000	0.0507928
42.9800000	0.0502874
42.9900000	0.0497871
43.0000000	0.0492917
43.0100000	0.0488012
43.0200000	0.0483156
43.0300000	0.0478349
43.0400000	0.0473589
43.0500000	0.0468877
43.0600000	0.0464212
43.0700000	0.0459593
43.0800000	0.0455020
43.0900000	0.0450492
43.1000000	0.0446010
43.1100000	0.0441572
43.1200000	0.0437178
43.1300000	0.0432828
43.1400000	0.0428521
43.1500000	0.0424257
43.1600000	0.0420036
43.1700000	0.0415857
43.1800000	0.0411719
43.1900000	0.0407622
43.2000000	0.0403566
43.2100000	0.0399551
43.2200000	0.0395575
43.2300000	0.0391639
43.2400000	0.0387742
43.2500000	0.0383884
43.2600000	0.0380064
43.2700000	0.0376283
43.2800000	0.0372538
43.2900000	0.0368832
43.3000000	0.0365162
43.3100000	0.0361528
43.3200000	0.0357931
43.3300000	0.0354370
43.3400000	0.0350844
43.3500000	0.0347353
43.3600000	0.0343896
43.3700000	0.0340475
43.3800000	0.0337087
43.3900000	0.0333733
43.4000000	0.0330412
43.4100000	0.0327124
43.4200000	0.0323869
43.4300000	0.0320647
43.4400000	0.0317456
43.4500000	0.0314298
43.4600000	0.0311170
43.4700000	0.0308074
43.4800000	0.0305009
43.4900000	0.0301974
43.5000000	0.0298969
43.5100000	0.0295994
43.5200000	0.0293049
43.5300000	0.0290133
43.5400000	0.0287246
43.5500000	0.0284388
43.5600000	0.0281559
43.5700000	0.0278757
43.5800000	0.0275983
43.5900000	0.0273237
43.6000000	0.0270518
43.6100000	0.0267827
43.6200000	0.0265162
43.6300000	0.0262523
43.6400000	0.0259911
43.6500000	0.0257325
43.6600000	0.0254765
43.6700000	0.0252230
43.6800000	0.0249720
43.6900000	0.0247235
43.7000000	0.0244775
43.7100000	0.0242340
43.7200000	0.0239928
43.7300000	0.0237541
43.7400000	0.0235177
43.7500000	0.0232837
43.7600000	0.0230521
43.7700000	0.0228227
43.7800000	0.0225956
43.7900000	0.0223708
43.8000000	0.0221482
43.8100000	0.0219278
43.8200000	0.0217096
43.8300000	0.0214936
43.8400000	0.0212797
43.8500000	0.0210680
43.8600000	0.0208584
43.8700000	0.0206508
43.8800000	0.0204453
43.8900000	0.0202419
43.9000000	0.0200405
43.9100000	0.0198411
43.9200000	0.0196437
43.9300000	0.0194482
43.9400000	0.0192547
43.9500000	0.0190631
43.9600000	0.0188734
43.9700000	0.0186856
43.9800000	0.0184997
43.9900000	0.0183156
44.0000000	0.0181334
44.0100000	0.0179530
44.0200000	0.0177743
44.0300000	0.0175975
44.0400000	0.0174224
44.0500000	0.0172490
44.0600000	0.0170774
44.0700000	0.0169075
44.0800000	0.0167392
44.0900000	0.0165727
44.1000000	0.0164078
44.1100000	0.0162445
44.1200000	0.0160829
44.1300000	0.0159229
44.1400000	0.0157644
44.1500000	0.0156076
44.1600000	0.0154523
44.1700000	0.0152985
44.1800000	0.0151463
44.1900000	0.0149956
44.2000000	0.0148464
44.2100000	0.0146986
44.2200000	0.0145524
44.2300000	0.0144076
44.2400000	0.0142642
44.2500000	0.0141223
44.2600000	0.0139818
44.2700000	0.0138427
44.2800000	0.0137049
44.2900000	0.0135686
44.3000000	0.0134335
44.3100000	0.0132999
44.3200000	0.0131675
44.3300000	0.0130365
44.3400000	0.0129068
44.3500000	0.0127784
44.3600000	0.0126512
44.3700000	0.0125254
44.3800000	0.0124007
44.3900000	0.0122773
44.4000000	0.0121552
44.4100000	0.0120342
44.4200000	0.0119145
44.4300000	0.0117959
44.4400000	0.0116786
44.4500000	0.0115624
44.4600000	0.0114473
44.4700000	0.0113334
44.4800000	0.0112206
44.4900000	0.0111090
44.5000000	0.0109985
44.5100000	0.0108890
44.5200000	0.0107807
44.5300000	0.0106734
44.5400000	0.0105672
44.5500000	0.0104621
44.5600000	0.0103580
44.5700000	0.0102549
44.5800000	0.0101529
44.5900000	0.0100518
44.6000000	0.0099518
44.6100000	0.0098528
44.6200000	0.0097548
44.6300000	0.0096577
44.6400000	0.0095616
44.6500000	0.0094665
44.6600000	0.0093723
44.6700000	0.0092790
44.6800000	0.0091867
44.6900000	0.0090953
44.7000000	0.0090048
44.7100000	0.0089152
44.7200000	0.0088265
44.7300000	0.0087386
44.7400000	0.0086517
44.7500000	0.0085656
44.7600000	0.0084804
44.7700000	0.0083960
44.7800000	0.0083125
44.7900000	0.0082297
44.8000000	0.0081479
44.8100000	0.0080668
44.8200000	0.0079865
44.8300000	0.0079071
44.8400000	0.0078284
44.8500000	0.0077505
44.8600000	0.0076734
44.8700000	0.0075970
44.8800000	0.0075214
44.8900000	0.0074466
44.9000000	0.0073725
44.9100000	0.0072991
44.9200000	0.0072265
44.9300000	0.0071546
44.9400000	0.0070834
44.9500000	0.0070129
44.9600000	0.0069431
44.9700000	0.0068741
44.9800000	0.0068057
44.9900000	0.0067379
45.0000000	0.0066709
45.0100000	0.0066045
45.0200000	0.0065388
45.0300000	0.0064737
45.0400000	0.0064093
45.0500000	0.0063456
45.0600000	0.0062824
45.0700000	0.0062199
45.0800000	0.0061580
45.0900000	0.0060967
45.1000000	0.0060361
45.1100000	0.0059760
45.1200000	0.0059166
45.1300000	0.0058577
45.1400000	0.0057994
45.1500000	0.0057417
45.1600000	0.0056846
45.1700000	0.0056280
45.1800000	0.0055720
45.1900000	0.0055166
45.2000000	0.0054617
45.2100000	0.0054073
45.2200000	0.0053535
45.2300000	0.0053003
45.2400000	0.0052475
45.2500000	0.0051953
45.2600000	0.0051436
45.2700000	0.0050924
45.2800000	0.0050418
45.2900000	0.0049916
45.3000000	0.0049419
45.3100000	0.0048928
45.3200000	0.0048441
45.3300000	0.0047959
45.3400000	0.0047482
45.3500000	0.0047009
45.3600000	0.0046541
45.3700000	0.0046078
45.3800000	0.0045620
45.3900000	0.0045166
45.4000000	0.0044716
45.4100000	0.0044271
45.4200000	0.0043831
45.4300000	0.0043395
45.4400000	0.0042963
45.4500000	0.0042536
45.4600000	0.0042112
45.4700000	0.0041693
45.4800000	0.0041278
45.4900000	0.0040868
45.5000000	0.0040461
45.5100000	0.0040058
45.5200000	0.0039660
45.5300000	0.0039265
45.5400000	0.0038875
45.5500000	0.0038488
45.5600000	0.0038105
45.5700000	0.0037726
45.5800000	0.0037350
45.5900000	0.0036979
45.6000000	0.0036611
45.6100000	0.0036246
45.6200000	0.0035886
45.6300000	0.0035529
45.6400000	0.0035175
45.6500000	0.0034825
45.6600000	0.0034479
45.6700000	0.0034136
45.6800000	0.0033796
45.6900000	0.0033460
45.7000000	0.0033127
45.7100000	0.0032797
45.7200000	0.0032471
45.7300000	0.0032148
45.7400000	0.0031828
45.7500000	0.0031511
45.7600000	0.0031198
45.7700000	0.0030887
45.7800000	0.0030580
45.7900000	0.0030276
45.8000000	0.0029974
45.8100000	0.0029676
45.8200000	0.0029381
45.8300000	0.0029088
45.8400000	0.0028799
45.8500000	0.0028512
45.8600000	0.0028229
45.8700000	0.0027948
45.8800000	0.0027670
45.8900000	0.0027394
45.9000000	0.0027122
45.9100000	0.0026852
45.9200000	0.0026585
45.9300000	0.0026320
45.9400000	0.0026058
45.9500000	0.0025799
45.9600000	0.0025542
45.9700000	0.0025288
45.9800000	0.0025037
45.9900000	0.0024788
46.0000000	0.0024541
46.0100000	0.0024297
46.0200000	0.0024055
46.0300000	0.0023816
46.0400000	0.0023579
46.0500000	0.0023344
46.0600000	0.0023112
46.0700000	0.0022882
46.0800000	0.0022654
46.0900000	0.0022429
46.1000000	0.0022206
46.1100000	0.0021985
46.1200000	0.0021766
46.1300000	0.0021549
46.1400000	0.0021335
46.1500000	0.0021123
46.1600000	0.0020912
46.1700000	0.0020704
46.1800000	0.0020498
46.1900000	0.0020294
46.2000000	0.0020092
46.2100000	0.0019892
46.2200000	0.0019695
46.2300000	0.0019499
46.2400000	0.0019305
46.2500000	0.0019112
46.2600000	0.0018922
46.2700000	0.0018734
46.2800000	0.0018548
46.2900000	0.0018363
46.3000000	0.0018180
46.3100000	0.0017999
46.3200000	0.0017820
46.3300000	0.0017643
46.3400000	0.0017467
46.3500000	0.0017294
46.3600000	0.0017122
46.3700000	0.0016951
46.3800000	0.0016783
46.3900000	0.0016616
46.4000000	0.0016450
46.4100000	0.0016287
46.4200000	0.0016125
46.4300000	0.0015964
46.4400000	0.0015805
46.4500000	0.0015648
46.4600000	0.0015492
46.4700000	0.0015338
46.4800000	0.0015185
46.4900000	0.0015034
46.5000000	0.0014885
46.5100000	0.0014737
46.5200000	0.0014590
46.5300000	0.0014445
46.5400000	0.0014301
46.5500000	0.0014159
46.5600000	0.0014018
46.5700000	0.0013878
46.5800000	0.0013740
46.5900000	0.0013604
46.6000000	0.0013468
46.6100000	0.0013334
46.6200000	0.0013202
46.6300000	0.0013070
46.6400000	0.0012940
46.6500000	0.0012811
46.6600000	0.0012684
46.6700000	0.0012558
46.6800000	0.0012433
46.6900000	0.0012309
46.7000000	0.0012187
46.7100000	0.0012065
46.7200000	0.0011945
46.7300000	0.0011826
46.7400000	0.0011709
46.7500000	0.0011592
46.7600000	0.0011477
46.7700000	0.0011363
46.7800000	0.0011250
46.7900000	0.0011138
46.8000000	0.0011027
46.8100000	0.0010917
46.8200000	0.0010809
46.8300000	0.0010701
46.8400000	0.0010595
46.8500000	0.0010489
46.8600000	0.0010385
46.8700000	0.0010281
46.8800000	0.0010179
46.8900000	0.0010078
46.9000000	0.0009978
46.9100000	0.0009878
46.9200000	0.0009780
46.9300000	0.0009683
46.9400000	0.0009586
46.9500000	0.0009491
46.9600000	0.0009397
46.9700000	0.0009303
46.9800000	0.0009210
46.9900000	0.0009119
47.0000000	0.0009028
47.0100000	0.0008938
47.0200000	0.0008849
47.0300000	0.0008761
47.0400000	0.0008674
47.0500000	0.0008588
47.0600000	0.0008502
47.0700000	0.0008418
47.0800000	0.0008334
47.0900000	0.0008251
47.1000000	0.0008169
47.1100000	0.0008088
47.1200000	0.0008007
47.1300000	0.0007928
47.1400000	0.0007849
47.1500000	0.0007771
47.1600000	0.0007693
47.1700000	0.0007617
47.1800000	0.0007541
47.1900000	0.0007466
47.2000000	0.0007392
47.2100000	0.0007318
47.2200000	0.0007245
47.2300000	0.0007173
47.2400000	0.0007102
47.2500000	0.0007031
47.2600000	0.0006961
47.2700000	0.0006892
47.2800000	0.0006823
47.2900000	0.0006755
47.3000000	0.0006688
47.3100000	0.0006622
47.3200000	0.0006556
47.3300000	0.0006491
47.3400000	0.0006426
47.3500000	0.0006362
47.3600000	0.0006299
47.3700000	0.0006236
47.3800000	0.0006174
47.3900000	0.0006113
47.4000000	0.0006052
47.4100000	0.0005991
47.4200000	0.0005932
47.4300000	0.0005873
47.4400000	0.0005814
47.4500000	0.0005757
47.4600000	0.0005699
47.4700000	0.0005643
47.4800000	0.0005586
47.4900000	0.0005531
47.5000000	0.0005476
47.5100000	0.0005421
47.5200000	0.0005367
47.5300000	0.0005314
47.5400000	0.0005261
47.5500000	0.0005209
47.5600000	0.0005157
47.5700000	0.0005106
47.5800000	0.0005055
47.5900000	0.0005005
47.6000000	0.0004955
47.6100000	0.0004905
47.6200000	0.0004857
47.6300000	0.0004808
47.6400000	0.0004760
47.6500000	0.0004713
47.6600000	0.0004666
47.6700000	0.0004620
47.6800000	0.0004574
47.6900000	0.0004528
47.7000000	0.0004483
47.7100000	0.0004439
47.7200000	0.0004394
47.7300000	0.0004351
47.7400000	0.0004307
47.7500000	0.0004265
47.7600000	0.0004222
47.7700000	0.0004180
47.7800000	0.0004139
47.7900000	0.0004097
47.8000000	0.0004057
47.8100000	0.0004016
47.8200000	0.0003976
47.8300000	0.0003937
47.8400000	0.0003898
47.8500000	0.0003859
47.8600000	0.0003820
47.8700000	0.0003782
47.8800000	0.0003745
47.8900000	0.0003707
47.9000000	0.0003671
47.9100000	0.0003634
47.9200000	0.0003598
47.9300000	0.0003562
47.9400000	0.0003527
47.9500000	0.0003492
47.9600000	0.0003457
47.9700000	0.0003422
47.9800000	0.0003388
47.9900000	0.0003355
48.0000000	0.0003321
48.0100000	0.0003288
48.0200000	0.0003255
48.0300000	0.0003223
48.0400000	0.0003191
48.0500000	0.0003159
48.0600000	0.0003128
48.0700000	0.0003097
48.0800000	0.0003066
48.0900000	0.0003035
48.1000000	0.0003005
48.1100000	0.0002975
48.1200000	0.0002946
48.1300000	0.0002916
48.1400000	0.0002887
48.1500000	0.0002859
48.1600000	0.0002830
48.1700000	0.0002802
48.1800000	0.0002774
48.1900000	0.0002747
48.2000000	0.0002719
48.2100000	0.0002692
48.2200000	0.0002665
48.2300000	0.0002639
48.2400000	0.0002613
48.2500000	0.0002587
48.2600000	0.0002561
48.2700000	0.0002535
48.2800000	0.0002510
48.2900000	0.0002485
48.3000000	0.0002460
48.3100000	0.0002436
48.3200000	0.0002412
48.3300000	0.0002388
48.3400000	0.0002364
48.3500000	0.0002340
48.3600000	0.0002317
48.3700000	0.0002294
48.3800000	0.0002271
48.3900000	0.0002249
48.4000000	0.0002226
48.4100000	0.0002204
48.4200000	0.0002182
48.4300000	0.0002161
48.4400000	0.0002139
48.4500000	0.0002118
48.4600000	0.0002097
48.4700000	0.0002076
48.4800000	0.0002055
48.4900000	0.0002035
48.5000000	0.0002014
48.5100000	0.0001994
48.5200000	0.0001975
48.5300000	0.0001955
48.5400000	0.0001935
48.5500000	0.0001916
48.5600000	0.0001897
48.5700000	0.0001878
48.5800000	0.0001860
48.5900000	0.0001841
48.6000000	0.0001823
48.6100000	0.0001805
48.6200000	0.0001787
48.6300000	0.0001769
48.6400000	0.0001751
48.6500000	0.0001734
48.6600000	0.0001717
48.6700000	0.0001700
48.6800000	0.0001683
48.6900000	0.0001666
48.7000000	0.0001649
48.7100000	0.0001633
48.7200000	0.0001617
48.7300000	0.0001601
48.7400000	0.0001585
48.7500000	0.0001569
48.7600000	0.0001553
48.7700000	0.0001538
48.7800000	0.0001522
48.7900000	0.0001507
48.8000000	0.0001492
48.8100000	0.0001477
48.8200000	0.0001463
48.8300000	0.0001448
48.8400000	0.0001434
48.8500000	0.0001420
48.8600000	0.0001405
48.8700000	0.0001391
48.8800000	0.0001378
48.8900000	0.0001364
48.9000000	0.0001350
48.9100000	0.0001337
48.9200000	0.0001324
48.9300000	0.0001310
48.9400000	0.0001297
48.9500000	0.0001284
48.9600000	0.0001272
48.9700000	0.0001259
48.9800000	0.0001247
48.9900000	0.0001234
49.0000000	0.0001222
49.0100000	0.0001210
49.0200000	0.0001198
49.0300000	0.0001186
49.0400000	0.0001174
49.0500000	0.0001162
49.0600000	0.0001151
49.0700000	0.0001139
49.0800000	0.0001128
49.0900000	0.0001117
49.1000000	0.0001106
49.1100000	0.0001095
49.1200000	0.0001084
49.1300000	0.0001073
49.1400000	0.0001062
49.1500000	0.0001052
49.1600000	0.0001041
49.1700000	0.0001031
49.1800000	0.0001021
49.1900000	0.0001010
49.2000000	0.0001000
49.2100000	0.0000990
49.2200000	0.0000981
49.2300000	0.0000971
49.2400000	0.0000961
49.2500000	0.0000952
49.2600000	0.0000942
49.2700000	0.0000933
49.2800000	0.0000923
49.2900000	0.0000914
49.3000000	0.0000905
49.3100000	0.0000896
49.3200000	0.0000887
49.3300000	0.0000878
49.3400000	0.0000870
49.3500000	0.0000861
49.3600000	0.0000852
49.3700000	0.0000844
49.3800000	0.0000836
49.3900000	0.0000827
49.4000000	0.0000819
49.4100000	0.0000811
49.4200000	0.0000803
49.4300000	0.0000795
49.4400000	0.0000787
49.4500000	0.0000779
49.4600000	0.0000771
49.4700000	0.0000764
49.4800000	0.0000756
49.4900000	0.0000749
49.5000000	0.0000741
49.5100000	0.0000734
49.5200000	0.0000726
49.5300000	0.0000719
49.5400000	0.0000712
49.5500000	0.0000705
49.5600000	0.0000698
49.5700000	0.0000691
49.5800000	0.0000684
49.5900000	0.0000677
49.6000000	0.0000671
49.6100000	0.0000664
49.6200000	0.0000657
49.6300000	0.0000651
49.6400000	0.0000644
49.6500000	0.0000638
49.6600000	0.0000631
49.6700000	0.0000625
49.6800000	0.0000619
49.6900000	0.0000613
49.7000000	0.0000607
49.7100000	0.0000601
49.7200000	0.0000595
49.7300000	0.0000589
49.7400000	0.0000583
49.7500000	0.0000577
49.7600000	0.0000571
49.7700000	0.0000566
49.7800000	0.0000560
49.7900000	0.0000555
49.8000000	0.0000549
49.8100000	0.0000544
49.8200000	0.0000538
49.8300000	0.0000533
49.8400000	0.0000527
49.8500000	0.0000522
49.8600000	0.0000517
49.8700000	0.0000512
49.8800000	0.0000507
49.8900000	0.0000502
49.9000000	0.0000497
49.9100000	0.0000492
49.9200000	0.0000487
49.9300000	0.0000482
49.9400000	0.0000477
49.9500000	0.0000473
49.9600000	0.0000468
49.9700000	0.0000463
49.9800000	0.0000459
49.9900000	0.0000454
50.0000000	0.0000449
50.0100000	0.0000445
50.0200000	0.0000441
50.0300000	0.0000436
50.0400000	0.0000432
50.0500000	0.0000428
50.0600000	0.0000423
50.0700000	0.0000419
50.0800000	0.0000415
50.0900000	0.0000411
50.1000000	0.0000407
50.1100000	0.0000403
50.1200000	0.0000399
50.1300000	0.0000395
50.1400000	0.0000391
50.1500000	0.0000387
50.1600000	0.0000383
50.1700000	0.0000379
50.1800000	0.0000375
50.1900000	0.0000372
50.2000000	0.0000368
50.2100000	0.0000364
50.2200000	0.0000361
50.2300000	0.0000357
50.2400000	0.0000354
50.2500000	0.0000350
50.2600000	0.0000347
50.2700000	0.0000343
50.2800000	0.0000340
50.2900000	0.0000336
50.3000000	0.0000333
50.3100000	0.0000330
50.3200000	0.0000326
50.3300000	0.0000323
50.3400000	0.0000320
50.3500000	0.0000317
50.3600000	0.0000314
50.3700000	0.0000310
50.3800000	0.0000307
50.3900000	0.0000304
50.4000000	0.0000301
50.4100000	0.0000298
50.4200000	0.0000295
50.4300000	0.0000292
50.4400000	0.0000289
50.4500000	0.0000287
50.4600000	0.0000284
50.4700000	0.0000281
50.4800000	0.0000278
50.4900000	0.0000275
50.5000000	0.0000273
50.5100000	0.0000270
50.5200000	0.0000267
50.5300000	0.0000265
50.5400000	0.0000262
50.5500000	0.0000259
50.5600000	0.0000257
50.5700000	0.0000254
50.5800000	0.0000252
50.5900000	0.0000249
50.6000000	0.0000247
50.6100000	0.0000244
50.6200000	0.0000242
50.6300000	0.0000239
50.6400000	0.0000237
50.6500000	0.0000235
50.6600000	0.0000232
50.6700000	0.0000230
50.6800000	0.0000228
50.6900000	0.0000225
50.7000000	0.0000223
50.7100000	0.0000221
50.7200000	0.0000219
50.7300000	0.0000217
50.7400000	0.0000214
50.7500000	0.0000212
50.7600000	0.0000210
50.7700000	0.0000208
50.7800000	0.0000206
50.7900000	0.0000204
50.8000000	0.0000202
50.8100000	0.0000200
50.8200000	0.0000198
50.8300000	0.0000196
50.8400000	0.0000194
50.8500000	0.0000192
50.8600000	0.0000190
50.8700000	0.0000188
50.8800000	0.0000186
50.8900000	0.0000185
50.9000000	0.0000183
50.9100000	0.0000181
50.9200000	0.0000179
50.9300000	0.0000177
50.9400000	0.0000176
50.9500000	0.0000174
50.9600000	0.0000172
50.9700000	0.0000170
50.9800000	0.0000169
50.9900000	0.0000167
51.0000000	0.0000165
51.0100000	0.0000164
51.0200000	0.0000162
51.0300000	0.0000160
51.0400000	0.0000159
51.0500000	0.0000157
51.0600000	0.0000156
51.0700000	0.0000154
51.0800000	0.0000153
51.0900000	0.0000151
51.1000000	0.0000150
51.1100000	0.0000148
51.1200000	0.0000147
51.1300000	0.0000145
51.1400000	0.0000144
51.1500000	0.0000142
51.1600000	0.0000141
51.1700000	0.0000140
51.1800000	0.0000138
51.1900000	0.0000137
51.2000000	0.0000135
51.2100000	0.0000134
51.2200000	0.0000133
51.2300000	0.0000131
51.2400000	0.0000130
51.2500000	0.0000129
51.2600000	0.0000127
51.2700000	0.0000126
51.2800000	0.0000125
51.2900000	0.0000124
51.3000000	0.0000122
51.3100000	0.0000121
51.3200000	0.0000120
51.3300000	0.0000119
51.3400000	0.0000118
51.3500000	0.0000117
51.3600000	0.0000115
51.3700000	0.0000114
51.3800000	0.0000113
51.3900000	0.0000112
51.4000000	0.0000111
51.4100000	0.0000110
51.4200000	0.0000109
51.4300000	0.0000108
51.4400000	0.0000106
51.4500000	0.0000105
51.4600000	0.0000104
51.4700000	0.0000103
51.4800000	0.0000102
51.4900000	0.0000101
51.5000000	0.0000100
51.5100000	0.0000099
51.5200000	0.0000098
51.5300000	0.0000097
51.5400000	0.0000096
51.5500000	0.0000095
51.5600000	0.0000094
51.5700000	0.0000094
51.5800000	0.0000093
51.5900000	0.0000092
51.6000000	0.0000091
51.6100000	0.0000090
51.6200000	0.0000089
51.6300000	0.0000088
51.6400000	0.0000087
51.6500000	0.0000086
51.6600000	0.0000085
51.6700000	0.0000085
51.6800000	0.0000084
51.6900000	0.0000083
51.7000000	0.0000082
51.7100000	0.0000081
51.7200000	0.0000080
51.7300000	0.0000080
51.7400000	0.0000079
51.7500000	0.0000078
51.7600000	0.0000077
51.7700000	0.0000077
51.7800000	0.0000076
51.7900000	0.0000075
51.8000000	0.0000074
51.8100000	0.0000074
51.8200000	0.0000073
51.8300000	0.0000072
51.8400000	0.0000071
51.8500000	0.0000071
51.8600000	0.0000070
51.8700000	0.0000069
51.8800000	0.0000069
51.8900000	0.0000068
51.9000000	0.0000067
51.9100000	0.0000067
51.9200000	0.0000066
51.9300000	0.0000065
51.9400000	0.0000065
51.9500000	0.0000064
51.9600000	0.0000063
51.9700000	0.0000063
51.9800000	0.0000062
51.9900000	0.0000061
52.0000000	0.0000061
52.0100000	0.0000060
52.0200000	0.0000060
52.0300000	0.0000059
52.0400000	0.0000058
52.0500000	0.0000058
52.0600000	0.0000057
52.0700000	0.0000057
52.0800000	0.0000056
52.0900000	0.0000056
52.1000000	0.0000055
52.1100000	0.0000054
52.1200000	0.0000054
52.1300000	0.0000053
52.1400000	0.0000053
52.1500000	0.0000052
52.1600000	0.0000052
52.1700000	0.0000051
52.1800000	0.0000051
52.1900000	0.0000050
52.2000000	0.0000050
52.2100000	0.0000049
52.2200000	0.0000049
52.2300000	0.0000048
52.2400000	0.0000048
52.2500000	0.0000047
52.2600000	0.0000047
52.2700000	0.0000046
52.2800000	0.0000046
52.2900000	0.0000046
52.3000000	0.0000045
52.3100000	0.0000045
52.3200000	0.0000044
52.3300000	0.0000044
52.3400000	0.0000043
52.3500000	0.0000043
52.3600000	0.0000042
52.3700000	0.0000042
52.3800000	0.0000042
52.3900000	0.0000041
52.4000000	0.0000041
52.4100000	0.0000040
52.4200000	0.0000040
52.4300000	0.0000040
52.4400000	0.0000039
52.4500000	0.0000039
52.4600000	0.0000038
52.4700000	0.0000038
52.4800000	0.0000038
52.4900000	0.0000037
52.5000000	0.0000037
52.5100000	0.0000037
52.5200000	0.0000036
52.5300000	0.0000036
52.5400000	0.0000035
52.5500000	0.0000035
52.5600000	0.0000035
52.5700000	0.0000034
52.5800000	0.0000034
52.5900000	0.0000034
52.6000000	0.0000033
52.6100000	0.0000033
52.6200000	0.0000033
52.6300000	0.0000032
52.6400000	0.0000032
52.6500000	0.0000032
52.6600000	0.0000031
52.6700000	0.0000031
52.6800000	0.0000031
52.6900000	0.0000031
52.7000000	0.0000030
52.7100000	0.0000030
52.7200000	0.0000030
52.7300000	0.0000029
52.7400000	0.0000029
52.7500000	0.0000029
52.7600000	0.0000028
52.7700000	0.0000028
52.7800000	0.0000028
52.7900000	0.0000028
52.8000000	0.0000027
52.8100000	0.0000027
52.8200000	0.0000027
52.8300000	0.0000027
52.8400000	0.0000026
52.8500000	0.0000026
52.8600000	0.0000026
52.8700000	0.0000025
52.8800000	0.0000025
52.8900000	0.0000025
52.9000000	0.0000025
52.9100000	0.0000024
52.9200000	0.0000024
52.9300000	0.0000024
52.9400000	0.0000024
52.9500000	0.0000024
52.9600000	0.0000023
52.9700000	0.0000023
52.9800000	0.0000023
52.9900000	0.0000023
53.0000000	0.0000022
53.0100000	0.0000022
53.0200000	0.0000022
53.0300000	0.0000022
53.0400000	0.0000022
53.0500000	0.0000021
53.0600000	0.0000021
53.0700000	0.0000021
53.0800000	0.0000021
53.0900000	0.0000020
53.1000000	0.0000020
53.1100000	0.0000020
53.1200000	0.0000020
53.1300000	0.0000020
53.1400000	0.0000019
53.1500000	0.0000019
53.1600000	0.0000019
53.1700000	0.0000019
53.1800000	0.0000019
53.1900000	0.0000019
53.2000000	0.0000018
53.2100000	0.0000018
53.2200000	0.0000018
53.2300000	0.0000018
53.2400000	0.0000018
53.2500000	0.0000017
53.2600000	0.0000017
53.2700000	0.0000017
53.2800000	0.0000017
53.2900000	0.0000017
53.3000000	0.0000017
53.3100000	0.0000016
53.3200000	0.0000016
53.3300000	0.0000016
53.3400000	0.0000016
53.3500000	0.0000016
53.3600000	0.0000016
53.3700000	0.0000015
53.3800000	0.0000015
53.3900000	0.0000015
53.4000000	0.0000015
53.4100000	0.0000015
53.4200000	0.0000015
53.4300000	0.0000015
53.4400000	0.0000014
53.4500000	0.0000014
53.4600000	0.0000014
53.4700000	0.0000014
53.4800000	0.0000014
53.4900000	0.0000014
53.5000000	0.0000014
53.5100000	0.0000013
53.5200000	0.0000013
53.5300000	0.0000013
53.5400000	0.0000013
53.5500000	0.0000013
53.5600000	0.0000013
53.5700000	0.0000013
53.5800000	0.0000013
53.5900000	0.0000012
53.6000000	0.0000012
53.6100000	0.0000012
53.6200000	0.0000012
53.6300000	0.0000012
53.6400000	0.0000012
53.6500000	0.0000012
53.6600000	0.0000012
53.6700000	0.0000011
53.6800000	0.0000011
53.6900000	0.0000011
53.7000000	0.0000011
53.7100000	0.0000011
53.7200000	0.0000011
53.7300000	0.0000011
53.7400000	0.0000011
53.7500000	0.0000011
53.7600000	0.0000010
53.7700000	0.0000010
53.7800000	0.0000010
53.7900000	0.0000010
53.8000000	0.0000010
53.8100000	0.0000010
53.8200000	0.0000010
53.8300000	0.0000010
53.8400000	0.0000010
53.8500000	0.0000010
53.8600000	0.0000009
53.8700000	0.0000009
53.8800000	0.0000009
53.8900000	0.0000009
53.9000000	0.0000009
53.9100000	0.0000009
53.9200000	0.0000009
53.9300000	0.0000009
53.9400000	0.0000009
53.9500000	0.0000009
53.9600000	0.0000009
53.9700000	0.0000008
53.9800000	0.0000008
53.9900000	0.0000008
54.0000000	0.0000008
54.0100000	0.0000008
54.0200000	0.0000008
54.0300000	0.0000008
54.0400000	0.0000008
54.0500000	0.0000008
54.0600000	0.0000008
54.0700000	0.0000008
54.0800000	0.0000008
54.0900000	0.0000008
54.1000000	0.0000007
54.1100000	0.0000007
54.1200000	0.0000007
54.1300000	0.0000007
54.1400000	0.0000007
54.1500000	0.0000007
54.1600000	0.0000007
54.1700000	0.0000007
54.1800000	0.0000007
54.1900000	0.0000007
54.2000000	0.0000007
54.2100000	0.0000007
54.2200000	0.0000007
54.2300000	0.0000007
54.2400000	0.0000006
54.2500000	0.0000006
54.2600000	0.0000006
54.2700000	0.0000006
54.2800000	0.0000006
54.2900000	0.0000006
54.3000000	0.0000006
54.3100000	0.0000006
54.3200000	0.0000006
54.3300000	0.0000006
54.3400000	0.0000006
54.3500000	0.0000006
54.3600000	0.0000006
54.3700000	0.0000006
54.3800000	0.0000006
54.3900000	0.0000006
54.4000000	0.0000006
54.4100000	0.0000005
54.4200000	0.0000005
54.4300000	0.0000005
54.4400000	0.0000005
54.4500000	0.0000005
54.4600000	0.0000005
54.4700000	0.0000005
54.4800000	0.0000005
54.4900000	0.0000005
54.5000000	0.0000005
54.5100000	0.0000005
54.5200000	0.0000005
54.5300000	0.0000005
54.5400000	0.0000005
54.5500000	0.0000005
54.5600000	0.0000005
54.5700000	0.0000005
54.5800000	0.0000005
54.5900000	0.0000005
54.6000000	0.0000005
54.6100000	0.0000004
54.6200000	0.0000004
54.6300000	0.0000004
54.6400000	0.0000004
54.6500000	0.0000004
54.6600000	0.0000004
54.6700000	0.0000004
54.6800000	0.0000004
54.6900000	0.0000004
54.7000000	0.0000004
54.7100000	0.0000004
54.7200000	0.0000004
54.7300000	0.0000004
54.7400000	0.0000004
54.7500000	0.0000004
54.7600000	0.0000004
54.7700000	0.0000004
54.7800000	0.0000004
54.7900000	0.0000004
54.8000000	0.0000004
54.8100000	0.0000004
54.8200000	0.0000004
54.8300000	0.0000004
54.8400000	0.0000004
54.8500000	0.0000004
54.8600000	0.0000003
54.8700000	0.0000003
54.8800000	0.0000003
54.8900000	0.0000003
54.9000000	0.0000003
54.9100000	0.0000003
54.9200000	0.0000003
54.9300000	0.0000003
54.9400000	0.0000003
54.9500000	0.0000003
54.9600000	0.0000003
54.9700000	0.0000003
54.9800000	0.0000003
54.9900000	0.0000003
55.0000000	0.0000003
55.0100000	0.0000003
55.0200000	0.0000003
55.0300000	0.0000003
55.0400000	0.0000003
55.0500000	0.0000003
55.0600000	0.0000003
55.0700000	0.0000003
55.0800000	0.0000003
55.0900000	0.0000003
55.1000000	0.0000003
55.1100000	0.0000003
55.1200000	0.0000003
55.1300000	0.0000003
55.1400000	0.0000003
55.1500000	0.0000003
55.1600000	0.0000003
55.1700000	0.0000003
55.1800000	0.0000003
55.1900000	0.0000003
55.2000000	0.0000002
55.2100000	0.0000002
55.2200000	0.0000002
55.2300000	0.0000002
55.2400000	0.0000002
55.2500000	0.0000002
55.2600000	0.0000002
55.2700000	0.0000002
55.2800000	0.0000002
55.2900000	0.0000002
55.3000000	0.0000002
55.3100000	0.0000002
55.3200000	0.0000002
55.3300000	0.0000002
55.3400000	0.0000002
55.3500000	0.0000002
55.3600000	0.0000002
55.3700000	0.0000002
55.3800000	0.0000002
55.3900000	0.0000002
55.4000000	0.0000002
55.4100000	0.0000002
55.4200000	0.0000002
55.4300000	0.0000002
55.4400000	0.0000002
55.4500000	0.0000002
55.4600000	0.0000002
55.4700000	0.0000002
55.4800000	0.0000002
55.4900000	0.0000002
55.5000000	0.0000002
55.5100000	0.0000002
55.5200000	0.0000002
55.5300000	0.0000002
55.5400000	0.0000002
55.5500000	0.0000002
55.5600000	0.0000002
55.5700000	0.0000002
55.5800000	0.0000002
55.5900000	0.0000002
55.6000000	0.0000002
55.6100000	0.0000002
55.6200000	0.0000002
55.6300000	0.0000002
55.6400000	0.0000002
55.6500000	0.0000002
55.6600000	0.0000002
55.6700000	0.0000002
55.6800000	0.0000002
55.6900000	0.0000002
55.7000000	0.0000002
55.7100000	0.0000001
55.7200000	0.0000001
55.7300000	0.0000001
55.7400000	0.0000001
55.7500000	0.0000001
55.7600000	0.0000001
55.7700000	0.0000001
55.7800000	0.0000001
55.7900000	0.0000001
55.8000000	0.0000001
55.8100000	0.0000001
55.8200000	0.0000001
55.8300000	0.0000001
55.8400000	0.0000001
55.8500000	0.0000001
55.8600000	0.0000001
55.8700000	0.0000001
55.8800000	0.0000001
55.8900000	0.0000001
55.9000000	0.0000001
55.9100000	0.0000001
55.9200000	0.0000001
55.9300000	0.0000001
55.9400000	0.0000001
55.9500000	0.0000001
55.9600000	0.0000001
55.9700000	0.0000001
55.9800000	0.0000001
55.9900000	0.0000001
56.0000000	0.0000001
56.0100000	0.0000001
56.0200000	0.0000001
56.0300000	0.0000001
56.0400000	0.0000001
56.0500000	0.0000001
56.0600000	0.0000001
56.0700000	0.0000001
56.0800000	0.0000001
56.0900000	0.0000001
56.1000000	0.0000001
56.1100000	0.0000001
56.1200000	0.0000001
56.1300000	0.0000001
56.1400000	0.0000001
56.1500000	0.0000001
56.1600000	0.0000001
56.1700000	0.0000001
56.1800000	0.0000001
56.1900000	0.0000001
56.2000000	0.0000001
56.2100000	0.0000001
56.2200000	0.0000001
56.2300000	0.0000001
56.2400000	0.0000001
56.2500000	0.0000001
56.2600000	0.0000001
56.2700000	0.0000001
56.2800000	0.0000001
56.2900000	0.0000001
56.3000000	0.0000001
56.3100000	0.0000001
56.3200000	0.0000001
56.3300000	0.0000001
56.3400000	0.0000001
56.3500000	0.0000001
56.3600000	0.0000001
56.3700000	0.0000001
56.3800000	0.0000001
56.3900000	0.0000001
56.4000000	0.0000001
56.4100000	0.0000001
56.4200000	0.0000001
56.4300000	0.0000001
56.4400000	0.0000001
56.4500000	0.0000001
56.4600000	0.0000001
56.4700000	0.0000001
56.4800000	0.0000001
56.4900000	0.0000001
56.5000000	0.0000001
56.5100000	0.0000001
56.5200000	0.0000001
56.5300000	0.0000001
56.5400000	0.0000001
56.5500000	0.0000001
56.5600000	0.0000001
56.5700000	0.0000001
56.5800000	0.0000001
56.5900000	0.0000001
56.6000000	0.0000001
56.6100000	0.0000001
56.6200000	0.0000001
56.6300000	0.0000001
56.6400000	0.0000001
56.6500000	0.0000001
56.6600000	0.0000001
56.6700000	0.0000001
56.6800000	0.0000001
56.6900000	0.0000001
56.7000000	0.0000001
56.7100000	0.0000001
56.7200000	0.0000001
56.7300000	0.0000001
56.7400000	0.0000001
56.7500000	0.0000001
56.7600000	0.0000001
56.7700000	0.0000001
56.7800000	0.0000001
56.7900000	0.0000001
56.8000000	0.0000001
56.8100000	0.0000000
56.8200000	0.0000000
56.8300000	0.0000000
56.8400000	0.0000000
56.8500000	0.0000000
56.8600000	0.0000000
56.8700000	0.0000000
56.8800000	0.0000000
56.8900000	0.0000000
56.9000000	0.0000000
56.9100000	0.0000000
56.9200000	0.0000000
56.9300000	0.0000000
56.9400000	0.0000000
56.9500000	0.0000000
56.9600000	0.0000000
56.9700000	0.0000000
56.9800000	0.0000000
56.9900000	0.0000000
57.0000000	0.0000000
57.0100000	0.0000000
57.0200000	0.0000000
57.0300000	0.0000000
57.0400000	0.0000000
57.0500000	0.0000000
57.0600000	0.0000000
57.0700000	0.0000000
57.0800000	0.0000000
57.0900000	0.0000000
57.1000000	0.0000000
57.1100000	0.0000000
57.1200000	0.0000000
57.1300000	0.0000000
57.1400000	0.0000000
57.1500000	0.0000000
57.1600000	0.0000000
57.1700000	0.0000000
57.1800000	0.0000000
57.1900000	0.0000000
57.2000000	0.0000000
57.2100000	0.0000000
57.2200000	0.0000000
57.2300000	0.0000000
57.2400000	0.0000000
57.2500000	0.0000000
57.2600000	0.0000000
57.2700000	0.0000000
57.2800000	0.0000000
57.2900000	0.0000000
57.3000000	0.0000000
57.3100000	0.0000000
57.3200000	0.0000000
57.3300000	0.0000000
57.3400000	0.0000000
57.3500000	0.0000000
57.3600000	0.0000000
57.3700000	0.0000000
57.3800000	0.0000000
57.3900000	0.0000000
57.4000000	0.0000000
57.4100000	0.0000000
57.4200000	0.0000000
57.4300000	0.0000000
57.4400000	0.0000000
57.4500000	0.0000000
57.4600000	0.0000000
57.4700000	0.0000000
57.4800000	0.0000000
57.4900000	0.0000000
57.5000000	0.0000000
57.5100000	0.0000000
57.5200000	0.0000000
57.5300000	0.0000000
57.5400000	0.0000000
57.5500000	0.0000000
57.5600000	0.0000000
57.5700000	0.0000000
57.5800000	0.0000000
57.5900000	0.0000000
57.6000000	0.0000000
57.6100000	0.0000000
57.6200000	0.0000000
57.6300000	0.0000000
57.6400000	0.0000000
57.6500000	0.0000000
57.6600000	0.0000000
57.6700000	0.0000000
57.6800000	0.0000000
57.6900000	0.0000000
57.7000000	0.0000000
57.7100000	0.0000000
57.7200000	0.0000000
57.7300000	0.0000000
57.7400000	0.0000000
57.7500000	0.0000000
57.7600000	0.0000000
57.7700000	0.0000000
57.7800000	0.0000000
57.7900000	0.0000000
57.8000000	0.0000000
57.8100000	0.0000000
57.8200000	0.0000000
57.8300000	0.0000000
57.8400000	0.0000000
57.8500000	0.0000000
57.8600000	0.0000000
57.8700000	0.0000000
57.8800000	0.0000000
57.8900000	0.0000000
57.9000000	0.0000000
57.9100000	0.0000000
57.9200000	0.0000000
57.9300000	0.0000000
57.9400000	0.0000000
57.9500000	0.0000000
57.9600000	0.0000000
57.9700000	0.0000000
57.9800000	0.0000000
57.9900000	0.0000000
58.0000000	0.0000000
58.0100000	0.0000000
58.0200000	0.0000000
58.0300000	0.0000000
58.0400000	0.0000000
58.0500000	0.0000000
58.0600000	0.0000000
58.0700000	0.0000000
58.0800000	0.0000000
58.0900000	0.0000000
58.1000000	0.0000000
58.1100000	0.0000000
58.1200000	0.0000000
58.1300000	0.0000000
58.1400000	0.0000000
58.1500000	0.0000000
58.1600000	0.0000000
58.1700000	0.0000000
58.1800000	0.0000000
58.1900000	0.0000000
58.2000000	0.0000000
58.2100000	0.0000000
58.2200000	0.0000000
58.2300000	0.0000000
58.2400000	0.0000000
58.2500000	0.0000000
58.2600000	0.0000000
58.2700000	0.0000000
58.2800000	0.0000000
58.2900000	0.0000000
58.3000000	0.0000000
58.3100000	0.0000000
58.3200000	0.0000000
58.3300000	0.0000000
58.3400000	0.0000000
58.3500000	0.0000000
58.3600000	0.0000000
58.3700000	0.0000000
58.3800000	0.0000000
58.3900000	0.0000000
58.4000000	0.0000000
58.4100000	0.0000000
58.4200000	0.0000000
58.4300000	0.0000000
58.4400000	0.0000000
58.4500000	0.0000000
58.4600000	0.0000000
58.4700000	0.0000000
58.4800000	0.0000000
58.4900000	0.0000000
58.5000000	0.0000000
58.5100000	0.0000000
58.5200000	0.0000000
58.5300000	0.0000000
58.5400000	0.0000000
58.5500000	0.0000000
58.5600000	0.0000000
58.5700000	0.0000000
58.5800000	0.0000000
58.5900000	0.0000000
58.6000000	0.0000000
58.6100000	0.0000000
58.6200000	0.0000000
58.6300000	0.0000000
58.6400000	0.0000000
58.6500000	0.0000000
58.6600000	0.0000000
58.6700000	0.0000000
58.6800000	0.0000000
58.6900000	0.0000000
58.7000000	0.0000000
58.7100000	0.0000000
58.7200000	0.0000000
58.7300000	0.0000000
58.7400000	0.0000000
58.7500000	0.0000000
58.7600000	0.0000000
58.7700000	0.0000000
58.7800000	0.0000000
58.7900000	0.0000000
58.8000000	0.0000000
58.8100000	0.0000000
58.8200000	0.0000000
58.8300000	0.0000000
58.8400000	0.0000000
58.8500000	0.0000000
58.8600000	0.0000000
58.8700000	0.0000000
58.8800000	0.0000000
58.8900000	0.0000000
58.9000000	0.0000000
58.9100000	0.0000000
58.9200000	0.0000000
58.9300000	0.0000000
58.9400000	0.0000000
58.9500000	0.0000000
58.9600000	0.0000000
58.9700000	0.0000000
58.9800000	0.0000000
58.9900000	0.0000000
59.0000000	0.0000000
59.0100000	0.0000000
59.0200000	0.0000000
59.0300000	0.0000000
59.0400000	0.0000000
59.0500000	0.0000000
59.0600000	0.0000000
59.0700000	0.0000000
59.0800000	0.0000000
59.0900000	0.0000000
59.1000000	0.0000000
59.1100000	0.0000000
59.1200000	0.0000000
59.1300000	0.0000000
59.1400000	0.0000000
59.1500000	0.0000000
59.1600000	0.0000000
59.1700000	0.0000000
59.1800000	0.0000000
59.1900000	0.0000000
59.2000000	0.0000000
59.2100000	0.0000000
59.2200000	0.0000000
59.2300000	0.0000000
59.2400000	0.0000000
59.2500000	0.0000000
59.2600000	0.0000000
59.2700000	0.0000000
59.2800000	0.0000000
59.2900000	0.0000000
59.3000000	0.0000000
59.3100000	0.0000000
59.3200000	0.0000000
59.3300000	0.0000000
59.3400000	0.0000000
59.3500000	0.0000000
59.3600000	0.0000000
59.3700000	0.0000000
59.3800000	0.0000000
59.3900000	0.0000000
59.4000000	0.0000000
59.4100000	0.0000000
59.4200000	0.0000000
59.4300000	0.0000000
59.4400000	0.0000000
59.4500000	0.0000000
59.4600000	0.0000000
59.4700000	0.0000000
59.4800000	0.0000000
59.4900000	0.0000000
59.5000000	0.0000000
59.5100000	0.0000000
59.5200000	0.0000000
59.5300000	0.0000000
59.5400000	0.0000000
59.5500000	0.0000000
59.5600000	0.0000000
59.5700000	0.0000000
59.5800000	0.0000000
59.5900000	0.0000000
59.6000000	0.0000000
59.6100000	0.0000000
59.6200000	0.0000000
59.6300000	0.0000000
59.6400000	0.0000000
59.6500000	0.0000000
59.6600000	0.0000000
59.6700000	0.0000000
59.6800000	0.0000000
59.6900000	0.0000000
59.7000000	0.0000000
59.7100000	0.0000000
59.7200000	0.0000000
59.7300000	0.0000000
59.7400000	0.0000000
59.7500000	0.0000000
59.7600000	0.0000000
59.7700000	0.0000000
59.7800000	0.0000000
59.7900000	0.0000000
59.8000000	0.0000000
59.8100000	0.0000000
59.8200000	0.0000000
59.8300000	0.0000000
59.8400000	0.0000000
59.8500000	0.0000000
59.8600000	0.0000000
59.8700000	0.0000000
59.8800000	0.0000000
59.8900000	0.0000000
59.9000000	0.0000000
59.9100000	0.0000000
59.9200000	0.0000000
59.9300000	0.0000000
59.9400000	0.0000000
59.9500000	0.0000000
59.9600000	0.0000000
59.9700000	0.0000000
59.9800000	0.0000000
59.9900000	0.0000000
60.0000000	0.0000000
60.0100000	0.0000000
60.0200000	0.0000000
60.0300000	0.0000000
60.0400000	0.0000000
60.0500000	0.0000000
60.0600000	0.0000000
60.0700000	0.0000000
60.0800000	0.0000000
60.0900000	0.0000000
60.1000000	0.0000000
60.1100000	0.0000000
60.1200000	0.0000000
60.1300000	0.0000000
60.1400000	0.0000000
60.1500000	0.0000000
60.1600000	0.0000000
60.1700000	0.0000000
60.1800000	0.0000000
60.1900000	0.0000000
60.2000000	0.0000000
60.2100000	0.0000000
60.2200000	0.0000000
60.2300000	0.0000000
60.2400000	0.0000000
60.2500000	0.0000000
60.2600000	0.0000000
60.2700000	0.0000000
60.2800000	0.0000000
60.2900000	0.0000000
60.3000000	0.0000000
60.3100000	0.0000000
60.3200000	0.0000000
60.3300000	0.0000000
60.3400000	0.0000000
60.3500000	0.0000000
60.3600000	0.0000000
60.3700000	0.0000000
60.3800000	0.0000000
60.3900000	0.0000000
60.4000000	0.0000000
60.4100000	0.0000000
60.4200000	0.0000000
60.4300000	0.0000000
60.4400000	0.0000000
60.4500000	0.0000000
60.4600000	0.0000000
60.4700000	0.0000000
60.4800000	0.0000000
60.4900000	0.0000000
60.5000000	0.0000000
60.5100000	0.0000000
60.5200000	0.0000000
60.5300000	0.0000000
60.5400000	0.0000000
60.5500000	0.0000000
60.5600000	0.0000000
60.5700000	0.0000000
60.5800000	0.0000000
60.5900000	0.0000000
60.6000000	0.0000000
60.6100000	0.0000000
60.6200000	0.0000000
60.6300000	0.0000000
60.6400000	0.0000000
60.6500000	0.0000000
60.6600000	0.0000000
60.6700000	0.0000000
60.6800000	0.0000000
60.6900000	0.0000000
60.7000000	0.0000000
60.7100000	0.0000000
60.7200000	0.0000000
60.7300000	0.0000000
60.7400000	0.0000000
60.7500000	0.0000000
60.7600000	0.0000000
60.7700000	0.0000000
60.7800000	0.0000000
60.7900000	0.0000000
60.8000000	0.0000000
60.8100000	0.0000000
60.8200000	0.0000000
60.8300000	0.0000000
60.8400000	0.0000000
60.8500000	0.0000000
60.8600000	0.0000000
60.8700000	0.0000000
60.8800000	0.0000000
60.8900000	0.0000000
60.9000000	0.0000000
60.9100000	0.0000000
60.9200000	0.0000000
60.9300000	0.0000000
60.9400000	0.0000000
60.9500000	0.0000000
60.9600000	0.0000000
60.9700000	0.0000000
60.9800000	0.0000000
60.9900000	0.0000000
61.0000000	0.0000000
61.0100000	0.0000000
61.0200000	0.0000000
61.0300000	0.0000000
61.0400000	0.0000000
61.0500000	0.0000000
61.0600000	0.0000000
61.0700000	0.0000000
61.0800000	0.0000000
61.0900000	0.0000000
61.1000000	0.0000000
61.1100000	0.0000000
61.1200000	0.0000000
61.1300000	0.0000000
61.1400000	0.0000000
61.1500000	0.0000000
61.1600000	0.0000000
61.1700000	0.0000000
61.1800000	0.0000000
61.1900000	0.0000000
61.2000000	0.0000000
61.2100000	0.0000000
61.2200000	0.0000000
61.2300000	0.0000000
61.2400000	0.0000000
61.2500000	0.0000000
61.2600000	0.0000000
61.2700000	0.0000000
61.2800000	0.0000000
61.2900000	0.0000000
61.3000000	0.0000000
61.3100000	0.0000000
61.3200000	0.0000000
61.3300000	0.0000000
61.3400000	0.0000000
61.3500000	0.0000000
61.3600000	0.0000000
61.3700000	0.0000000
61.3800000	0.0000000
61.3900000	0.0000000
61.4000000	0.0000000
61.4100000	0.0000000
61.4200000	0.0000000
61.4300000	0.0000000
61.4400000	0.0000000
61.4500000	0.0000000
61.4600000	0.0000000
61.4700000	0.0000000
61.4800000	0.0000000
61.4900000	0.0000000
61.5000000	0.0000000
61.5100000	0.0000000
61.5200000	0.0000000
61.5300000	0.0000000
61.5400000	0.0000000
61.5500000	0.0000000
61.5600000	0.0000000
61.5700000	0.0000000
61.5800000	0.0000000
61.5900000	0.0000000
61.6000000	0.0000000
61.6100000	0.0000000
61.6200000	0.0000000
61.6300000	0.0000000
61.6400000	0.0000000
61.6500000	0.0000000
61.6600000	0.0000000
61.6700000	0.0000000
61.6800000	0.0000000
61.6900000	0.0000000
61.7000000	0.0000000
61.7100000	0.0000000
61.7200000	0.0000000
61.7300000	0.0000000
61.7400000	0.0000000
61.7500000	0.0000000
61.7600000	0.0000000
61.7700000	0.0000000
61.7800000	0.0000000
61.7900000	0.0000000
61.8000000	0.0000000
61.8100000	0.0000000
61.8200000	0.0000000
61.8300000	0.0000000
61.8400000	0.0000000
61.8500000	0.0000000
61.8600000	0.0000000
61.8700000	0.0000000
61.8800000	0.0000000
61.8900000	0.0000000
61.9000000	0.0000000
61.9100000	0.0000000
61.9200000	0.0000000
61.9300000	0.0000000
61.9400000	0.0000000
61.9500000	0.0000000
61.9600000	0.0000000
61.9700000	0.0000000
61.9800000	0.0000000
61.9900000	0.0000000
62.0000000	0.0000000
62.0100000	0.0000000
62.0200000	0.0000000
62.0300000	0.0000000
62.0400000	0.0000000
62.0500000	0.0000000
62.0600000	0.0000000
62.0700000	0.0000000
62.0800000	0.0000000
62.0900000	0.0000000
62.1000000	0.0000000
62.1100000	0.0000000
62.1200000	0.0000000
62.1300000	0.0000000
62.1400000	0.0000000
62.1500000	0.0000000
62.1600000	0.0000000
62.1700000	0.0000000
62.1800000	0.0000000
62.1900000	0.0000000
62.2000000	0.0000000
62.2100000	0.0000000
62.2200000	0.0000000
62.2300000	0.0000000
62.2400000	0.0000000
62.2500000	0.0000000
62.2600000	0.0000000
62.2700000	0.0000000
62.2800000	0.0000000
62.2900000	0.0000000
62.3000000	0.0000000
62.3100000	0.0000000
62.3200000	0.0000000
62.3300000	0.0000000
62.3400000	0.0000000
62.3500000	0.0000000
62.3600000	0.0000000
62.3700000	0.0000000
62.3800000	0.0000000
62.3900000	0.0000000
62.4000000	0.0000000
62.4100000	0.0000000
62.4200000	0.0000000
62.4300000	0.0000000
62.4400000	0.0000000
62.4500000	0.0000000
62.4600000	0.0000000
62.4700000	0.0000000
62.4800000	0.0000000
62.4900000	0.0000000
62.5000000	0.0000000
62.5100000	0.0000000
62.5200000	0.0000000
62.5300000	0.0000000
62.5400000	0.0000000
62.5500000	0.0000000
62.5600000	0.0000000
62.5700000	0.0000000
62.5800000	0.0000000
62.5900000	0.0000000
62.6000000	0.0000000
62.6100000	0.0000000
62.6200000	0.0000000
62.6300000	0.0000000
62.6400000	0.0000000
62.6500000	0.0000000
62.6600000	0.0000000
62.6700000	0.0000000
62.6800000	0.0000000
62.6900000	0.0000000
62.7000000	0.0000000
62.7100000	0.0000000
62.7200000	0.0000000
62.7300000	0.0000000
62.7400000	0.0000000
62.7500000	0.0000000
62.7600000	0.0000000
62.7700000	0.0000000
62.7800000	0.0000000
62.7900000	0.0000000
62.8000000	0.0000000
62.8100000	0.0000000
62.8200000	0.0000000
62.8300000	0.0000000
62.8400000	0.0000000
62.8500000	0.0000000
62.8600000	0.0000000
62.8700000	0.0000000
62.8800000	0.0000000
62.8900000	0.0000000
62.9000000	0.0000000
62.9100000	0.0000000
62.9200000	0.0000000
62.9300000	0.0000000
62.9400000	0.0000000
62.9500000	0.0000000
62.9600000	0.0000000
62.9700000	0.0000000
62.9800000	0.0000000
62.9900000	0.0000000
63.0000000	0.0000000
63.0100000	0.0000000
63.0200000	0.0000000
63.0300000	0.0000000
63.0400000	0.0000000
63.0500000	0.0000000
63.0600000	0.0000000
63.0700000	0.0000000
63.0800000	0.0000000
63.0900000	0.0000000
63.1000000	0.0000000
63.1100000	0.0000000
63.1200000	0.0000000
63.1300000	0.0000000
63.1400000	0.0000000
63.1500000	0.0000000
63.1600000	0.0000000
63.1700000	0.0000000
63.1800000	0.0000000
63.1900000	0.0000000
63.2000000	0.0000000
63.2100000	0.0000000
63.2200000	0.0000000
63.2300000	0.0000000
63.2400000	0.0000000
63.2500000	0.0000000
63.2600000	0.0000000
63.2700000	0.0000000
63.2800000	0.0000000
63.2900000	0.0000000
63.3000000	0.0000000
63.3100000	0.0000000
63.3200000	0.0000000
63.3300000	0.0000000
63.3400000	0.0000000
63.3500000	0.0000000
63.3600000	0.0000000
63.3700000	0.0000000
63.3800000	0.0000000
63.3900000	0.0000000
63.4000000	0.0000000
63.4100000	0.0000000
63.4200000	0.0000000
63.4300000	0.0000000
63.4400000	0.0000000
63.4500000	0.0000000
63.4600000	0.0000000
63.4700000	0.0000000
63.4800000	0.0000000
63.4900000	0.0000000
63.5000000	0.0000000
63.5100000	0.0000000
63.5200000	0.0000000
63.5300000	0.0000000
63.5400000	0.0000000
63.5500000	0.0000000
63.5600000	0.0000000
63.5700000	0.0000000
63.5800000	0.0000000
63.5900000	0.0000000
63.6000000	0.0000000
63.6100000	0.0000000
63.6200000	0.0000000
63.6300000	0.0000000
63.6400000	0.0000000
63.6500000	0.0000000
63.6600000	0.0000000
63.6700000	0.0000000
63.6800000	0.0000000
63.6900000	0.0000000
63.7000000	0.0000000
63.7100000	0.0000000
63.7200000	0.0000000
63.7300000	0.0000000
63.7400000	0.0000000
63.7500000	0.0000000
63.7600000	0.0000000
63.7700000	0.0000000
63.7800000	0.0000000
63.7900000	0.0000000
63.8000000	0.0000000
63.8100000	0.0000000
63.8200000	0.0000000
63.8300000	0.0000000
63.8400000	0.0000000
63.8500000	0.0000000
63.8600000	0.0000000
63.8700000	0.0000000
63.8800000	0.0000000
63.8900000	0.0000000
63.9000000	0.0000000
63.9100000	0.0000000
63.9200000	0.0000000
63.9300000	0.0000000
63.9400000	0.0000000
63.9500000	0.0000000
63.9600000	0.0000000
63.9700000	0.0000000
63.9800000	0.0000000
63.9900000	0.0000000
64.0000000	0.0000000
64.0100000	0.0000000
64.0200000	0.0000000
64.0300000	0.0000000
64.0400000	0.0000000
64.0500000	0.0000000
64.0600000	0.0000000
64.0700000	0.0000000
64.0800000	0.0000000
64.0900000	0.0000000
64.1000000	0.0000000
64.1100000	0.0000000
64.1200000	0.0000000
64.1300000	0.0000000
64.1400000	0.0000000
64.1500000	0.0000000
64.1600000	0.0000000
64.1700000	0.0000000
64.1800000	0.0000000
64.1900000	0.0000000
64.2000000	0.0000000
64.2100000	0.0000000
64.2200000	0.0000000
64.2300000	0.0000000
64.2400000	0.0000000
64.2500000	0.0000000
64.2600000	0.0000000
64.2700000	0.0000000
64.2800000	0.0000000
64.2900000	0.0000000
64.3000000	0.0000000
64.3100000	0.0000000
64.3200000	0.0000000
64.3300000	0.0000000
64.3400000	0.0000000
64.3500000	0.0000000
64.3600000	0.0000000
64.3700000	0.0000000
64.3800000	0.0000000
64.3900000	0.0000000
64.4000000	0.0000000
64.4100000	0.0000000
64.4200000	0.0000000
64.4300000	0.0000000
64.4400000	0.0000000
64.4500000	0.0000000
64.4600000	0.0000000
64.4700000	0.0000000
64.4800000	0.0000000
64.4900000	0.0000000
64.5000000	0.0000000
64.5100000	0.0000000
64.5200000	0.0000000
64.5300000	0.0000000
64.5400000	0.0000000
64.5500000	0.0000000
64.5600000	0.0000000
64.5700000	0.0000000
64.5800000	0.0000000
64.5900000	0.0000000
64.6000000	0.0000000
64.6100000	0.0000000
64.6200000	0.0000000
64.6300000	0.0000000
64.6400000	0.0000000
64.6500000	0.0000000
64.6600000	0.0000000
64.6700000	0.0000000
64.6800000	0.0000000
64.6900000	0.0000000
64.7000000	0.0000000
64.7100000	0.0000000
64.7200000	0.0000000
64.7300000	0.0000000
64.7400000	0.0000000
64.7500000	0.0000000
64.7600000	0.0000000
64.7700000	0.0000000
64.7800000	0.0000000
64.7900000	0.0000000
64.8000000	0.0000000
64.8100000	0.0000000
64.8200000	0.0000000
64.8300000	0.0000000
64.8400000	0.0000000
64.8500000	0.0000000
64.8600000	0.0000000
64.8700000	0.0000000
64.8800000	0.0000000
64.8900000	0.0000000
64.9000000	0.0000000
64.9100000	0.0000000
64.9200000	0.0000000
64.9300000	0.0000000
64.9400000	0.0000000
64.9500000	0.0000000
64.9600000	0.0000000
64.9700000	0.0000000
64.9800000	0.0000000
64.9900000	0.0000000
65.0000000	0.0000000
65.0100000	0.0000000
65.0200000	0.0000000
65.0300000	0.0000000
65.0400000	0.0000000
65.0500000	0.0000000
65.0600000	0.0000000
65.0700000	0.0000000
65.0800000	0.0000000
65.0900000	0.0000000
65.1000000	0.0000000
65.1100000	0.0000000
65.1200000	0.0000000
65.1300000	0.0000000
65.1400000	0.0000000
65.1500000	0.0000000
65.1600000	0.0000000
65.1700000	0.0000000
65.1800000	0.0000000
65.1900000	0.0000000
65.2000000	0.0000000
65.2100000	0.0000000
65.2200000	0.0000000
65.2300000	0.0000000
65.2400000	0.0000000
65.2500000	0.0000000
65.2600000	0.0000000
65.2700000	0.0000000
65.2800000	0.0000000
65.2900000	0.0000000
65.3000000	0.0000000
65.3100000	0.0000000
65.3200000	0.0000000
65.3300000	0.0000000
65.3400000	0.0000000
65.3500000	0.0000000
65.3600000	0.0000000
65.3700000	0.0000000
65.3800000	0.0000000
65.3900000	0.0000000
65.4000000	0.0000000
65.4100000	0.0000000
65.4200000	0.0000000
65.4300000	0.0000000
65.4400000	0.0000000
65.4500000	0.0000000
65.4600000	0.0000000
65.4700000	0.0000000
65.4800000	0.0000000
65.4900000	0.0000000
65.5000000	0.0000000
65.5100000	0.0000000
65.5200000	0.0000000
65.5300000	0.0000000
65.5400000	0.0000000
65.5500000	0.0000000
65.5600000	0.0000000
65.5700000	0.0000000
65.5800000	0.0000000
65.5900000	0.0000000
65.6000000	0.0000000
65.6100000	0.0000000
65.6200000	0.0000000
65.6300000	0.0000000
65.6400000	0.0000000
65.6500000	0.0000000
65.6600000	0.0000000
65.6700000	0.0000000
65.6800000	0.0000000
65.6900000	0.0000000
65.7000000	0.0000000
65.7100000	0.0000000
65.7200000	0.0000000
65.7300000	0.0000000
65.7400000	0.0000000
65.7500000	0.0000000
65.7600000	0.0000000
65.7700000	0.0000000
65.7800000	0.0000000
65.7900000	0.0000000
65.8000000	0.0000000
65.8100000	0.0000000
65.8200000	0.0000000
65.8300000	0.0000000
65.8400000	0.0000000
65.8500000	0.0000000
65.8600000	0.0000000
65.8700000	0.0000000
65.8800000	0.0000000
65.8900000	0.0000000
65.9000000	0.0000000
65.9100000	0.0000000
65.9200000	0.0000000
65.9300000	0.0000000
65.9400000	0.0000000
65.9500000	0.0000000
65.9600000	0.0000000
65.9700000	0.0000000
65.9800000	0.0000000
65.9900000	0.0000000
66.0000000	0.0000000
66.0100000	0.0000000
66.0200000	0.0000000
66.0300000	0.0000000
66.0400000	0.0000000
66.0500000	0.0000000
66.0600000	0.0000000
66.0700000	0.0000000
66.0800000	0.0000000
66.0900000	0.0000000
66.1000000	0.0000000
66.1100000	0.0000000
66.1200000	0.0000000
66.1300000	0.0000000
66.1400000	0.0000000
66.1500000	0.0000000
66.1600000	0.0000000
66.1700000	0.0000000
66.1800000	0.0000000
66.1900000	0.0000000
66.2000000	0.0000000
66.2100000	0.0000000
66.2200000	0.0000000
66.2300000	0.0000000
66.2400000	0.0000000
66.2500000	0.0000000
66.2600000	0.0000000
66.2700000	0.0000000
66.2800000	0.0000000
66.2900000	0.0000000
66.3000000	0.0000000
66.3100000	0.0000000
66.3200000	0.0000000
66.3300000	0.0000000
66.3400000	0.0000000
66.3500000	0.0000000
66.3600000	0.0000000
66.3700000	0.0000000
66.3800000	0.0000000
66.3900000	0.0000000
66.4000000	0.0000000
66.4100000	0.0000000
66.4200000	0.0000000
66.4300000	0.0000000
66.4400000	0.0000000
66.4500000	0.0000000
66.4600000	0.0000000
66.4700000	0.0000000
66.4800000	0.0000000
66.4900000	0.0000000
66.5000000	0.0000000
66.5100000	0.0000000
66.5200000	0.0000000
66.5300000	0.0000000
66.5400000	0.0000000
66.5500000	0.0000000
66.5600000	0.0000000
66.5700000	0.0000000
66.5800000	0.0000000
66.5900000	0.0000000
66.6000000	0.0000000
66.6100000	0.0000000
66.6200000	0.0000000
66.6300000	0.0000000
66.6400000	0.0000000
66.6500000	0.0000000
66.6600000	0.0000000
66.6700000	0.0000000
66.6800000	0.0000000
66.6900000	0.0000000
66.7000000	0.0000000
66.7100000	0.0000000
66.7200000	0.0000000
66.7300000	0.0000000
66.7400000	0.0000000
66.7500000	0.0000000
66.7600000	0.0000000
66.7700000	0.0000000
66.7800000	0.0000000
66.7900000	0.0000000
66.8000000	0.0000000
66.8100000	0.0000000
66.8200000	0.0000000
66.8300000	0.0000000
66.8400000	0.0000000
66.8500000	0.0000000
66.8600000	0.0000000
66.8700000	0.0000000
66.8800000	0.0000000
66.8900000	0.0000000
66.9000000	0.0000000
66.9100000	0.0000000
66.9200000	0.0000000
66.9300000	0.0000000
66.9400000	0.0000000
66.9500000	0.0000000
66.9600000	0.0000000
66.9700000	0.0000000
66.9800000	0.0000000
66.9900000	0.0000000
67.0000000	0.0000000
67.0100000	0.0000000
67.0200000	0.0000000
67.0300000	0.0000000
67.0400000	0.0000000
67.0500000	0.0000000
67.0600000	0.0000000
67.0700000	0.0000000
67.0800000	0.0000000
67.0900000	0.0000000
67.1000000	0.0000000
67.1100000	0.0000000
67.1200000	0.0000000
67.1300000	0.0000000
67.1400000	0.0000000
67.1500000	0.0000000
67.1600000	0.0000000
67.1700000	0.0000000
67.1800000	0.0000000
67.1900000	0.0000000
67.2000000	0.0000000
67.2100000	0.0000000
67.2200000	0.0000000
67.2300000	0.0000000
67.2400000	0.0000000
67.2500000	0.0000000
67.2600000	0.0000000
67.2700000	0.0000000
67.2800000	0.0000000
67.2900000	0.0000000
67.3000000	0.0000000
67.3100000	0.0000000
67.3200000	0.0000000
67.3300000	0.0000000
67.3400000	0.0000000
67.3500000	0.0000000
67.3600000	0.0000000
67.3700000	0.0000000
67.3800000	0.0000000
67.3900000	0.0000000
67.4000000	0.0000000
67.4100000	0.0000000
67.4200000	0.0000000
67.4300000	0.0000000
67.4400000	0.0000000
67.4500000	0.0000000
67.4600000	0.0000000
67.4700000	0.0000000
67.4800000	0.0000000
67.4900000	0.0000000
67.5000000	0.0000000
67.5100000	0.0000000
67.5200000	0.0000000
67.5300000	0.0000000
67.5400000	0.0000000
67.5500000	0.0000000
67.5600000	0.0000000
67.5700000	0.0000000
67.5800000	0.0000000
67.5900000	0.0000000
67.6000000	0.0000000
67.6100000	0.0000000
67.6200000	0.0000000
67.6300000	0.0000000
67.6400000	0.0000000
67.6500000	0.0000000
67.6600000	0.0000000
67.6700000	0.0000000
67.6800000	0.0000000
67.6900000	0.0000000
67.7000000	0.0000000
67.7100000	0.0000000
67.7200000	0.0000000
67.7300000	0.0000000
67.7400000	0.0000000
67.7500000	0.0000000
67.7600000	0.0000000
67.7700000	0.0000000
67.7800000	0.0000000
67.7900000	0.0000000
67.8000000	0.0000000
67.8100000	0.0000000
67.8200000	0.0000000
67.8300000	0.0000000
67.8400000	0.0000000
67.8500000	0.0000000
67.8600000	0.0000000
67.8700000	0.0000000
67.8800000	0.0000000
67.8900000	0.0000000
67.9000000	0.0000000
67.9100000	0.0000000
67.9200000	0.0000000
67.9300000	0.0000000
67.9400000	0.0000000
67.9500000	0.0000000
67.9600000	0.0000000
67.9700000	0.0000000
67.9800000	0.0000000
67.9900000	0.0000000
68.0000000	0.0000000
68.0100000	0.0000000
68.0200000	0.0000000
68.0300000	0.0000000
68.0400000	0.0000000
68.0500000	0.0000000
68.0600000	0.0000000
68.0700000	0.0000000
68.0800000	0.0000000
68.0900000	0.0000000
68.1000000	0.0000000
68.1100000	0.0000000
68.1200000	0.0000000
68.1300000	0.0000000
68.1400000	0.0000000
68.1500000	0.0000000
68.1600000	0.0000000
68.1700000	0.0000000
68.1800000	0.0000000
68.1900000	0.0000000
68.2000000	0.0000000
68.2100000	0.0000000
68.2200000	0.0000000
68.2300000	0.0000000
68.2400000	0.0000000
68.2500000	0.0000000
68.2600000	0.0000000
68.2700000	0.0000000
68.2800000	0.0000000
68.2900000	0.0000000
68.3000000	0.0000000
68.3100000	0.0000000
68.3200000	0.0000000
68.3300000	0.0000000
68.3400000	0.0000000
68.3500000	0.0000000
68.3600000	0.0000000
68.3700000	0.0000000
68.3800000	0.0000000
68.3900000	0.0000000
68.4000000	0.0000000
68.4100000	0.0000000
68.4200000	0.0000000
68.4300000	0.0000000
68.4400000	0.0000000
68.4500000	0.0000000
68.4600000	0.0000000
68.4700000	0.0000000
68.4800000	0.0000000
68.4900000	0.0000000
68.5000000	0.0000000
68.5100000	0.0000000
68.5200000	0.0000000
68.5300000	0.0000000
68.5400000	0.0000000
68.5500000	0.0000000
68.5600000	0.0000000
68.5700000	0.0000000
68.5800000	0.0000000
68.5900000	0.0000000
68.6000000	0.0000000
68.6100000	0.0000000
68.6200000	0.0000000
68.6300000	0.0000000
68.6400000	0.0000000
68.6500000	0.0000000
68.6600000	0.0000000
68.6700000	0.0000000
68.6800000	0.0000000
68.6900000	0.0000000
68.7000000	0.0000000
68.7100000	0.0000000
68.7200000	0.0000000
68.7300000	0.0000000
68.7400000	0.0000000
68.7500000	0.0000000
68.7600000	0.0000000
68.7700000	0.0000000
68.7800000	0.0000000
68.7900000	0.0000000
68.8000000	0.0000000
68.8100000	0.0000000
68.8200000	0.0000000
68.8300000	0.0000000
68.8400000	0.0000000
68.8500000	0.0000000
68.8600000	0.0000000
68.8700000	0.0000000
68.8800000	0.0000000
68.8900000	0.0000000
68.9000000	0.0000000
68.9100000	0.0000000
68.9200000	0.0000000
68.9300000	0.0000000
68.9400000	0.0000000
68.9500000	0.0000000
68.9600000	0.0000000
68.9700000	0.0000000
68.9800000	0.0000000
68.9900000	0.0000000
69.0000000	0.0000000
69.0100000	0.0000000
69.0200000	0.0000000
69.0300000	0.0000000
69.0400000	0.0000000
69.0500000	0.0000000
69.0600000	0.0000000
69.0700000	0.0000000
69.0800000	0.0000000
69.0900000	0.0000000
69.1000000	0.0000000
69.1100000	0.0000000
69.1200000	0.0000000
69.1300000	0.0000000
69.1400000	0.0000000
69.1500000	0.0000000
69.1600000	0.0000000
69.1700000	0.0000000
69.1800000	0.0000000
69.1900000	0.0000000
69.2000000	0.0000000
69.2100000	0.0000000
69.2200000	0.0000000
69.2300000	0.0000000
69.2400000	0.0000000
69.2500000	0.0000000
69.2600000	0.0000000
69.2700000	0.0000000
69.2800000	0.0000000
69.2900000	0.0000000
69.3000000	0.0000000
69.3100000	0.0000000
69.3200000	0.0000000
69.3300000	0.0000000
69.3400000	0.0000000
69.3500000	0.0000000
69.3600000	0.0000000
69.3700000	0.0000000
69.3800000	0.0000000
69.3900000	0.0000000
69.4000000	0.0000000
69.4100000	0.0000000
69.4200000	0.0000000
69.4300000	0.0000000
69.4400000	0.0000000
69.4500000	0.0000000
69.4600000	0.0000000
69.4700000	0.0000000
69.4800000	0.0000000
69.4900000	0.0000000
69.5000000	0.0000000
69.5100000	0.0000000
69.5200000	0.0000000
69.5300000	0.0000000
69.5400000	0.0000000
69.5500000	0.0000000
69.5600000	0.0000000
69.5700000	0.0000000
69.5800000	0.0000000
69.5900000	0.0000000
69.6000000	0.0000000
69.6100000	0.0000000
69.6200000	0.0000000
69.6300000	0.0000000
69.6400000	0.0000000
69.6500000	0.0000000
69.6600000	0.0000000
69.6700000	0.0000000
69.6800000	0.0000000
69.6900000	0.0000000
69.7000000	0.0000000
69.7100000	0.0000000
69.7200000	0.0000000
69.7300000	0.0000000
69.7400000	0.0000000
69.7500000	0.0000000
69.7600000	0.0000000
69.7700000	0.0000000
69.7800000	0.0000000
69.7900000	0.0000000
69.8000000	0.0000000
69.8100000	0.0000000
69.8200000	0.0000000
69.8300000	0.0000000
69.8400000	0.0000000
69.8500000	0.0000000
69.8600000	0.0000000
69.8700000	0.0000000
69.8800000	0.0000000
69.8900000	0.0000000
69.9000000	0.0000000
69.9100000	0.0000000
69.9200000	0.0000000
69.9300000	0.0000000
69.9400000	0.0000000
69.9500000	0.0000000
69.9600000	0.0000000
69.9700000	0.0000000
69.9800000	0.0000000
69.9900000	0.0000000
70.0000000	0.0000000
70.0100000	0.0000000
70.0200000	0.0000000
70.0300000	0.0000000
70.0400000	0.0000000
70.0500000	0.0000000
70.0600000	0.0000000
70.0700000	0.0000000
70.0800000	0.0000000
70.0900000	0.0000000
70.1000000	0.0000000
70.1100000	0.0000000
70.1200000	0.0000000
70.1300000	0.0000000
70.1400000	0.0000000
70.1500000	0.0000000
70.1600000	0.0000000
70.1700000	0.0000000
70.1800000	0.0000000
70.1900000	0.0000000
70.2000000	0.0000000
70.2100000	0.0000000
70.2200000	0.0000000
70.2300000	0.0000000
70.2400000	0.0000000
70.2500000	0.0000000
70.2600000	0.0000000
70.2700000	0.0000000
70.2800000	0.0000000
70.2900000	0.0000000
70.3000000	0.0000000
70.3100000	0.0000000
70.3200000	0.0000000
70.3300000	0.0000000
70.3400000	0.0000000
70.3500000	0.0000000
70.3600000	0.0000000
70.3700000	0.0000000
70.3800000	0.0000000
70.3900000	0.0000000
70.4000000	0.0000000
70.4100000	0.0000000
70.4200000	0.0000000
70.4300000	0.0000000
70.4400000	0.0000000
70.4500000	0.0000000
70.4600000	0.0000000
70.4700000	0.0000000
70.4800000	0.0000000
70.4900000	0.0000000
70.5000000	0.0000000
70.5100000	0.0000000
70.5200000	0.0000000
70.5300000	0.0000000
70.5400000	0.0000000
70.5500000	0.0000000
70.5600000	0.0000000
70.5700000	0.0000000
70.5800000	0.0000000
70.5900000	0.0000000
70.6000000	0.0000000
70.6100000	0.0000000
70.6200000	0.0000000
70.6300000	0.0000000
70.6400000	0.0000000
70.6500000	0.0000000
70.6600000	0.0000000
70.6700000	0.0000000
70.6800000	0.0000000
70.6900000	0.0000000
70.7000000	0.0000000
70.7100000	0.0000000
70.7200000	0.0000000
70.7300000	0.0000000
70.7400000	0.0000000
70.7500000	0.0000000
70.7600000	0.0000000
70.7700000	0.0000000
70.7800000	0.0000000
70.7900000	0.0000000
70.8000000	0.0000000
70.8100000	0.0000000
70.8200000	0.0000000
70.8300000	0.0000000
70.8400000	0.0000000
70.8500000	0.0000000
70.8600000	0.0000000
70.8700000	0.0000000
70.8800000	0.0000000
70.8900000	0.0000000
70.9000000	0.0000000
70.9100000	0.0000000
70.9200000	0.0000000
70.9300000	0.0000000
70.9400000	0.0000000
70.9500000	0.0000000
70.9600000	0.0000000
70.9700000	0.0000000
70.9800000	0.0000000
70.9900000	0.0000000
71.0000000	0.0000000
71.0100000	0.0000000
71.0200000	0.0000000
71.0300000	0.0000000
71.0400000	0.0000000
71.0500000	0.0000000
71.0600000	0.0000000
71.0700000	0.0000000
71.0800000	0.0000000
71.0900000	0.0000000
71.1000000	0.0000000
71.1100000	0.0000000
71.1200000	0.0000000
71.1300000	0.0000000
71.1400000	0.0000000
71.1500000	0.0000000
71.1600000	0.0000000
71.1700000	0.0000000
71.1800000	0.0000000
71.1900000	0.0000000
71.2000000	0.0000000
71.2100000	0.0000000
71.2200000	0.0000000
71.2300000	0.0000000
71.2400000	0.0000000
71.2500000	0.0000000
71.2600000	0.0000000
71.2700000	0.0000000
71.2800000	0.0000000
71.2900000	0.0000000
71.3000000	0.0000000
71.3100000	0.0000000
71.3200000	0.0000000
71.3300000	0.0000000
71.3400000	0.0000000
71.3500000	0.0000000
71.3600000	0.0000000
71.3700000	0.0000000
71.3800000	0.0000000
71.3900000	0.0000000
71.4000000	0.0000000
71.4100000	0.0000000
71.4200000	0.0000000
71.4300000	0.0000000
71.4400000	0.0000000
71.4500000	0.0000000
71.4600000	0.0000000
71.4700000	0.0000000
71.4800000	0.0000000
71.4900000	0.0000000
71.5000000	0.0000000
71.5100000	0.0000000
71.5200000	0.0000000
71.5300000	0.0000000
71.5400000	0.0000000
71.5500000	0.0000000
71.5600000	0.0000000
71.5700000	0.0000000
71.5800000	0.0000000
71.5900000	0.0000000
71.6000000	0.0000000
71.6100000	0.0000000
71.6200000	0.0000000
71.6300000	0.0000000
71.6400000	0.0000000
71.6500000	0.0000000
71.6600000	0.0000000
71.6700000	0.0000000
71.6800000	0.0000000
71.6900000	0.0000000
71.7000000	0.0000000
71.7100000	0.0000000
71.7200000	0.0000000
71.7300000	0.0000000
71.7400000	0.0000000
71.7500000	0.0000000
71.7600000	0.0000000
71.7700000	0.0000000
71.7800000	0.0000000
71.7900000	0.0000000
71.8000000	0.0000000
71.8100000	0.0000000
71.8200000	0.0000000
71.8300000	0.0000000
71.8400000	0.0000000
71.8500000	0.0000000
71.8600000	0.0000000
71.8700000	0.0000000
71.8800000	0.0000000
71.8900000	0.0000000
71.9000000	0.0000000
71.9100000	0.0000000
71.9200000	0.0000000
71.9300000	0.0000000
71.9400000	0.0000000
71.9500000	0.0000000
71.9600000	0.0000000
71.9700000	0.0000000
71.9800000	0.0000000
71.9900000	0.0000000
72.0000000	0.0000000
72.0100000	0.0000000
72.0200000	0.0000000
72.0300000	0.0000000
72.0400000	0.0000000
72.0500000	0.0000000
72.0600000	0.0000000
72.0700000	0.0000000
72.0800000	0.0000000
72.0900000	0.0000000
72.1000000	0.0000000
72.1100000	0.0000000
72.1200000	0.0000000
72.1300000	0.0000000
72.1400000	0.0000000
72.1500000	0.0000000
72.1600000	0.0000000
72.1700000	0.0000000
72.1800000	0.0000000
72.1900000	0.0000000
72.2000000	0.0000000
72.2100000	0.0000000
72.2200000	0.0000000
72.2300000	0.0000000
72.2400000	0.0000000
72.2500000	0.0000000
72.2600000	0.0000000
72.2700000	0.0000000
72.2800000	0.0000000
72.2900000	0.0000000
72.3000000	0.0000000
72.3100000	0.0000000
72.3200000	0.0000000
72.3300000	0.0000000
72.3400000	0.0000000
72.3500000	0.0000000
72.3600000	0.0000000
72.3700000	0.0000000
72.3800000	0.0000000
72.3900000	0.0000000
72.4000000	0.0000000
72.4100000	0.0000000
72.4200000	0.0000000
72.4300000	0.0000000
72.4400000	0.0000000
72.4500000	0.0000000
72.4600000	0.0000000
72.4700000	0.0000000
72.4800000	0.0000000
72.4900000	0.0000000
72.5000000	0.0000000
72.5100000	0.0000000
72.5200000	0.0000000
72.5300000	0.0000000
72.5400000	0.0000000
72.5500000	0.0000000
72.5600000	0.0000000
72.5700000	0.0000000
72.5800000	0.0000000
72.5900000	0.0000000
72.6000000	0.0000000
72.6100000	0.0000000
72.6200000	0.0000000
72.6300000	0.0000000
72.6400000	0.0000000
72.6500000	0.0000000
72.6600000	0.0000000
72.6700000	0.0000000
72.6800000	0.0000000
72.6900000	0.0000000
72.7000000	0.0000000
72.7100000	0.0000000
72.7200000	0.0000000
72.7300000	0.0000000
72.7400000	0.0000000
72.7500000	0.0000000
72.7600000	0.0000000
72.7700000	0.0000000
72.7800000	0.0000000
72.7900000	0.0000000
72.8000000	0.0000000
72.8100000	0.0000000
72.8200000	0.0000000
72.8300000	0.0000000
72.8400000	0.0000000
72.8500000	0.0000000
72.8600000	0.0000000
72.8700000	0.0000000
72.8800000	0.0000000
72.8900000	0.0000000
72.9000000	0.0000000
72.9100000	0.0000000
72.9200000	0.0000000
72.9300000	0.0000000
72.9400000	0.0000000
72.9500000	0.0000000
72.9600000	0.0000000
72.9700000	0.0000000
72.9800000	0.0000000
72.9900000	0.0000000
73.0000000	0.0000000
73.0100000	0.0000000
73.0200000	0.0000000
73.0300000	0.0000000
73.0400000	0.0000000
73.0500000	0.0000000
73.0600000	0.0000000
73.0700000	0.0000000
73.0800000	0.0000000
73.0900000	0.0000000
73.1000000	0.0000000
73.1100000	0.0000000
73.1200000	0.0000000
73.1300000	0.0000000
73.1400000	0.0000000
73.1500000	0.0000000
73.1600000	0.0000000
73.1700000	0.0000000
73.1800000	0.0000000
73.1900000	0.0000000
73.2000000	0.0000000
73.2100000	0.0000000
73.2200000	0.0000000
73.2300000	0.0000000
73.2400000	0.0000000
73.2500000	0.0000000
73.2600000	0.0000000
73.2700000	0.0000000
73.2800000	0.0000000
73.2900000	0.0000000
73.3000000	0.0000000
73.3100000	0.0000000
73.3200000	0.0000000
73.3300000	0.0000000
73.3400000	0.0000000
73.3500000	0.0000000
73.3600000	0.0000000
73.3700000	0.0000000
73.3800000	0.0000000
73.3900000	0.0000000
73.4000000	0.0000000
73.4100000	0.0000000
73.4200000	0.0000000
73.4300000	0.0000000
73.4400000	0.0000000
73.4500000	0.0000000
73.4600000	0.0000000
73.4700000	0.0000000
73.4800000	0.0000000
73.4900000	0.0000000
73.5000000	0.0000000
73.5100000	0.0000000
73.5200000	0.0000000
73.5300000	0.0000000
73.5400000	0.0000000
73.5500000	0.0000000
73.5600000	0.0000000
73.5700000	0.0000000
73.5800000	0.0000000
73.5900000	0.0000000
73.6000000	0.0000000
73.6100000	0.0000000
73.6200000	0.0000000
73.6300000	0.0000000
73.6400000	0.0000000
73.6500000	0.0000000
73.6600000	0.0000000
73.6700000	0.0000000
73.6800000	0.0000000
73.6900000	0.0000000
73.7000000	0.0000000
73.7100000	0.0000000
73.7200000	0.0000000
73.7300000	0.0000000
73.7400000	0.0000000
73.7500000	0.0000000
73.7600000	0.0000000
73.7700000	0.0000000
73.7800000	0.0000000
73.7900000	0.0000000
73.8000000	0.0000000
73.8100000	0.0000000
73.8200000	0.0000000
73.8300000	0.0000000
73.8400000	0.0000000
73.8500000	0.0000000
73.8600000	0.0000000
73.8700000	0.0000000
73.8800000	0.0000000
73.8900000	0.0000000
73.9000000	0.0000000
73.9100000	0.0000000
73.9200000	0.0000000
73.9300000	0.0000000
73.9400000	0.0000000
73.9500000	0.0000000
73.9600000	0.0000000
73.9700000	0.0000000
73.9800000	0.0000000
73.9900000	0.0000000
74.0000000	0.0000000
74.0100000	0.0000000
74.0200000	0.0000000
74.0300000	0.0000000
74.0400000	0.0000000
74.0500000	0.0000000
74.0600000	0.0000000
74.0700000	0.0000000
74.0800000	0.0000000
74.0900000	0.0000000
74.1000000	0.0000000
74.1100000	0.0000000
74.1200000	0.0000000
74.1300000	0.0000000
74.1400000	0.0000000
74.1500000	0.0000000
74.1600000	0.0000000
74.1700000	0.0000000
74.1800000	0.0000000
74.1900000	0.0000000
74.2000000	0.0000000
74.2100000	0.0000000
74.2200000	0.0000000
74.2300000	0.0000000
74.2400000	0.0000000
74.2500000	0.0000000
74.2600000	0.0000000
74.2700000	0.0000000
74.2800000	0.0000000
74.2900000	0.0000000
74.3000000	0.0000000
74.3100000	0.0000000
74.3200000	0.0000000
74.3300000	0.0000000
74.3400000	0.0000000
74.3500000	0.0000000
74.3600000	0.0000000
74.3700000	0.0000000
74.3800000	0.0000000
74.3900000	0.0000000
74.4000000	0.0000000
74.4100000	0.0000000
74.4200000	0.0000000
74.4300000	0.0000000
74.4400000	0.0000000
74.4500000	0.0000000
74.4600000	0.0000000
74.4700000	0.0000000
74.4800000	0.0000000
74.4900000	0.0000000
74.5000000	0.0000000
74.5100000	0.0000000
74.5200000	0.0000000
74.5300000	0.0000000
74.5400000	0.0000000
74.5500000	0.0000000
74.5600000	0.0000000
74.5700000	0.0000000
74.5800000	0.0000000
74.5900000	0.0000000
74.6000000	0.0000000
74.6100000	0.0000000
74.6200000	0.0000000
74.6300000	0.0000000
74.6400000	0.0000000
74.6500000	0.0000000
74.6600000	0.0000000
74.6700000	0.0000000
74.6800000	0.0000000
74.6900000	0.0000000
74.7000000	0.0000000
74.7100000	0.0000000
74.7200000	0.0000000
74.7300000	0.0000000
74.7400000	0.0000000
74.7500000	0.0000000
74.7600000	0.0000000
74.7700000	0.0000000
74.7800000	0.0000000
74.7900000	0.0000000
74.8000000	0.0000000
74.8100000	0.0000000
74.8200000	0.0000000
74.8300000	0.0000000
74.8400000	0.0000000
74.8500000	0.0000000
74.8600000	0.0000000
74.8700000	0.0000000
74.8800000	0.0000000
74.8900000	0.0000000
74.9000000	0.0000000
74.9100000	0.0000000
74.9200000	0.0000000
74.9300000	0.0000000
74.9400000	0.0000000
74.9500000	0.0000000
74.9600000	0.0000000
74.9700000	0.0000000
74.9800000	0.0000000
74.9900000	0.0000000
75.0000000	0.0000000
75.0100000	0.0000000
75.0200000	0.0000000
75.0300000	0.0000000
75.0400000	0.0000000
75.0500000	0.0000000
75.0600000	0.0000000
75.0700000	0.0000000
75.0800000	0.0000000
75.0900000	0.0000000
75.1000000	0.0000000
75.1100000	0.0000000
75.1200000	0.0000000
75.1300000	0.0000000
75.1400000	0.0000000
75.1500000	0.0000000
75.1600000	0.0000000
75.1700000	0.0000000
75.1800000	0.0000000
75.1900000	0.0000000
75.2000000	0.0000000
75.2100000	0.0000000
75.2200000	0.0000000
75.2300000	0.0000000
75.2400000	0.0000000
75.2500000	0.0000000
75.2600000	0.0000000
75.2700000	0.0000000
75.2800000	0.0000000
75.2900000	0.0000000
75.3000000	0.0000000
75.3100000	0.0000000
75.3200000	0.0000000
75.3300000	0.0000000
75.3400000	0.0000000
75.3500000	0.0000000
75.3600000	0.0000000
75.3700000	0.0000000
75.3800000	0.0000000
75.3900000	0.0000000
75.4000000	0.0000000
75.4100000	0.0000000
75.4200000	0.0000000
75.4300000	0.0000000
75.4400000	0.0000000
75.4500000	0.0000000
75.4600000	0.0000000
75.4700000	0.0000000
75.4800000	0.0000000
75.4900000	0.0000000
75.5000000	0.0000000
75.5100000	0.0000000
75.5200000	0.0000000
75.5300000	0.0000000
75.5400000	0.0000000
75.5500000	0.0000000
75.5600000	0.0000000
75.5700000	0.0000000
75.5800000	0.0000000
75.5900000	0.0000000
75.6000000	0.0000000
75.6100000	0.0000000
75.6200000	0.0000000
75.6300000	0.0000000
75.6400000	0.0000000
75.6500000	0.0000000
75.6600000	0.0000000
75.6700000	0.0000000
75.6800000	0.0000000
75.6900000	0.0000000
75.7000000	0.0000000
75.7100000	0.0000000
75.7200000	0.0000000
75.7300000	0.0000000
75.7400000	0.0000000
75.7500000	0.0000000
75.7600000	0.0000000
75.7700000	0.0000000
75.7800000	0.0000000
75.7900000	0.0000000
75.8000000	0.0000000
75.8100000	0.0000000
75.8200000	0.0000000
75.8300000	0.0000000
75.8400000	0.0000000
75.8500000	0.0000000
75.8600000	0.0000000
75.8700000	0.0000000
75.8800000	0.0000000
75.8900000	0.0000000
75.9000000	0.0000000
75.9100000	0.0000000
75.9200000	0.0000000
75.9300000	0.0000000
75.9400000	0.0000000
75.9500000	0.0000000
75.9600000	0.0000000
75.9700000	0.0000000
75.9800000	0.0000000
75.9900000	0.0000000
76.0000000	0.0000000
76.0100000	0.0000000
76.0200000	0.0000000
76.0300000	0.0000000
76.0400000	0.0000000
76.0500000	0.0000000
76.0600000	0.0000000
76.0700000	0.0000000
76.0800000	0.0000000
76.0900000	0.0000000
76.1000000	0.0000000
76.1100000	0.0000000
76.1200000	0.0000000
76.1300000	0.0000000
76.1400000	0.0000000
76.1500000	0.0000000
76.1600000	0.0000000
76.1700000	0.0000000
76.1800000	0.0000000
76.1900000	0.0000000
76.2000000	0.0000000
76.2100000	0.0000000
76.2200000	0.0000000
76.2300000	0.0000000
76.2400000	0.0000000
76.2500000	0.0000000
76.2600000	0.0000000
76.2700000	0.0000000
76.2800000	0.0000000
76.2900000	0.0000000
76.3000000	0.0000000
76.3100000	0.0000000
76.3200000	0.0000000
76.3300000	0.0000000
76.3400000	0.0000000
76.3500000	0.0000000
76.3600000	0.0000000
76.3700000	0.0000000
76.3800000	0.0000000
76.3900000	0.0000000
76.4000000	0.0000000
76.4100000	0.0000000
76.4200000	0.0000000
76.4300000	0.0000000
76.4400000	0.0000000
76.4500000	0.0000000
76.4600000	0.0000000
76.4700000	0.0000000
76.4800000	0.0000000
76.4900000	0.0000000
76.5000000	0.0000000
76.5100000	0.0000000
76.5200000	0.0000000
76.5300000	0.0000000
76.5400000	0.0000000
76.5500000	0.0000000
76.5600000	0.0000000
76.5700000	0.0000000
76.5800000	0.0000000
76.5900000	0.0000000
76.6000000	0.0000000
76.6100000	0.0000000
76.6200000	0.0000000
76.6300000	0.0000000
76.6400000	0.0000000
76.6500000	0.0000000
76.6600000	0.0000000
76.6700000	0.0000000
76.6800000	0.0000000
76.6900000	0.0000000
76.7000000	0.0000000
76.7100000	0.0000000
76.7200000	0.0000000
76.7300000	0.0000000
76.7400000	0.0000000
76.7500000	0.0000000
76.7600000	0.0000000
76.7700000	0.0000000
76.7800000	0.0000000
76.7900000	0.0000000
76.8000000	0.0000000
76.8100000	0.0000000
76.8200000	0.0000000
76.8300000	0.0000000
76.8400000	0.0000000
76.8500000	0.0000000
76.8600000	0.0000000
76.8700000	0.0000000
76.8800000	0.0000000
76.8900000	0.0000000
76.9000000	0.0000000
76.9100000	0.0000000
76.9200000	0.0000000
76.9300000	0.0000000
76.9400000	0.0000000
76.9500000	0.0000000
76.9600000	0.0000000
76.9700000	0.0000000
76.9800000	0.0000000
76.9900000	0.0000000
77.0000000	0.0000000
77.0100000	0.0000000
77.0200000	0.0000000
77.0300000	0.0000000
77.0400000	0.0000000
77.0500000	0.0000000
77.0600000	0.0000000
77.0700000	0.0000000
77.0800000	0.0000000
77.0900000	0.0000000
77.1000000	0.0000000
77.1100000	0.0000000
77.1200000	0.0000000
77.1300000	0.0000000
77.1400000	0.0000000
77.1500000	0.0000000
77.1600000	0.0000000
77.1700000	0.0000000
77.1800000	0.0000000
77.1900000	0.0000000
77.2000000	0.0000000
77.2100000	0.0000000
77.2200000	0.0000000
77.2300000	0.0000000
77.2400000	0.0000000
77.2500000	0.0000000
77.2600000	0.0000000
77.2700000	0.0000000
77.2800000	0.0000000
77.2900000	0.0000000
77.3000000	0.0000000
77.3100000	0.0000000
77.3200000	0.0000000
77.3300000	0.0000000
77.3400000	0.0000000
77.3500000	0.0000000
77.3600000	0.0000000
77.3700000	0.0000000
77.3800000	0.0000000
77.3900000	0.0000000
77.4000000	0.0000000
77.4100000	0.0000000
77.4200000	0.0000000
77.4300000	0.0000000
77.4400000	0.0000000
77.4500000	0.0000000
77.4600000	0.0000000
77.4700000	0.0000000
77.4800000	0.0000000
77.4900000	0.0000000
77.5000000	0.0000000
77.5100000	0.0000000
77.5200000	0.0000000
77.5300000	0.0000000
77.5400000	0.0000000
77.5500000	0.0000000
77.5600000	0.0000000
77.5700000	0.0000000
77.5800000	0.0000000
77.5900000	0.0000000
77.6000000	0.0000000
77.6100000	0.0000000
77.6200000	0.0000000
77.6300000	0.0000000
77.6400000	0.0000000
77.6500000	0.0000000
77.6600000	0.0000000
77.6700000	0.0000000
77.6800000	0.0000000
77.6900000	0.0000000
77.7000000	0.0000000
77.7100000	0.0000000
77.7200000	0.0000000
77.7300000	0.0000000
77.7400000	0.0000000
77.7500000	0.0000000
77.7600000	0.0000000
77.7700000	0.0000000
77.7800000	0.0000000
77.7900000	0.0000000
77.8000000	0.0000000
77.8100000	0.0000000
77.8200000	0.0000000
77.8300000	0.0000000
77.8400000	0.0000000
77.8500000	0.0000000
77.8600000	0.0000000
77.8700000	0.0000000
77.8800000	0.0000000
77.8900000	0.0000000
77.9000000	0.0000000
77.9100000	0.0000000
77.9200000	0.0000000
77.9300000	0.0000000
77.9400000	0.0000000
77.9500000	0.0000000
77.9600000	0.0000000
77.9700000	0.0000000
77.9800000	0.0000000
77.9900000	0.0000000
78.0000000	0.0000000
78.0100000	0.0000000
78.0200000	0.0000000
78.0300000	0.0000000
78.0400000	0.0000000
78.0500000	0.0000000
78.0600000	0.0000000
78.0700000	0.0000000
78.0800000	0.0000000
78.0900000	0.0000000
78.1000000	0.0000000
78.1100000	0.0000000
78.1200000	0.0000000
78.1300000	0.0000000
78.1400000	0.0000000
78.1500000	0.0000000
78.1600000	0.0000000
78.1700000	0.0000000
78.1800000	0.0000000
78.1900000	0.0000000
78.2000000	0.0000000
78.2100000	0.0000000
78.2200000	0.0000000
78.2300000	0.0000000
78.2400000	0.0000000
78.2500000	0.0000000
78.2600000	0.0000000
78.2700000	0.0000000
78.2800000	0.0000000
78.2900000	0.0000000
78.3000000	0.0000000
78.3100000	0.0000000
78.3200000	0.0000000
78.3300000	0.0000000
78.3400000	0.0000000
78.3500000	0.0000000
78.3600000	0.0000000
78.3700000	0.0000000
78.3800000	0.0000000
78.3900000	0.0000000
78.4000000	0.0000000
78.4100000	0.0000000
78.4200000	0.0000000
78.4300000	0.0000000
78.4400000	0.0000000
78.4500000	0.0000000
78.4600000	0.0000000
78.4700000	0.0000000
78.4800000	0.0000000
78.4900000	0.0000000
78.5000000	0.0000000
78.5100000	0.0000000
78.5200000	0.0000000
78.5300000	0.0000000
78.5400000	0.0000000
78.5500000	0.0000000
78.5600000	0.0000000
78.5700000	0.0000000
78.5800000	0.0000000
78.5900000	0.0000000
78.6000000	0.0000000
78.6100000	0.0000000
78.6200000	0.0000000
78.6300000	0.0000000
78.6400000	0.0000000
78.6500000	0.0000000
78.6600000	0.0000000
78.6700000	0.0000000
78.6800000	0.0000000
78.6900000	0.0000000
78.7000000	0.0000000
78.7100000	0.0000000
78.7200000	0.0000000
78.7300000	0.0000000
78.7400000	0.0000000
78.7500000	0.0000000
78.7600000	0.0000000
78.7700000	0.0000000
78.7800000	0.0000000
78.7900000	0.0000000
78.8000000	0.0000000
78.8100000	0.0000000
78.8200000	0.0000000
78.8300000	0.0000000
78.8400000	0.0000000
78.8500000	0.0000000
78.8600000	0.0000000
78.8700000	0.0000000
78.8800000	0.0000000
78.8900000	0.0000000
78.9000000	0.0000000
78.9100000	0.0000000
78.9200000	0.0000000
78.9300000	0.0000000
78.9400000	0.0000000
78.9500000	0.0000000
78.9600000	0.0000000
78.9700000	0.0000000
78.9800000	0.0000000
78.9900000	0.0000000
79.0000000	0.0000000
79.0100000	0.0000000
79.0200000	0.0000000
79.0300000	0.0000000
79.0400000	0.0000000
79.0500000	0.0000000
79.0600000	0.0000000
79.0700000	0.0000000
79.0800000	0.0000000
79.0900000	0.0000000
79.1000000	0.0000000
79.1100000	0.0000000
79.1200000	0.0000000
79.1300000	0.0000000
79.1400000	0.0000000
79.1500000	0.0000000
79.1600000	0.0000000
79.1700000	0.0000000
79.1800000	0.0000000
79.1900000	0.0000000
79.2000000	0.0000000
79.2100000	0.0000000
79.2200000	0.0000000
79.2300000	0.0000000
79.2400000	0.0000000
79.2500000	0.0000000
79.2600000	0.0000000
79.2700000	0.0000000
79.2800000	0.0000000
79.2900000	0.0000000
79.3000000	0.0000000
79.3100000	0.0000000
79.3200000	0.0000000
79.3300000	0.0000000
79.3400000	0.0000000
79.3500000	0.0000000
79.3600000	0.0000000
79.3700000	0.0000000
79.3800000	0.0000000
79.3900000	0.0000000
79.4000000	0.0000000
79.4100000	0.0000000
79.4200000	0.0000000
79.4300000	0.0000000
79.4400000	0.0000000
79.4500000	0.0000000
79.4600000	0.0000000
79.4700000	0.0000000
79.4800000	0.0000000
79.4900000	0.0000000
79.5000000	0.0000000
79.5100000	0.0000000
79.5200000	0.0000000
79.5300000	0.0000000
79.5400000	0.0000000
79.5500000	0.0000000
79.5600000	0.0000000
79.5700000	0.0000000
79.5800000	0.0000000
79.5900000	0.0000000
79.6000000	0.0000000
79.6100000	0.0000000
79.6200000	0.0000000
79.6300000	0.0000000
79.6400000	0.0000000
79.6500000	0.0000000
79.6600000	0.0000000
79.6700000	0.0000000
79.6800000	0.0000000
79.6900000	0.0000000
79.7000000	0.0000000
79.7100000	0.0000000
79.7200000	0.0000000
79.7300000	0.0000000
79.7400000	0.0000000
79.7500000	0.0000000
79.7600000	0.0000000
79.7700000	0.0000000
79.7800000	0.0000000
79.7900000	0.0000000
79.8000000	0.0000000
79.8100000	0.0000000
79.8200000	0.0000000
79.8300000	0.0000000
79.8400000	0.0000000
79.8500000	0.0000000
79.8600000	0.0000000
79.8700000	0.0000000
79.8800000	0.0000000
79.8900000	0.0000000
79.9000000	0.0000000
79.9100000	0.0000000
79.9200000	0.0000000
79.9300000	0.0000000
79.9400000	0.0000000
79.9500000	0.0000000
79.9600000	0.0000000
79.9700000	0.0000000
79.9800000	0.0000000
79.9900000	0.0000000
80.0000000	0.0000000
80.0100000	0.0000000
80.0200000	0.0000000
80.0300000	0.0000000
80.0400000	0.0000000
80.0500000	0.0000000
80.0600000	0.0000000
80.0700000	0.0000000
80.0800000	0.0000000
80.0900000	0.0000000
80.1000000	0.0000000
80.1100000	0.0000000
80.1200000	0.0000000
80.1300000	0.0000000
80.1400000	0.0000000
80.1500000	0.0000000
80.1600000	0.0000000
80.1700000	0.0000000
80.1800000	0.0000000
80.1900000	0.0000000
80.2000000	0.0000000
80.2100000	0.0000000
80.2200000	0.0000000
80.2300000	0.0000000
80.2400000	0.0000000
80.2500000	0.0000000
80.2600000	0.0000000
80.2700000	0.0000000
80.2800000	0.0000000
80.2900000	0.0000000
80.3000000	0.0000000
80.3100000	0.0000000
80.3200000	0.0000000
80.3300000	0.0000000
80.3400000	0.0000000
80.3500000	0.0000000
80.3600000	0.0000000
80.3700000	0.0000000
80.3800000	0.0000000
80.3900000	0.0000000
80.4000000	0.0000000
80.4100000	0.0000000
80.4200000	0.0000000
80.4300000	0.0000000
80.4400000	0.0000000
80.4500000	0.0000000
80.4600000	0.0000000
80.4700000	0.0000000
80.4800000	0.0000000
80.4900000	0.0000000
80.5000000	0.0000000
80.5100000	0.0000000
80.5200000	0.0000000
80.5300000	0.0000000
80.5400000	0.0000000
80.5500000	0.0000000
80.5600000	0.0000000
80.5700000	0.0000000
80.5800000	0.0000000
80.5900000	0.0000000
80.6000000	0.0000000
80.6100000	0.0000000
80.6200000	0.0000000
80.6300000	0.0000000
80.6400000	0.0000000
80.6500000	0.0000000
80.6600000	0.0000000
80.6700000	0.0000000
80.6800000	0.0000000
80.6900000	0.0000000
80.7000000	0.0000000
80.7100000	0.0000000
80.7200000	0.0000000
80.7300000	0.0000000
80.7400000	0.0000000
80.7500000	0.0000000
80.7600000	0.0000000
80.7700000	0.0000000
80.7800000	0.0000000
80.7900000	0.0000000
80.8000000	0.0000000
80.8100000	0.0000000
80.8200000	0.0000000
80.8300000	0.0000000
80.8400000	0.0000000
80.8500000	0.0000000
80.8600000	0.0000000
80.8700000	0.0000000
80.8800000	0.0000000
80.8900000	0.0000000
80.9000000	0.0000000
80.9100000	0.0000000
80.9200000	0.0000000
80.9300000	0.0000000
80.9400000	0.0000000
80.9500000	0.0000000
80.9600000	0.0000000
80.9700000	0.0000000
80.9800000	0.0000000
80.9900000	0.0000000
81.0000000	0.0000000
81.0100000	0.0000000
81.0200000	0.0000000
81.0300000	0.0000000
81.0400000	0.0000000
81.0500000	0.0000000
81.0600000	0.0000000
81.0700000	0.0000000
81.0800000	0.0000000
81.0900000	0.0000000
81.1000000	0.0000000
81.1100000	0.0000000
81.1200000	0.0000000
81.1300000	0.0000000
81.1400000	0.0000000
81.1500000	0.0000000
81.1600000	0.0000000
81.1700000	0.0000000
81.1800000	0.0000000
81.1900000	0.0000000
81.2000000	0.0000000
81.2100000	0.0000000
81.2200000	0.0000000
81.2300000	0.0000000
81.2400000	0.0000000
81.2500000	0.0000000
81.2600000	0.0000000
81.2700000	0.0000000
81.2800000	0.0000000
81.2900000	0.0000000
81.3000000	0.0000000
81.3100000	0.0000000
81.3200000	0.0000000
81.3300000	0.0000000
81.3400000	0.0000000
81.3500000	0.0000000
81.3600000	0.0000000
81.3700000	0.0000000
81.3800000	0.0000000
81.3900000	0.0000000
81.4000000	0.0000000
81.4100000	0.0000000
81.4200000	0.0000000
81.4300000	0.0000000
81.4400000	0.0000000
81.4500000	0.0000000
81.4600000	0.0000000
81.4700000	0.0000000
81.4800000	0.0000000
81.4900000	0.0000000
81.5000000	0.0000000
81.5100000	0.0000000
81.5200000	0.0000000
81.5300000	0.0000000
81.5400000	0.0000000
81.5500000	0.0000000
81.5600000	0.0000000
81.5700000	0.0000000
81.5800000	0.0000000
81.5900000	0.0000000
81.6000000	0.0000000
81.6100000	0.0000000
81.6200000	0.0000000
81.6300000	0.0000000
81.6400000	0.0000000
81.6500000	0.0000000
81.6600000	0.0000000
81.6700000	0.0000000
81.6800000	0.0000000
81.6900000	0.0000000
81.7000000	0.0000000
81.7100000	0.0000000
81.7200000	0.0000000
81.7300000	0.0000000
81.7400000	0.0000000
81.7500000	0.0000000
81.7600000	0.0000000
81.7700000	0.0000000
81.7800000	0.0000000
81.7900000	0.0000000
81.8000000	0.0000000
81.8100000	0.0000000
81.8200000	0.0000000
81.8300000	0.0000000
81.8400000	0.0000000
81.8500000	0.0000000
81.8600000	0.0000000
81.8700000	0.0000000
81.8800000	0.0000000
81.8900000	0.0000000
81.9000000	0.0000000
81.9100000	0.0000000
81.9200000	0.0000000
81.9300000	0.0000000
81.9400000	0.0000000
81.9500000	0.0000000
81.9600000	0.0000000
81.9700000	0.0000000
81.9800000	0.0000000
81.9900000	0.0000000
82.0000000	0.0000000
82.0100000	0.0000000
82.0200000	0.0000000
82.0300000	0.0000000
82.0400000	0.0000000
82.0500000	0.0000000
82.0600000	0.0000000
82.0700000	0.0000000
82.0800000	0.0000000
82.0900000	0.0000000
82.1000000	0.0000000
82.1100000	0.0000000
82.1200000	0.0000000
82.1300000	0.0000000
82.1400000	0.0000000
82.1500000	0.0000000
82.1600000	0.0000000
82.1700000	0.0000000
82.1800000	0.0000000
82.1900000	0.0000000
82.2000000	0.0000000
82.2100000	0.0000000
82.2200000	0.0000000
82.2300000	0.0000000
82.2400000	0.0000000
82.2500000	0.0000000
82.2600000	0.0000000
82.2700000	0.0000000
82.2800000	0.0000000
82.2900000	0.0000000
82.3000000	0.0000000
82.3100000	0.0000000
82.3200000	0.0000000
82.3300000	0.0000000
82.3400000	0.0000000
82.3500000	0.0000000
82.3600000	0.0000000
82.3700000	0.0000000
82.3800000	0.0000000
82.3900000	0.0000000
82.4000000	0.0000000
82.4100000	0.0000000
82.4200000	0.0000000
82.4300000	0.0000000
82.4400000	0.0000000
82.4500000	0.0000000
82.4600000	0.0000000
82.4700000	0.0000000
82.4800000	0.0000000
82.4900000	0.0000000
82.5000000	0.0000000
82.5100000	0.0000000
82.5200000	0.0000000
82.5300000	0.0000000
82.5400000	0.0000000
82.5500000	0.0000000
82.5600000	0.0000000
82.5700000	0.0000000
82.5800000	0.0000000
82.5900000	0.0000000
82.6000000	0.0000000
82.6100000	0.0000000
82.6200000	0.0000000
82.6300000	0.0000000
82.6400000	0.0000000
82.6500000	0.0000000
82.6600000	0.0000000
82.6700000	0.0000000
82.6800000	0.0000000
82.6900000	0.0000000
82.7000000	0.0000000
82.7100000	0.0000000
82.7200000	0.0000000
82.7300000	0.0000000
82.7400000	0.0000000
82.7500000	0.0000000
82.7600000	0.0000000
82.7700000	0.0000000
82.7800000	0.0000000
82.7900000	0.0000000
82.8000000	0.0000000
82.8100000	0.0000000
82.8200000	0.0000000
82.8300000	0.0000000
82.8400000	0.0000000
82.8500000	0.0000000
82.8600000	0.0000000
82.8700000	0.0000000
82.8800000	0.0000000
82.8900000	0.0000000
82.9000000	0.0000000
82.9100000	0.0000000
82.9200000	0.0000000
82.9300000	0.0000000
82.9400000	0.0000000
82.9500000	0.0000000
82.9600000	0.0000000
82.9700000	0.0000000
82.9800000	0.0000000
82.9900000	0.0000000
83.0000000	0.0000000
83.0100000	0.0000000
83.0200000	0.0000000
83.0300000	0.0000000
83.0400000	0.0000000
83.0500000	0.0000000
83.0600000	0.0000000
83.0700000	0.0000000
83.0800000	0.0000000
83.0900000	0.0000000
83.1000000	0.0000000
83.1100000	0.0000000
83.1200000	0.0000000
83.1300000	0.0000000
83.1400000	0.0000000
83.1500000	0.0000000
83.1600000	0.0000000
83.1700000	0.0000000
83.1800000	0.0000000
83.1900000	0.0000000
83.2000000	0.0000000
83.2100000	0.0000000
83.2200000	0.0000000
83.2300000	0.0000000
83.2400000	0.0000000
83.2500000	0.0000000
83.2600000	0.0000000
83.2700000	0.0000000
83.2800000	0.0000000
83.2900000	0.0000000
83.3000000	0.0000000
83.3100000	0.0000000
83.3200000	0.0000000
83.3300000	0.0000000
83.3400000	0.0000000
83.3500000	0.0000000
83.3600000	0.0000000
83.3700000	0.0000000
83.3800000	0.0000000
83.3900000	0.0000000
83.4000000	0.0000000
83.4100000	0.0000000
83.4200000	0.0000000
83.4300000	0.0000000
83.4400000	0.0000000
83.4500000	0.0000000
83.4600000	0.0000000
83.4700000	0.0000000
83.4800000	0.0000000
83.4900000	0.0000000
83.5000000	0.0000000
83.5100000	0.0000000
83.5200000	0.0000000
83.5300000	0.0000000
83.5400000	0.0000000
83.5500000	0.0000000
83.5600000	0.0000000
83.5700000	0.0000000
83.5800000	0.0000000
83.5900000	0.0000000
83.6000000	0.0000000
83.6100000	0.0000000
83.6200000	0.0000000
83.6300000	0.0000000
83.6400000	0.0000000
83.6500000	0.0000000
83.6600000	0.0000000
83.6700000	0.0000000
83.6800000	0.0000000
83.6900000	0.0000000
83.7000000	0.0000000
83.7100000	0.0000000
83.7200000	0.0000000
83.7300000	0.0000000
83.7400000	0.0000000
83.7500000	0.0000000
83.7600000	0.0000000
83.7700000	0.0000000
83.7800000	0.0000000
83.7900000	0.0000000
83.8000000	0.0000000
83.8100000	0.0000000
83.8200000	0.0000000
83.8300000	0.0000000
83.8400000	0.0000000
83.8500000	0.0000000
83.8600000	0.0000000
83.8700000	0.0000000
83.8800000	0.0000000
83.8900000	0.0000000
83.9000000	0.0000000
83.9100000	0.0000000
83.9200000	0.0000000
83.9300000	0.0000000
83.9400000	0.0000000
83.9500000	0.0000000
83.9600000	0.0000000
83.9700000	0.0000000
83.9800000	0.0000000
83.9900000	0.0000000
84.0000000	0.0000000
84.0100000	0.0000000
84.0200000	0.0000000
84.0300000	0.0000000
84.0400000	0.0000000
84.0500000	0.0000000
84.0600000	0.0000000
84.0700000	0.0000000
84.0800000	0.0000000
84.0900000	0.0000000
84.1000000	0.0000000
84.1100000	0.0000000
84.1200000	0.0000000
84.1300000	0.0000000
84.1400000	0.0000000
84.1500000	0.0000000
84.1600000	0.0000000
84.1700000	0.0000000
84.1800000	0.0000000
84.1900000	0.0000000
84.2000000	0.0000000
84.2100000	0.0000000
84.2200000	0.0000000
84.2300000	0.0000000
84.2400000	0.0000000
84.2500000	0.0000000
84.2600000	0.0000000
84.2700000	0.0000000
84.2800000	0.0000000
84.2900000	0.0000000
84.3000000	0.0000000
84.3100000	0.0000000
84.3200000	0.0000000
84.3300000	0.0000000
84.3400000	0.0000000
84.3500000	0.0000000
84.3600000	0.0000000
84.3700000	0.0000000
84.3800000	0.0000000
84.3900000	0.0000000
84.4000000	0.0000000
84.4100000	0.0000000
84.4200000	0.0000000
84.4300000	0.0000000
84.4400000	0.0000000
84.4500000	0.0000000
84.4600000	0.0000000
84.4700000	0.0000000
84.4800000	0.0000000
84.4900000	0.0000000
84.5000000	0.0000000
84.5100000	0.0000000
84.5200000	0.0000000
84.5300000	0.0000000
84.5400000	0.0000000
84.5500000	0.0000000
84.5600000	0.0000000
84.5700000	0.0000000
84.5800000	0.0000000
84.5900000	0.0000000
84.6000000	0.0000000
84.6100000	0.0000000
84.6200000	0.0000000
84.6300000	0.0000000
84.6400000	0.0000000
84.6500000	0.0000000
84.6600000	0.0000000
84.6700000	0.0000000
84.6800000	0.0000000
84.6900000	0.0000000
84.7000000	0.0000000
84.7100000	0.0000000
84.7200000	0.0000000
84.7300000	0.0000000
84.7400000	0.0000000
84.7500000	0.0000000
84.7600000	0.0000000
84.7700000	0.0000000
84.7800000	0.0000000
84.7900000	0.0000000
84.8000000	0.0000000
84.8100000	0.0000000
84.8200000	0.0000000
84.8300000	0.0000000
84.8400000	0.0000000
84.8500000	0.0000000
84.8600000	0.0000000
84.8700000	0.0000000
84.8800000	0.0000000
84.8900000	0.0000000
84.9000000	0.0000000
84.9100000	0.0000000
84.9200000	0.0000000
84.9300000	0.0000000
84.9400000	0.0000000
84.9500000	0.0000000
84.9600000	0.0000000
84.9700000	0.0000000
84.9800000	0.0000000
84.9900000	0.0000000
85.0000000	0.0000000
85.0100000	0.0000000
85.0200000	0.0000000
85.0300000	0.0000000
85.0400000	0.0000000
85.0500000	0.0000000
85.0600000	0.0000000
85.0700000	0.0000000
85.0800000	0.0000000
85.0900000	0.0000000
85.1000000	0.0000000
85.1100000	0.0000000
85.1200000	0.0000000
85.1300000	0.0000000
85.1400000	0.0000000
85.1500000	0.0000000
85.1600000	0.0000000
85.1700000	0.0000000
85.1800000	0.0000000
85.1900000	0.0000000
85.2000000	0.0000000
85.2100000	0.0000000
85.2200000	0.0000000
85.2300000	0.0000000
85.2400000	0.0000000
85.2500000	0.0000000
85.2600000	0.0000000
85.2700000	0.0000000
85.2800000	0.0000000
85.2900000	0.0000000
85.3000000	0.0000000
85.3100000	0.0000000
85.3200000	0.0000000
85.3300000	0.0000000
85.3400000	0.0000000
85.3500000	0.0000000
85.3600000	0.0000000
85.3700000	0.0000000
85.3800000	0.0000000
85.3900000	0.0000000
85.4000000	0.0000000
85.4100000	0.0000000
85.4200000	0.0000000
85.4300000	0.0000000
85.4400000	0.0000000
85.4500000	0.0000000
85.4600000	0.0000000
85.4700000	0.0000000
85.4800000	0.0000000
85.4900000	0.0000000
85.5000000	0.0000000
85.5100000	0.0000000
85.5200000	0.0000000
85.5300000	0.0000000
85.5400000	0.0000000
85.5500000	0.0000000
85.5600000	0.0000000
85.5700000	0.0000000
85.5800000	0.0000000
85.5900000	0.0000000
85.6000000	0.0000000
85.6100000	0.0000000
85.6200000	0.0000000
85.6300000	0.0000000
85.6400000	0.0000000
85.6500000	0.0000000
85.6600000	0.0000000
85.6700000	0.0000000
85.6800000	0.0000000
85.6900000	0.0000000
85.7000000	0.0000000
85.7100000	0.0000000
85.7200000	0.0000000
85.7300000	0.0000000
85.7400000	0.0000000
85.7500000	0.0000000
85.7600000	0.0000000
85.7700000	0.0000000
85.7800000	0.0000000
85.7900000	0.0000000
85.8000000	0.0000000
85.8100000	0.0000000
85.8200000	0.0000000
85.8300000	0.0000000
85.8400000	0.0000000
85.8500000	0.0000000
85.8600000	0.0000000
85.8700000	0.0000000
85.8800000	0.0000000
85.8900000	0.0000000
85.9000000	0.0000000
85.9100000	0.0000000
85.9200000	0.0000000
85.9300000	0.0000000
85.9400000	0.0000000
85.9500000	0.0000000
85.9600000	0.0000000
85.9700000	0.0000000
85.9800000	0.0000000
85.9900000	0.0000000
86.0000000	0.0000000
86.0100000	0.0000000
86.0200000	0.0000000
86.0300000	0.0000000
86.0400000	0.0000000
86.0500000	0.0000000
86.0600000	0.0000000
86.0700000	0.0000000
86.0800000	0.0000000
86.0900000	0.0000000
86.1000000	0.0000000
86.1100000	0.0000000
86.1200000	0.0000000
86.1300000	0.0000000
86.1400000	0.0000000
86.1500000	0.0000000
86.1600000	0.0000000
86.1700000	0.0000000
86.1800000	0.0000000
86.1900000	0.0000000
86.2000000	0.0000000
86.2100000	0.0000000
86.2200000	0.0000000
86.2300000	0.0000000
86.2400000	0.0000000
86.2500000	0.0000000
86.2600000	0.0000000
86.2700000	0.0000000
86.2800000	0.0000000
86.2900000	0.0000000
86.3000000	0.0000000
86.3100000	0.0000000
86.3200000	0.0000000
86.3300000	0.0000000
86.3400000	0.0000000
86.3500000	0.0000000
86.3600000	0.0000000
86.3700000	0.0000000
86.3800000	0.0000000
86.3900000	0.0000000
86.4000000	0.0000000
86.4100000	0.0000000
86.4200000	0.0000000
86.4300000	0.0000000
86.4400000	0.0000000
86.4500000	0.0000000
86.4600000	0.0000000
86.4700000	0.0000000
86.4800000	0.0000000
86.4900000	0.0000000
86.5000000	0.0000000
86.5100000	0.0000000
86.5200000	0.0000000
86.5300000	0.0000000
86.5400000	0.0000000
86.5500000	0.0000000
86.5600000	0.0000000
86.5700000	0.0000000
86.5800000	0.0000000
86.5900000	0.0000000
86.6000000	0.0000000
86.6100000	0.0000000
86.6200000	0.0000000
86.6300000	0.0000000
86.6400000	0.0000000
86.6500000	0.0000000
86.6600000	0.0000000
86.6700000	0.0000000
86.6800000	0.0000000
86.6900000	0.0000000
86.7000000	0.0000000
86.7100000	0.0000000
86.7200000	0.0000000
86.7300000	0.0000000
86.7400000	0.0000000
86.7500000	0.0000000
86.7600000	0.0000000
86.7700000	0.0000000
86.7800000	0.0000000
86.7900000	0.0000000
86.8000000	0.0000000
86.8100000	0.0000000
86.8200000	0.0000000
86.8300000	0.0000000
86.8400000	0.0000000
86.8500000	0.0000000
86.8600000	0.0000000
86.8700000	0.0000000
86.8800000	0.0000000
86.8900000	0.0000000
86.9000000	0.0000000
86.9100000	0.0000000
86.9200000	0.0000000
86.9300000	0.0000000
86.9400000	0.0000000
86.9500000	0.0000000
86.9600000	0.0000000
86.9700000	0.0000000
86.9800000	0.0000000
86.9900000	0.0000000
87.0000000	0.0000000
87.0100000	0.0000000
87.0200000	0.0000000
87.0300000	0.0000000
87.0400000	0.0000000
87.0500000	0.0000000
87.0600000	0.0000000
87.0700000	0.0000000
87.0800000	0.0000000
87.0900000	0.0000000
87.1000000	0.0000000
87.1100000	0.0000000
87.1200000	0.0000000
87.1300000	0.0000000
87.1400000	0.0000000
87.1500000	0.0000000
87.1600000	0.0000000
87.1700000	0.0000000
87.1800000	0.0000000
87.1900000	0.0000000
87.2000000	0.0000000
87.2100000	0.0000000
87.2200000	0.0000000
87.2300000	0.0000000
87.2400000	0.0000000
87.2500000	0.0000000
87.2600000	0.0000000
87.2700000	0.0000000
87.2800000	0.0000000
87.2900000	0.0000000
87.3000000	0.0000000
87.3100000	0.0000000
87.3200000	0.0000000
87.3300000	0.0000000
87.3400000	0.0000000
87.3500000	0.0000000
87.3600000	0.0000000
87.3700000	0.0000000
87.3800000	0.0000000
87.3900000	0.0000000
87.4000000	0.0000000
87.4100000	0.0000000
87.4200000	0.0000000
87.4300000	0.0000000
87.4400000	0.0000000
87.4500000	0.0000000
87.4600000	0.0000000
87.4700000	0.0000000
87.4800000	0.0000000
87.4900000	0.0000000
87.5000000	0.0000000
87.5100000	0.0000000
87.5200000	0.0000000
87.5300000	0.0000000
87.5400000	0.0000000
87.5500000	0.0000000
87.5600000	0.0000000
87.5700000	0.0000000
87.5800000	0.0000000
87.5900000	0.0000000
87.6000000	0.0000000
87.6100000	0.0000000
87.6200000	0.0000000
87.6300000	0.0000000
87.6400000	0.0000000
87.6500000	0.0000000
87.6600000	0.0000000
87.6700000	0.0000000
87.6800000	0.0000000
87.6900000	0.0000000
87.7000000	0.0000000
87.7100000	0.0000000
87.7200000	0.0000000
87.7300000	0.0000000
87.7400000	0.0000000
87.7500000	0.0000000
87.7600000	0.0000000
87.7700000	0.0000000
87.7800000	0.0000000
87.7900000	0.0000000
87.8000000	0.0000000
87.8100000	0.0000000
87.8200000	0.0000000
87.8300000	0.0000000
87.8400000	0.0000000
87.8500000	0.0000000
87.8600000	0.0000000
87.8700000	0.0000000
87.8800000	0.0000000
87.8900000	0.0000000
87.9000000	0.0000000
87.9100000	0.0000000
87.9200000	0.0000000
87.9300000	0.0000000
87.9400000	0.0000000
87.9500000	0.0000000
87.9600000	0.0000000
87.9700000	0.0000000
87.9800000	0.0000000
87.9900000	0.0000000
88.0000000	0.0000000
88.0100000	0.0000000
88.0200000	0.0000000
88.0300000	0.0000000
88.0400000	0.0000000
88.0500000	0.0000000
88.0600000	0.0000000
88.0700000	0.0000000
88.0800000	0.0000000
88.0900000	0.0000000
88.1000000	0.0000000
88.1100000	0.0000000
88.1200000	0.0000000
88.1300000	0.0000000
88.1400000	0.0000000
88.1500000	0.0000000
88.1600000	0.0000000
88.1700000	0.0000000
88.1800000	0.0000000
88.1900000	0.0000000
88.2000000	0.0000000
88.2100000	0.0000000
88.2200000	0.0000000
88.2300000	0.0000000
88.2400000	0.0000000
88.2500000	0.0000000
88.2600000	0.0000000
88.2700000	0.0000000
88.2800000	0.0000000
88.2900000	0.0000000
88.3000000	0.0000000
88.3100000	0.0000000
88.3200000	0.0000000
88.3300000	0.0000000
88.3400000	0.0000000
88.3500000	0.0000000
88.3600000	0.0000000
88.3700000	0.0000000
88.3800000	0.0000000
88.3900000	0.0000000
88.4000000	0.0000000
88.4100000	0.0000000
88.4200000	0.0000000
88.4300000	0.0000000
88.4400000	0.0000000
88.4500000	0.0000000
88.4600000	0.0000000
88.4700000	0.0000000
88.4800000	0.0000000
88.4900000	0.0000000
88.5000000	0.0000000
88.5100000	0.0000000
88.5200000	0.0000000
88.5300000	0.0000000
88.5400000	0.0000000
88.5500000	0.0000000
88.5600000	0.0000000
88.5700000	0.0000000
88.5800000	0.0000000
88.5900000	0.0000000
88.6000000	0.0000000
88.6100000	0.0000000
88.6200000	0.0000000
88.6300000	0.0000000
88.6400000	0.0000000
88.6500000	0.0000000
88.6600000	0.0000000
88.6700000	0.0000000
88.6800000	0.0000000
88.6900000	0.0000000
88.7000000	0.0000000
88.7100000	0.0000000
88.7200000	0.0000000
88.7300000	0.0000000
88.7400000	0.0000000
88.7500000	0.0000000
88.7600000	0.0000000
88.7700000	0.0000000
88.7800000	0.0000000
88.7900000	0.0000000
88.8000000	0.0000000
88.8100000	0.0000000
88.8200000	0.0000000
88.8300000	0.0000000
88.8400000	0.0000000
88.8500000	0.0000000
88.8600000	0.0000000
88.8700000	0.0000000
88.8800000	0.0000000
88.8900000	0.0000000
88.9000000	0.0000000
88.9100000	0.0000000
88.9200000	0.0000000
88.9300000	0.0000000
88.9400000	0.0000000
88.9500000	0.0000000
88.9600000	0.0000000
88.9700000	0.0000000
88.9800000	0.0000000
88.9900000	0.0000000
89.0000000	0.0000000
89.0100000	0.0000000
89.0200000	0.0000000
89.0300000	0.0000000
89.0400000	0.0000000
89.0500000	0.0000000
89.0600000	0.0000000
89.0700000	0.0000000
89.0800000	0.0000000
89.0900000	0.0000000
89.1000000	0.0000000
89.1100000	0.0000000
89.1200000	0.0000000
89.1300000	0.0000000
89.1400000	0.0000000
89.1500000	0.0000000
89.1600000	0.0000000
89.1700000	0.0000000
89.1800000	0.0000000
89.1900000	0.0000000
89.2000000	0.0000000
89.2100000	0.0000000
89.2200000	0.0000000
89.2300000	0.0000000
89.2400000	0.0000000
89.2500000	0.0000000
89.2600000	0.0000000
89.2700000	0.0000000
89.2800000	0.0000000
89.2900000	0.0000000
89.3000000	0.0000000
89.3100000	0.0000000
89.3200000	0.0000000
89.3300000	0.0000000
89.3400000	0.0000000
89.3500000	0.0000000
89.3600000	0.0000000
89.3700000	0.0000000
89.3800000	0.0000000
89.3900000	0.0000000
89.4000000	0.0000000
89.4100000	0.0000000
89.4200000	0.0000000
89.4300000	0.0000000
89.4400000	0.0000000
89.4500000	0.0000000
89.4600000	0.0000000
89.4700000	0.0000000
89.4800000	0.0000000
89.4900000	0.0000000
89.5000000	0.0000000
89.5100000	0.0000000
89.5200000	0.0000000
89.5300000	0.0000000
89.5400000	0.0000000
89.5500000	0.0000000
89.5600000	0.0000000
89.5700000	0.0000000
89.5800000	0.0000000
89.5900000	0.0000000
89.6000000	0.0000000
89.6100000	0.0000000
89.6200000	0.0000000
89.6300000	0.0000000
89.6400000	0.0000000
89.6500000	0.0000000
89.6600000	0.0000000
89.6700000	0.0000000
89.6800000	0.0000000
89.6900000	0.0000000
89.7000000	0.0000000
89.7100000	0.0000000
89.7200000	0.0000000
89.7300000	0.0000000
89.7400000	0.0000000
89.7500000	0.0000000
89.7600000	0.0000000
89.7700000	0.0000000
89.7800000	0.0000000
89.7900000	0.0000000
89.8000000	0.0000000
89.8100000	0.0000000
89.8200000	0.0000000
89.8300000	0.0000000
89.8400000	0.0000000
89.8500000	0.0000000
89.8600000	0.0000000
89.8700000	0.0000000
89.8800000	0.0000000
89.8900000	0.0000000
89.9000000	0.0000000
89.9100000	0.0000000
89.9200000	0.0000000
89.9300000	0.0000000
89.9400000	0.0000000
89.9500000	0.0000000
89.9600000	0.0000000
89.9700000	0.0000000
89.9800000	0.0000000
89.9900000	0.0000000
90.0000000	0.0000000
90.0100000	0.0000000
90.0200000	0.0000000
90.0300000	0.0000000
90.0400000	0.0000000
90.0500000	0.0000000
90.0600000	0.0000000
90.0700000	0.0000000
90.0800000	0.0000000
90.0900000	0.0000000
90.1000000	0.0000000
90.1100000	0.0000000
90.1200000	0.0000000
90.1300000	0.0000000
90.1400000	0.0000000
90.1500000	0.0000000
90.1600000	0.0000000
90.1700000	0.0000000
90.1800000	0.0000000
90.1900000	0.0000000
90.2000000	0.0000000
90.2100000	0.0000000
90.2200000	0.0000000
90.2300000	0.0000000
90.2400000	0.0000000
90.2500000	0.0000000
90.2600000	0.0000000
90.2700000	0.0000000
90.2800000	0.0000000
90.2900000	0.0000000
90.3000000	0.0000000
90.3100000	0.0000000
90.3200000	0.0000000
90.3300000	0.0000000
90.3400000	0.0000000
90.3500000	0.0000000
90.3600000	0.0000000
90.3700000	0.0000000
90.3800000	0.0000000
90.3900000	0.0000000
90.4000000	0.0000000
90.4100000	0.0000000
90.4200000	0.0000000
90.4300000	0.0000000
90.4400000	0.0000000
90.4500000	0.0000000
90.4600000	0.0000000
90.4700000	0.0000000
90.4800000	0.0000000
90.4900000	0.0000000
90.5000000	0.0000000
90.5100000	0.0000000
90.5200000	0.0000000
90.5300000	0.0000000
90.5400000	0.0000000
90.5500000	0.0000000
90.5600000	0.0000000
90.5700000	0.0000000
90.5800000	0.0000000
90.5900000	0.0000000
90.6000000	0.0000000
90.6100000	0.0000000
90.6200000	0.0000000
90.6300000	0.0000000
90.6400000	0.0000000
90.6500000	0.0000000
90.6600000	0.0000000
90.6700000	0.0000000
90.6800000	0.0000000
90.6900000	0.0000000
90.7000000	0.0000000
90.7100000	0.0000000
90.7200000	0.0000000
90.7300000	0.0000000
90.7400000	0.0000000
90.7500000	0.0000000
90.7600000	0.0000000
90.7700000	0.0000000
90.7800000	0.0000000
90.7900000	0.0000000
90.8000000	0.0000000
90.8100000	0.0000000
90.8200000	0.0000000
90.8300000	0.0000000
90.8400000	0.0000000
90.8500000	0.0000000
90.8600000	0.0000000
90.8700000	0.0000000
90.8800000	0.0000000
90.8900000	0.0000000
90.9000000	0.0000000
90.9100000	0.0000000
90.9200000	0.0000000
90.9300000	0.0000000
90.9400000	0.0000000
90.9500000	0.0000000
90.9600000	0.0000000
90.9700000	0.0000000
90.9800000	0.0000000
90.9900000	0.0000000
91.0000000	0.0000000
91.0100000	0.0000000
91.0200000	0.0000000
91.0300000	0.0000000
91.0400000	0.0000000
91.0500000	0.0000000
91.0600000	0.0000000
91.0700000	0.0000000
91.0800000	0.0000000
91.0900000	0.0000000
91.1000000	0.0000000
91.1100000	0.0000000
91.1200000	0.0000000
91.1300000	0.0000000
91.1400000	0.0000000
91.1500000	0.0000000
91.1600000	0.0000000
91.1700000	0.0000000
91.1800000	0.0000000
91.1900000	0.0000000
91.2000000	0.0000000
91.2100000	0.0000000
91.2200000	0.0000000
91.2300000	0.0000000
91.2400000	0.0000000
91.2500000	0.0000000
91.2600000	0.0000000
91.2700000	0.0000000
91.2800000	0.0000000
91.2900000	0.0000000
91.3000000	0.0000000
91.3100000	0.0000000
91.3200000	0.0000000
91.3300000	0.0000000
91.3400000	0.0000000
91.3500000	0.0000000
91.3600000	0.0000000
91.3700000	0.0000000
91.3800000	0.0000000
91.3900000	0.0000000
91.4000000	0.0000000
91.4100000	0.0000000
91.4200000	0.0000000
91.4300000	0.0000000
91.4400000	0.0000000
91.4500000	0.0000000
91.4600000	0.0000000
91.4700000	0.0000000
91.4800000	0.0000000
91.4900000	0.0000000
91.5000000	0.0000000
91.5100000	0.0000000
91.5200000	0.0000000
91.5300000	0.0000000
91.5400000	0.0000000
91.5500000	0.0000000
91.5600000	0.0000000
91.5700000	0.0000000
91.5800000	0.0000000
91.5900000	0.0000000
91.6000000	0.0000000
91.6100000	0.0000000
91.6200000	0.0000000
91.6300000	0.0000000
91.6400000	0.0000000
91.6500000	0.0000000
91.6600000	0.0000000
91.6700000	0.0000000
91.6800000	0.0000000
91.6900000	0.0000000
91.7000000	0.0000000
91.7100000	0.0000000
91.7200000	0.0000000
91.7300000	0.0000000
91.7400000	0.0000000
91.7500000	0.0000000
91.7600000	0.0000000
91.7700000	0.0000000
91.7800000	0.0000000
91.7900000	0.0000000
91.8000000	0.0000000
91.8100000	0.0000000
91.8200000	0.0000000
91.8300000	0.0000000
91.8400000	0.0000000
91.8500000	0.0000000
91.8600000	0.0000000
91.8700000	0.0000000
91.8800000	0.0000000
91.8900000	0.0000000
91.9000000	0.0000000
91.9100000	0.0000000
91.9200000	0.0000000
91.9300000	0.0000000
91.9400000	0.0000000
91.9500000	0.0000000
91.9600000	0.0000000
91.9700000	0.0000000
91.9800000	0.0000000
91.9900000	0.0000000
92.0000000	0.0000000
92.0100000	0.0000000
92.0200000	0.0000000
92.0300000	0.0000000
92.0400000	0.0000000
92.0500000	0.0000000
92.0600000	0.0000000
92.0700000	0.0000000
92.0800000	0.0000000
92.0900000	0.0000000
92.1000000	0.0000000
92.1100000	0.0000000
92.1200000	0.0000000
92.1300000	0.0000000
92.1400000	0.0000000
92.1500000	0.0000000
92.1600000	0.0000000
92.1700000	0.0000000
92.1800000	0.0000000
92.1900000	0.0000000
92.2000000	0.0000000
92.2100000	0.0000000
92.2200000	0.0000000
92.2300000	0.0000000
92.2400000	0.0000000
92.2500000	0.0000000
92.2600000	0.0000000
92.2700000	0.0000000
92.2800000	0.0000000
92.2900000	0.0000000
92.3000000	0.0000000
92.3100000	0.0000000
92.3200000	0.0000000
92.3300000	0.0000000
92.3400000	0.0000000
92.3500000	0.0000000
92.3600000	0.0000000
92.3700000	0.0000000
92.3800000	0.0000000
92.3900000	0.0000000
92.4000000	0.0000000
92.4100000	0.0000000
92.4200000	0.0000000
92.4300000	0.0000000
92.4400000	0.0000000
92.4500000	0.0000000
92.4600000	0.0000000
92.4700000	0.0000000
92.4800000	0.0000000
92.4900000	0.0000000
92.5000000	0.0000000
92.5100000	0.0000000
92.5200000	0.0000000
92.5300000	0.0000000
92.5400000	0.0000000
92.5500000	0.0000000
92.5600000	0.0000000
92.5700000	0.0000000
92.5800000	0.0000000
92.5900000	0.0000000
92.6000000	0.0000000
92.6100000	0.0000000
92.6200000	0.0000000
92.6300000	0.0000000
92.6400000	0.0000000
92.6500000	0.0000000
92.6600000	0.0000000
92.6700000	0.0000000
92.6800000	0.0000000
92.6900000	0.0000000
92.7000000	0.0000000
92.7100000	0.0000000
92.7200000	0.0000000
92.7300000	0.0000000
92.7400000	0.0000000
92.7500000	0.0000000
92.7600000	0.0000000
92.7700000	0.0000000
92.7800000	0.0000000
92.7900000	0.0000000
92.8000000	0.0000000
92.8100000	0.0000000
92.8200000	0.0000000
92.8300000	0.0000000
92.8400000	0.0000000
92.8500000	0.0000000
92.8600000	0.0000000
92.8700000	0.0000000
92.8800000	0.0000000
92.8900000	0.0000000
92.9000000	0.0000000
92.9100000	0.0000000
92.9200000	0.0000000
92.9300000	0.0000000
92.9400000	0.0000000
92.9500000	0.0000000
92.9600000	0.0000000
92.9700000	0.0000000
92.9800000	0.0000000
92.9900000	0.0000000
93.0000000	0.0000000
93.0100000	0.0000000
93.0200000	0.0000000
93.0300000	0.0000000
93.0400000	0.0000000
93.0500000	0.0000000
93.0600000	0.0000000
93.0700000	0.0000000
93.0800000	0.0000000
93.0900000	0.0000000
93.1000000	0.0000000
93.1100000	0.0000000
93.1200000	0.0000000
93.1300000	0.0000000
93.1400000	0.0000000
93.1500000	0.0000000
93.1600000	0.0000000
93.1700000	0.0000000
93.1800000	0.0000000
93.1900000	0.0000000
93.2000000	0.0000000
93.2100000	0.0000000
93.2200000	0.0000000
93.2300000	0.0000000
93.2400000	0.0000000
93.2500000	0.0000000
93.2600000	0.0000000
93.2700000	0.0000000
93.2800000	0.0000000
93.2900000	0.0000000
93.3000000	0.0000000
93.3100000	0.0000000
93.3200000	0.0000000
93.3300000	0.0000000
93.3400000	0.0000000
93.3500000	0.0000000
93.3600000	0.0000000
93.3700000	0.0000000
93.3800000	0.0000000
93.3900000	0.0000000
93.4000000	0.0000000
93.4100000	0.0000000
93.4200000	0.0000000
93.4300000	0.0000000
93.4400000	0.0000000
93.4500000	0.0000000
93.4600000	0.0000000
93.4700000	0.0000000
93.4800000	0.0000000
93.4900000	0.0000000
93.5000000	0.0000000
93.5100000	0.0000000
93.5200000	0.0000000
93.5300000	0.0000000
93.5400000	0.0000000
93.5500000	0.0000000
93.5600000	0.0000000
93.5700000	0.0000000
93.5800000	0.0000000
93.5900000	0.0000000
93.6000000	0.0000000
93.6100000	0.0000000
93.6200000	0.0000000
93.6300000	0.0000000
93.6400000	0.0000000
93.6500000	0.0000000
93.6600000	0.0000000
93.6700000	0.0000000
93.6800000	0.0000000
93.6900000	0.0000000
93.7000000	0.0000000
93.7100000	0.0000000
93.7200000	0.0000000
93.7300000	0.0000000
93.7400000	0.0000000
93.7500000	0.0000000
93.7600000	0.0000000
93.7700000	0.0000000
93.7800000	0.0000000
93.7900000	0.0000000
93.8000000	0.0000000
93.8100000	0.0000000
93.8200000	0.0000000
93.8300000	0.0000000
93.8400000	0.0000000
93.8500000	0.0000000
93.8600000	0.0000000
93.8700000	0.0000000
93.8800000	0.0000000
93.8900000	0.0000000
93.9000000	0.0000000
93.9100000	0.0000000
93.9200000	0.0000000
93.9300000	0.0000000
93.9400000	0.0000000
93.9500000	0.0000000
93.9600000	0.0000000
93.9700000	0.0000000
93.9800000	0.0000000
93.9900000	0.0000000
94.0000000	0.0000000
94.0100000	0.0000000
94.0200000	0.0000000
94.0300000	0.0000000
94.0400000	0.0000000
94.0500000	0.0000000
94.0600000	0.0000000
94.0700000	0.0000000
94.0800000	0.0000000
94.0900000	0.0000000
94.1000000	0.0000000
94.1100000	0.0000000
94.1200000	0.0000000
94.1300000	0.0000000
94.1400000	0.0000000
94.1500000	0.0000000
94.1600000	0.0000000
94.1700000	0.0000000
94.1800000	0.0000000
94.1900000	0.0000000
94.2000000	0.0000000
94.2100000	0.0000000
94.2200000	0.0000000
94.2300000	0.0000000
94.2400000	0.0000000
94.2500000	0.0000000
94.2600000	0.0000000
94.2700000	0.0000000
94.2800000	0.0000000
94.2900000	0.0000000
94.3000000	0.0000000
94.3100000	0.0000000
94.3200000	0.0000000
94.3300000	0.0000000
94.3400000	0.0000000
94.3500000	0.0000000
94.3600000	0.0000000
94.3700000	0.0000000
94.3800000	0.0000000
94.3900000	0.0000000
94.4000000	0.0000000
94.4100000	0.0000000
94.4200000	0.0000000
94.4300000	0.0000000
94.4400000	0.0000000
94.4500000	0.0000000
94.4600000	0.0000000
94.4700000	0.0000000
94.4800000	0.0000000
94.4900000	0.0000000
94.5000000	0.0000000
94.5100000	0.0000000
94.5200000	0.0000000
94.5300000	0.0000000
94.5400000	0.0000000
94.5500000	0.0000000
94.5600000	0.0000000
94.5700000	0.0000000
94.5800000	0.0000000
94.5900000	0.0000000
94.6000000	0.0000000
94.6100000	0.0000000
94.6200000	0.0000000
94.6300000	0.0000000
94.6400000	0.0000000
94.6500000	0.0000000
94.6600000	0.0000000
94.6700000	0.0000000
94.6800000	0.0000000
94.6900000	0.0000000
94.7000000	0.0000000
94.7100000	0.0000000
94.7200000	0.0000000
94.7300000	0.0000000
94.7400000	0.0000000
94.7500000	0.0000000
94.7600000	0.0000000
94.7700000	0.0000000
94.7800000	0.0000000
94.7900000	0.0000000
94.8000000	0.0000000
94.8100000	0.0000000
94.8200000	0.0000000
94.8300000	0.0000000
94.8400000	0.0000000
94.8500000	0.0000000
94.8600000	0.0000000
94.8700000	0.0000000
94.8800000	0.0000000
94.8900000	0.0000000
94.9000000	0.0000000
94.9100000	0.0000000
94.9200000	0.0000000
94.9300000	0.0000000
94.9400000	0.0000000
94.9500000	0.0000000
94.9600000	0.0000000
94.9700000	0.0000000
94.9800000	0.0000000
94.9900000	0.0000000
95.0000000	0.0000000
95.0100000	0.0000000
95.0200000	0.0000000
95.0300000	0.0000000
95.0400000	0.0000000
95.0500000	0.0000000
95.0600000	0.0000000
95.0700000	0.0000000
95.0800000	0.0000000
95.0900000	0.0000000
95.1000000	0.0000000
95.1100000	0.0000000
95.1200000	0.0000000
95.1300000	0.0000000
95.1400000	0.0000000
95.1500000	0.0000000
95.1600000	0.0000000
95.1700000	0.0000000
95.1800000	0.0000000
95.1900000	0.0000000
95.2000000	0.0000000
95.2100000	0.0000000
95.2200000	0.0000000
95.2300000	0.0000000
95.2400000	0.0000000
95.2500000	0.0000000
95.2600000	0.0000000
95.2700000	0.0000000
95.2800000	0.0000000
95.2900000	0.0000000
95.3000000	0.0000000
95.3100000	0.0000000
95.3200000	0.0000000
95.3300000	0.0000000
95.3400000	0.0000000
95.3500000	0.0000000
95.3600000	0.0000000
95.3700000	0.0000000
95.3800000	0.0000000
95.3900000	0.0000000
95.4000000	0.0000000
95.4100000	0.0000000
95.4200000	0.0000000
95.4300000	0.0000000
95.4400000	0.0000000
95.4500000	0.0000000
95.4600000	0.0000000
95.4700000	0.0000000
95.4800000	0.0000000
95.4900000	0.0000000
95.5000000	0.0000000
95.5100000	0.0000000
95.5200000	0.0000000
95.5300000	0.0000000
95.5400000	0.0000000
95.5500000	0.0000000
95.5600000	0.0000000
95.5700000	0.0000000
95.5800000	0.0000000
95.5900000	0.0000000
95.6000000	0.0000000
95.6100000	0.0000000
95.6200000	0.0000000
95.6300000	0.0000000
95.6400000	0.0000000
95.6500000	0.0000000
95.6600000	0.0000000
95.6700000	0.0000000
95.6800000	0.0000000
95.6900000	0.0000000
95.7000000	0.0000000
95.7100000	0.0000000
95.7200000	0.0000000
95.7300000	0.0000000
95.7400000	0.0000000
95.7500000	0.0000000
95.7600000	0.0000000
95.7700000	0.0000000
95.7800000	0.0000000
95.7900000	0.0000000
95.8000000	0.0000000
95.8100000	0.0000000
95.8200000	0.0000000
95.8300000	0.0000000
95.8400000	0.0000000
95.8500000	0.0000000
95.8600000	0.0000000
95.8700000	0.0000000
95.8800000	0.0000000
95.8900000	0.0000000
95.9000000	0.0000000
95.9100000	0.0000000
95.9200000	0.0000000
95.9300000	0.0000000
95.9400000	0.0000000
95.9500000	0.0000000
95.9600000	0.0000000
95.9700000	0.0000000
95.9800000	0.0000000
95.9900000	0.0000000
96.0000000	0.0000000
96.0100000	0.0000000
96.0200000	0.0000000
96.0300000	0.0000000
96.0400000	0.0000000
96.0500000	0.0000000
96.0600000	0.0000000
96.0700000	0.0000000
96.0800000	0.0000000
96.0900000	0.0000000
96.1000000	0.0000000
96.1100000	0.0000000
96.1200000	0.0000000
96.1300000	0.0000000
96.1400000	0.0000000
96.1500000	0.0000000
96.1600000	0.0000000
96.1700000	0.0000000
96.1800000	0.0000000
96.1900000	0.0000000
96.2000000	0.0000000
96.2100000	0.0000000
96.2200000	0.0000000
96.2300000	0.0000000
96.2400000	0.0000000
96.2500000	0.0000000
96.2600000	0.0000000
96.2700000	0.0000000
96.2800000	0.0000000
96.2900000	0.0000000
96.3000000	0.0000000
96.3100000	0.0000000
96.3200000	0.0000000
96.3300000	0.0000000
96.3400000	0.0000000
96.3500000	0.0000000
96.3600000	0.0000000
96.3700000	0.0000000
96.3800000	0.0000000
96.3900000	0.0000000
96.4000000	0.0000000
96.4100000	0.0000000
96.4200000	0.0000000
96.4300000	0.0000000
96.4400000	0.0000000
96.4500000	0.0000000
96.4600000	0.0000000
96.4700000	0.0000000
96.4800000	0.0000000
96.4900000	0.0000000
96.5000000	0.0000000
96.5100000	0.0000000
96.5200000	0.0000000
96.5300000	0.0000000
96.5400000	0.0000000
96.5500000	0.0000000
96.5600000	0.0000000
96.5700000	0.0000000
96.5800000	0.0000000
96.5900000	0.0000000
96.6000000	0.0000000
96.6100000	0.0000000
96.6200000	0.0000000
96.6300000	0.0000000
96.6400000	0.0000000
96.6500000	0.0000000
96.6600000	0.0000000
96.6700000	0.0000000
96.6800000	0.0000000
96.6900000	0.0000000
96.7000000	0.0000000
96.7100000	0.0000000
96.7200000	0.0000000
96.7300000	0.0000000
96.7400000	0.0000000
96.7500000	0.0000000
96.7600000	0.0000000
96.7700000	0.0000000
96.7800000	0.0000000
96.7900000	0.0000000
96.8000000	0.0000000
96.8100000	0.0000000
96.8200000	0.0000000
96.8300000	0.0000000
96.8400000	0.0000000
96.8500000	0.0000000
96.8600000	0.0000000
96.8700000	0.0000000
96.8800000	0.0000000
96.8900000	0.0000000
96.9000000	0.0000000
96.9100000	0.0000000
96.9200000	0.0000000
96.9300000	0.0000000
96.9400000	0.0000000
96.9500000	0.0000000
96.9600000	0.0000000
96.9700000	0.0000000
96.9800000	0.0000000
96.9900000	0.0000000
97.0000000	0.0000000
97.0100000	0.0000000
97.0200000	0.0000000
97.0300000	0.0000000
97.0400000	0.0000000
97.0500000	0.0000000
97.0600000	0.0000000
97.0700000	0.0000000
97.0800000	0.0000000
97.0900000	0.0000000
97.1000000	0.0000000
97.1100000	0.0000000
97.1200000	0.0000000
97.1300000	0.0000000
97.1400000	0.0000000
97.1500000	0.0000000
97.1600000	0.0000000
97.1700000	0.0000000
97.1800000	0.0000000
97.1900000	0.0000000
97.2000000	0.0000000
97.2100000	0.0000000
97.2200000	0.0000000
97.2300000	0.0000000
97.2400000	0.0000000
97.2500000	0.0000000
97.2600000	0.0000000
97.2700000	0.0000000
97.2800000	0.0000000
97.2900000	0.0000000
97.3000000	0.0000000
97.3100000	0.0000000
97.3200000	0.0000000
97.3300000	0.0000000
97.3400000	0.0000000
97.3500000	0.0000000
97.3600000	0.0000000
97.3700000	0.0000000
97.3800000	0.0000000
97.3900000	0.0000000
97.4000000	0.0000000
97.4100000	0.0000000
97.4200000	0.0000000
97.4300000	0.0000000
97.4400000	0.0000000
97.4500000	0.0000000
97.4600000	0.0000000
97.4700000	0.0000000
97.4800000	0.0000000
97.4900000	0.0000000
97.5000000	0.0000000
97.5100000	0.0000000
97.5200000	0.0000000
97.5300000	0.0000000
97.5400000	0.0000000
97.5500000	0.0000000
97.5600000	0.0000000
97.5700000	0.0000000
97.5800000	0.0000000
97.5900000	0.0000000
97.6000000	0.0000000
97.6100000	0.0000000
97.6200000	0.0000000
97.6300000	0.0000000
97.6400000	0.0000000
97.6500000	0.0000000
97.6600000	0.0000000
97.6700000	0.0000000
97.6800000	0.0000000
97.6900000	0.0000000
97.7000000	0.0000000
97.7100000	0.0000000
97.7200000	0.0000000
97.7300000	0.0000000
97.7400000	0.0000000
97.7500000	0.0000000
97.7600000	0.0000000
97.7700000	0.0000000
97.7800000	0.0000000
97.7900000	0.0000000
97.8000000	0.0000000
97.8100000	0.0000000
97.8200000	0.0000000
97.8300000	0.0000000
97.8400000	0.0000000
97.8500000	0.0000000
97.8600000	0.0000000
97.8700000	0.0000000
97.8800000	0.0000000
97.8900000	0.0000000
97.9000000	0.0000000
97.9100000	0.0000000
97.9200000	0.0000000
97.9300000	0.0000000
97.9400000	0.0000000
97.9500000	0.0000000
97.9600000	0.0000000
97.9700000	0.0000000
97.9800000	0.0000000
97.9900000	0.0000000
98.0000000	0.0000000
98.0100000	0.0000000
98.0200000	0.0000000
98.0300000	0.0000000
98.0400000	0.0000000
98.0500000	0.0000000
98.0600000	0.0000000
98.0700000	0.0000000
98.0800000	0.0000000
98.0900000	0.0000000
98.1000000	0.0000000
98.1100000	0.0000000
98.1200000	0.0000000
98.1300000	0.0000000
98.1400000	0.0000000
98.1500000	0.0000000
98.1600000	0.0000000
98.1700000	0.0000000
98.1800000	0.0000000
98.1900000	0.0000000
98.2000000	0.0000000
98.2100000	0.0000000
98.2200000	0.0000000
98.2300000	0.0000000
98.2400000	0.0000000
98.2500000	0.0000000
98.2600000	0.0000000
98.2700000	0.0000000
98.2800000	0.0000000
98.2900000	0.0000000
98.3000000	0.0000000
98.3100000	0.0000000
98.3200000	0.0000000
98.3300000	0.0000000
98.3400000	0.0000000
98.3500000	0.0000000
98.3600000	0.0000000
98.3700000	0.0000000
98.3800000	0.0000000
98.3900000	0.0000000
98.4000000	0.0000000
98.4100000	0.0000000
98.4200000	0.0000000
98.4300000	0.0000000
98.4400000	0.0000000
98.4500000	0.0000000
98.4600000	0.0000000
98.4700000	0.0000000
98.4800000	0.0000000
98.4900000	0.0000000
98.5000000	0.0000000
98.5100000	0.0000000
98.5200000	0.0000000
98.5300000	0.0000000
98.5400000	0.0000000
98.5500000	0.0000000
98.5600000	0.0000000
98.5700000	0.0000000
98.5800000	0.0000000
98.5900000	0.0000000
98.6000000	0.0000000
98.6100000	0.0000000
98.6200000	0.0000000
98.6300000	0.0000000
98.6400000	0.0000000
98.6500000	0.0000000
98.6600000	0.0000000
98.6700000	0.0000000
98.6800000	0.0000000
98.6900000	0.0000000
98.7000000	0.0000000
98.7100000	0.0000000
98.7200000	0.0000000
98.7300000	0.0000000
98.7400000	0.0000000
98.7500000	0.0000000
98.7600000	0.0000000
98.7700000	0.0000000
98.7800000	0.0000000
98.7900000	0.0000000
98.8000000	0.0000000
98.8100000	0.0000000
98.8200000	0.0000000
98.8300000	0.0000000
98.8400000	0.0000000
98.8500000	0.0000000
98.8600000	0.0000000
98.8700000	0.0000000
98.8800000	0.0000000
98.8900000	0.0000000
98.9000000	0.0000000
98.9100000	0.0000000
98.9200000	0.0000000
98.9300000	0.0000000
98.9400000	0.0000000
98.9500000	0.0000000
98.9600000	0.0000000
98.9700000	0.0000000
98.9800000	0.0000000
98.9900000	0.0000000
99.0000000	0.0000000
99.0100000	0.0000000
99.0200000	0.0000000
99.0300000	0.0000000
99.0400000	0.0000000
99.0500000	0.0000000
99.0600000	0.0000000
99.0700000	0.0000000
99.0800000	0.0000000
99.0900000	0.0000000
99.1000000	0.0000000
99.1100000	0.0000000
99.1200000	0.0000000
99.1300000	0.0000000
99.1400000	0.0000000
99.1500000	0.0000000
99.1600000	0.0000000
99.1700000	0.0000000
99.1800000	0.0000000
99.1900000	0.0000000
99.2000000	0.0000000
99.2100000	0.0000000
99.2200000	0.0000000
99.2300000	0.0000000
99.2400000	0.0000000
99.2500000	0.0000000
99.2600000	0.0000000
99.2700000	0.0000000
99.2800000	0.0000000
99.2900000	0.0000000
99.3000000	0.0000000
99.3100000	0.0000000
99.3200000	0.0000000
99.3300000	0.0000000
99.3400000	0.0000000
99.3500000	0.0000000
99.3600000	0.0000000
99.3700000	0.0000000
99.3800000	0.0000000
99.3900000	0.0000000
99.4000000	0.0000000
99.4100000	0.0000000
99.4200000	0.0000000
99.4300000	0.0000000
99.4400000	0.0000000
99.4500000	0.0000000
99.4600000	0.0000000
99.4700000	0.0000000
99.4800000	0.0000000
99.4900000	0.0000000
99.5000000	0.0000000
99.5100000	0.0000000
99.5200000	0.0000000
99.5300000	0.0000000
99.5400000	0.0000000
99.5500000	0.0000000
99.5600000	0.0000000
99.5700000	0.0000000
99.5800000	0.0000000
99.5900000	0.0000000
99.6000000	0.0000000
99.6100000	0.0000000
99.6200000	0.0000000
99.6300000	0.0000000
99.6400000	0.0000000
99.6500000	0.0000000
99.6600000	0.0000000
99.6700000	0.0000000
99.6800000	0.0000000
99.6900000	0.0000000
99.7000000	0.0000000
99.7100000	0.0000000
99.7200000	0.0000000
99.7300000	0.0000000
99.7400000	0.0000000
99.7500000	0.0000000
99.7600000	0.0000000
99.7700000	0.0000000
99.7800000	0.0000000
99.7900000	0.0000000
99.8000000	0.0000000
99.8100000	0.0000000
99.8200000	0.0000000
99.8300000	0.0000000
99.8400000	0.0000000
99.8500000	0.0000000
99.8600000	0.0000000
99.8700000	0.0000000
99.8800000	0.0000000
99.8900000	0.0000000
99.9000000	0.0000000
99.9100000	0.0000000
99.9200000	0.0000000
99.9300000	0.0000000
99.9400000	0.0000000
99.9500000	0.0000000
99.9600000	0.0000000
99.9700000	0.0000000
99.9800000	0.0000000
99.9900000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution3_speed.dat <==
0.0000000	0.2000000
50.0000000	14.7500000
100.0000000	15.1500000
150.0000000	14.5000000
200.0000000	13.8000000
250.0000000	13.1000000
300.0000000	12.4500000
350.0000000	11.7500000
400.0000000	11.0500000
450.0000000	10.3500000
500.0000000	9.6500000
550.0000000	9.0000000
600.0000000	8.3000000
650.0000000	7.6000000
700.0000000	6.9000000
750.0000000	6.2000000
800.0000000	5.5500000
850.0000000	4.8500000
900.0000000	4.1500000
950.0000000	3.4500000


==> travellingwavesolution_1.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	1.0000000
29.5000000	1.0000000
29.6000000	1.0000000
29.7000000	1.0000000
29.8000000	1.0000000
29.9000000	1.0000000
30.0000000	1.0000000
30.1000000	1.0000000
30.2000000	1.0000000
30.3000000	1.0000000
30.4000000	1.0000000
30.5000000	1.0000000
30.6000000	1.0000000
30.7000000	1.0000000
30.8000000	1.0000000
30.9000000	1.0000000
31.0000000	1.0000000
31.1000000	1.0000000
31.2000000	1.0000000
31.3000000	1.0000000
31.4000000	1.0000000
31.5000000	1.0000000
31.6000000	1.0000000
31.7000000	1.0000000
31.8000000	1.0000000
31.9000000	1.0000000
32.0000000	1.0000000
32.1000000	1.0000000
32.2000000	1.0000000
32.3000000	1.0000000
32.4000000	1.0000000
32.5000000	1.0000000
32.6000000	1.0000000
32.7000000	1.0000000
32.8000000	1.0000000
32.9000000	1.0000000
33.0000000	1.0000000
33.1000000	1.0000000
33.2000000	1.0000000
33.3000000	1.0000000
33.4000000	1.0000000
33.5000000	1.0000000
33.6000000	1.0000000
33.7000000	1.0000000
33.8000000	1.0000000
33.9000000	1.0000000
34.0000000	1.0000000
34.1000000	1.0000000
34.2000000	1.0000000
34.3000000	1.0000000
34.4000000	1.0000000
34.5000000	1.0000000
34.6000000	1.0000000
34.7000000	1.0000000
34.8000000	1.0000000
34.9000000	1.0000000
35.0000000	1.0000000
35.1000000	1.0000000
35.2000000	1.0000000
35.3000000	1.0000000
35.4000000	1.0000000
35.5000000	1.0000000
35.6000000	1.0000000
35.7000000	1.0000000
35.8000000	1.0000000
35.9000000	1.0000000
36.0000000	1.0000000
36.1000000	1.0000000
36.2000000	1.0000000
36.3000000	1.0000000
36.4000000	1.0000000
36.5000000	1.0000000
36.6000000	1.0000000
36.7000000	1.0000000
36.8000000	1.0000000
36.9000000	1.0000000
37.0000000	1.0000000
37.1000000	1.0000000
37.2000000	1.0000000
37.3000000	1.0000000
37.4000000	1.0000000
37.5000000	1.0000000
37.6000000	1.0000000
37.7000000	1.0000000
37.8000000	1.0000000
37.9000000	1.0000000
38.0000000	1.0000000
38.1000000	1.0000000
38.2000000	1.0000000
38.3000000	1.0000000
38.4000000	1.0000000
38.5000000	1.0000000
38.6000000	1.0000000
38.7000000	1.0000000
38.8000000	1.0000000
38.9000000	1.0000000
39.0000000	1.0000000
39.1000000	1.0000000
39.2000000	1.0000000
39.3000000	1.0000000
39.4000000	1.0000000
39.5000000	1.0000000
39.6000000	1.0000000
39.7000000	1.0000000
39.8000000	1.0000000
39.9000000	1.0000000
40.0000000	0.0000000
40.1000000	0.0000000
40.2000000	0.0000000
40.3000000	0.0000000
40.4000000	0.0000000
40.5000000	0.0000000
40.6000000	0.0000000
40.7000000	0.0000000
40.8000000	0.0000000
40.9000000	0.0000000
41.0000000	0.0000000
41.1000000	0.0000000
41.2000000	0.0000000
41.3000000	0.0000000
41.4000000	0.0000000
41.5000000	0.0000000
41.6000000	0.0000000
41.7000000	0.0000000
41.8000000	0.0000000
41.9000000	0.0000000
42.0000000	0.0000000
42.1000000	0.0000000
42.2000000	0.0000000
42.3000000	0.0000000
42.4000000	0.0000000
42.5000000	0.0000000
42.6000000	0.0000000
42.7000000	0.0000000
42.8000000	0.0000000
42.9000000	0.0000000
43.0000000	0.0000000
43.1000000	0.0000000
43.2000000	0.0000000
43.3000000	0.0000000
43.4000000	0.0000000
43.5000000	0.0000000
43.6000000	0.0000000
43.7000000	0.0000000
43.8000000	0.0000000
43.9000000	0.0000000
44.0000000	0.0000000
44.1000000	0.0000000
44.2000000	0.0000000
44.3000000	0.0000000
44.4000000	0.0000000
44.5000000	0.0000000
44.6000000	0.0000000
44.7000000	0.0000000
44.8000000	0.0000000
44.9000000	0.0000000
45.0000000	0.0000000
45.1000000	0.0000000
45.2000000	0.0000000
45.3000000	0.0000000
45.4000000	0.0000000
45.5000000	0.0000000
45.6000000	0.0000000
45.7000000	0.0000000
45.8000000	0.0000000
45.9000000	0.0000000
46.0000000	0.0000000
46.1000000	0.0000000
46.2000000	0.0000000
46.3000000	0.0000000
46.4000000	0.0000000
46.5000000	0.0000000
46.6000000	0.0000000
46.7000000	0.0000000
46.8000000	0.0000000
46.9000000	0.0000000
47.0000000	0.0000000
47.1000000	0.0000000
47.2000000	0.0000000
47.3000000	0.0000000
47.4000000	0.0000000
47.5000000	0.0000000
47.6000000	0.0000000
47.7000000	0.0000000
47.8000000	0.0000000
47.9000000	0.0000000
48.0000000	0.0000000
48.1000000	0.0000000
48.2000000	0.0000000
48.3000000	0.0000000
48.4000000	0.0000000
48.5000000	0.0000000
48.6000000	0.0000000
48.7000000	0.0000000
48.8000000	0.0000000
48.9000000	0.0000000
49.0000000	0.0000000
49.1000000	0.0000000
49.2000000	0.0000000
49.3000000	0.0000000
49.4000000	0.0000000
49.5000000	0.0000000
49.6000000	0.0000000
49.7000000	0.0000000
49.8000000	0.0000000
49.9000000	0.0000000
50.0000000	0.0000000
50.1000000	0.0000000
50.2000000	0.0000000
50.3000000	0.0000000
50.4000000	0.0000000
50.5000000	0.0000000
50.6000000	0.0000000
50.7000000	0.0000000
50.8000000	0.0000000
50.9000000	0.0000000
51.0000000	0.0000000
51.1000000	0.0000000
51.2000000	0.0000000
51.3000000	0.0000000
51.4000000	0.0000000
51.5000000	0.0000000
51.6000000	0.0000000
51.7000000	0.0000000
51.8000000	0.0000000
51.9000000	0.0000000
52.0000000	0.0000000
52.1000000	0.0000000
52.2000000	0.0000000
52.3000000	0.0000000
52.4000000	0.0000000
52.5000000	0.0000000
52.6000000	0.0000000
52.7000000	0.0000000
52.8000000	0.0000000
52.9000000	0.0000000
53.0000000	0.0000000
53.1000000	0.0000000
53.2000000	0.0000000
53.3000000	0.0000000
53.4000000	0.0000000
53.5000000	0.0000000
53.6000000	0.0000000
53.7000000	0.0000000
53.8000000	0.0000000
53.9000000	0.0000000
54.0000000	0.0000000
54.1000000	0.0000000
54.2000000	0.0000000
54.3000000	0.0000000
54.4000000	0.0000000
54.5000000	0.0000000
54.6000000	0.0000000
54.7000000	0.0000000
54.8000000	0.0000000
54.9000000	0.0000000
55.0000000	0.0000000
55.1000000	0.0000000
55.2000000	0.0000000
55.3000000	0.0000000
55.4000000	0.0000000
55.5000000	0.0000000
55.6000000	0.0000000
55.7000000	0.0000000
55.8000000	0.0000000
55.9000000	0.0000000
56.0000000	0.0000000
56.1000000	0.0000000
56.2000000	0.0000000
56.3000000	0.0000000
56.4000000	0.0000000
56.5000000	0.0000000
56.6000000	0.0000000
56.7000000	0.0000000
56.8000000	0.0000000
56.9000000	0.0000000
57.0000000	0.0000000
57.1000000	0.0000000
57.2000000	0.0000000
57.3000000	0.0000000
57.4000000	0.0000000
57.5000000	0.0000000
57.6000000	0.0000000
57.7000000	0.0000000
57.8000000	0.0000000
57.9000000	0.0000000
58.0000000	0.0000000
58.1000000	0.0000000
58.2000000	0.0000000
58.3000000	0.0000000
58.4000000	0.0000000
58.5000000	0.0000000
58.6000000	0.0000000
58.7000000	0.0000000
58.8000000	0.0000000
58.9000000	0.0000000
59.0000000	0.0000000
59.1000000	0.0000000
59.2000000	0.0000000
59.3000000	0.0000000
59.4000000	0.0000000
59.5000000	0.0000000
59.6000000	0.0000000
59.7000000	0.0000000
59.8000000	0.0000000
59.9000000	0.0000000
60.0000000	0.0000000
60.1000000	0.0000000
60.2000000	0.0000000
60.3000000	0.0000000
60.4000000	0.0000000
60.5000000	0.0000000
60.6000000	0.0000000
60.7000000	0.0000000
60.8000000	0.0000000
60.9000000	0.0000000
61.0000000	0.0000000
61.1000000	0.0000000
61.2000000	0.0000000
61.3000000	0.0000000
61.4000000	0.0000000
61.5000000	0.0000000
61.6000000	0.0000000
61.7000000	0.0000000
61.8000000	0.0000000
61.9000000	0.0000000
62.0000000	0.0000000
62.1000000	0.0000000
62.2000000	0.0000000
62.3000000	0.0000000
62.4000000	0.0000000
62.5000000	0.0000000
62.6000000	0.0000000
62.7000000	0.0000000
62.8000000	0.0000000
62.9000000	0.0000000
63.0000000	0.0000000
63.1000000	0.0000000
63.2000000	0.0000000
63.3000000	0.0000000
63.4000000	0.0000000
63.5000000	0.0000000
63.6000000	0.0000000
63.7000000	0.0000000
63.8000000	0.0000000
63.9000000	0.0000000
64.0000000	0.0000000
64.1000000	0.0000000
64.2000000	0.0000000
64.3000000	0.0000000
64.4000000	0.0000000
64.5000000	0.0000000
64.6000000	0.0000000
64.7000000	0.0000000
64.8000000	0.0000000
64.9000000	0.0000000
65.0000000	0.0000000
65.1000000	0.0000000
65.2000000	0.0000000
65.3000000	0.0000000
65.4000000	0.0000000
65.5000000	0.0000000
65.6000000	0.0000000
65.7000000	0.0000000
65.8000000	0.0000000
65.9000000	0.0000000
66.0000000	0.0000000
66.1000000	0.0000000
66.2000000	0.0000000
66.3000000	0.0000000
66.4000000	0.0000000
66.5000000	0.0000000
66.6000000	0.0000000
66.7000000	0.0000000
66.8000000	0.0000000
66.9000000	0.0000000
67.0000000	0.0000000
67.1000000	0.0000000
67.2000000	0.0000000
67.3000000	0.0000000
67.4000000	0.0000000
67.5000000	0.0000000
67.6000000	0.0000000
67.7000000	0.0000000
67.8000000	0.0000000
67.9000000	0.0000000
68.0000000	0.0000000
68.1000000	0.0000000
68.2000000	0.0000000
68.3000000	0.0000000
68.4000000	0.0000000
68.5000000	0.0000000
68.6000000	0.0000000
68.7000000	0.0000000
68.8000000	0.0000000
68.9000000	0.0000000
69.0000000	0.0000000
69.1000000	0.0000000
69.2000000	0.0000000
69.3000000	0.0000000
69.4000000	0.0000000
69.5000000	0.0000000
69.6000000	0.0000000
69.7000000	0.0000000
69.8000000	0.0000000
69.9000000	0.0000000
70.0000000	0.0000000
70.1000000	0.0000000
70.2000000	0.0000000
70.3000000	0.0000000
70.4000000	0.0000000
70.5000000	0.0000000
70.6000000	0.0000000
70.7000000	0.0000000
70.8000000	0.0000000
70.9000000	0.0000000
71.0000000	0.0000000
71.1000000	0.0000000
71.2000000	0.0000000
71.3000000	0.0000000
71.4000000	0.0000000
71.5000000	0.0000000
71.6000000	0.0000000
71.7000000	0.0000000
71.8000000	0.0000000
71.9000000	0.0000000
72.0000000	0.0000000
72.1000000	0.0000000
72.2000000	0.0000000
72.3000000	0.0000000
72.4000000	0.0000000
72.5000000	0.0000000
72.6000000	0.0000000
72.7000000	0.0000000
72.8000000	0.0000000
72.9000000	0.0000000
73.0000000	0.0000000
73.1000000	0.0000000
73.2000000	0.0000000
73.3000000	0.0000000
73.4000000	0.0000000
73.5000000	0.0000000
73.6000000	0.0000000
73.7000000	0.0000000
73.8000000	0.0000000
73.9000000	0.0000000
74.0000000	0.0000000
74.1000000	0.0000000
74.2000000	0.0000000
74.3000000	0.0000000
74.4000000	0.0000000
74.5000000	0.0000000
74.6000000	0.0000000
74.7000000	0.0000000
74.8000000	0.0000000
74.9000000	0.0000000
75.0000000	0.0000000
75.1000000	0.0000000
75.2000000	0.0000000
75.3000000	0.0000000
75.4000000	0.0000000
75.5000000	0.0000000
75.6000000	0.0000000
75.7000000	0.0000000
75.8000000	0.0000000
75.9000000	0.0000000
76.0000000	0.0000000
76.1000000	0.0000000
76.2000000	0.0000000
76.3000000	0.0000000
76.4000000	0.0000000
76.5000000	0.0000000
76.6000000	0.0000000
76.7000000	0.0000000
76.8000000	0.0000000
76.9000000	0.0000000
77.0000000	0.0000000
77.1000000	0.0000000
77.2000000	0.0000000
77.3000000	0.0000000
77.4000000	0.0000000
77.5000000	0.0000000
77.6000000	0.0000000
77.7000000	0.0000000
77.8000000	0.0000000
77.9000000	0.0000000
78.0000000	0.0000000
78.1000000	0.0000000
78.2000000	0.0000000
78.3000000	0.0000000
78.4000000	0.0000000
78.5000000	0.0000000
78.6000000	0.0000000
78.7000000	0.0000000
78.8000000	0.0000000
78.9000000	0.0000000
79.0000000	0.0000000
79.1000000	0.0000000
79.2000000	0.0000000
79.3000000	0.0000000
79.4000000	0.0000000
79.5000000	0.0000000
79.6000000	0.0000000
79.7000000	0.0000000
79.8000000	0.0000000
79.9000000	0.0000000
80.0000000	0.0000000
80.1000000	0.0000000
80.2000000	0.0000000
80.3000000	0.0000000
80.4000000	0.0000000
80.5000000	0.0000000
80.6000000	0.0000000
80.7000000	0.0000000
80.8000000	0.0000000
80.9000000	0.0000000
81.0000000	0.0000000
81.1000000	0.0000000
81.2000000	0.0000000
81.3000000	0.0000000
81.4000000	0.0000000
81.5000000	0.0000000
81.6000000	0.0000000
81.7000000	0.0000000
81.8000000	0.0000000
81.9000000	0.0000000
82.0000000	0.0000000
82.1000000	0.0000000
82.2000000	0.0000000
82.3000000	0.0000000
82.4000000	0.0000000
82.5000000	0.0000000
82.6000000	0.0000000
82.7000000	0.0000000
82.8000000	0.0000000
82.9000000	0.0000000
83.0000000	0.0000000
83.1000000	0.0000000
83.2000000	0.0000000
83.3000000	0.0000000
83.4000000	0.0000000
83.5000000	0.0000000
83.6000000	0.0000000
83.7000000	0.0000000
83.8000000	0.0000000
83.9000000	0.0000000
84.0000000	0.0000000
84.1000000	0.0000000
84.2000000	0.0000000
84.3000000	0.0000000
84.4000000	0.0000000
84.5000000	0.0000000
84.6000000	0.0000000
84.7000000	0.0000000
84.8000000	0.0000000
84.9000000	0.0000000
85.0000000	0.0000000
85.1000000	0.0000000
85.2000000	0.0000000
85.3000000	0.0000000
85.4000000	0.0000000
85.5000000	0.0000000
85.6000000	0.0000000
85.7000000	0.0000000
85.8000000	0.0000000
85.9000000	0.0000000
86.0000000	0.0000000
86.1000000	0.0000000
86.2000000	0.0000000
86.3000000	0.0000000
86.4000000	0.0000000
86.5000000	0.0000000
86.6000000	0.0000000
86.7000000	0.0000000
86.8000000	0.0000000
86.9000000	0.0000000
87.0000000	0.0000000
87.1000000	0.0000000
87.2000000	0.0000000
87.3000000	0.0000000
87.4000000	0.0000000
87.5000000	0.0000000
87.6000000	0.0000000
87.7000000	0.0000000
87.8000000	0.0000000
87.9000000	0.0000000
88.0000000	0.0000000
88.1000000	0.0000000
88.2000000	0.0000000
88.3000000	0.0000000
88.4000000	0.0000000
88.5000000	0.0000000
88.6000000	0.0000000
88.7000000	0.0000000
88.8000000	0.0000000
88.9000000	0.0000000
89.0000000	0.0000000
89.1000000	0.0000000
89.2000000	0.0000000
89.3000000	0.0000000
89.4000000	0.0000000
89.5000000	0.0000000
89.6000000	0.0000000
89.7000000	0.0000000
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_2.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	1.0000000
29.5000000	1.0000000
29.6000000	1.0000000
29.7000000	1.0000000
29.8000000	1.0000000
29.9000000	1.0000000
30.0000000	1.0000000
30.1000000	1.0000000
30.2000000	1.0000000
30.3000000	1.0000000
30.4000000	1.0000000
30.5000000	1.0000000
30.6000000	1.0000000
30.7000000	1.0000000
30.8000000	1.0000000
30.9000000	1.0000000
31.0000000	1.0000000
31.1000000	1.0000000
31.2000000	1.0000000
31.3000000	1.0000000
31.4000000	1.0000000
31.5000000	1.0000000
31.6000000	1.0000000
31.7000000	1.0000000
31.8000000	1.0000000
31.9000000	1.0000000
32.0000000	1.0000000
32.1000000	1.0000000
32.2000000	1.0000000
32.3000000	1.0000000
32.4000000	1.0000000
32.5000000	1.0000000
32.6000000	1.0000000
32.7000000	1.0000000
32.8000000	1.0000000
32.9000000	1.0000000
33.0000000	1.0000000
33.1000000	1.0000000
33.2000000	1.0000000
33.3000000	1.0000000
33.4000000	1.0000000
33.5000000	1.0000000
33.6000000	1.0000000
33.7000000	1.0000000
33.8000000	1.0000000
33.9000000	1.0000000
34.0000000	1.0000000
34.1000000	1.0000000
34.2000000	1.0000000
34.3000000	1.0000000
34.4000000	1.0000000
34.5000000	1.0000000
34.6000000	1.0000000
34.7000000	1.0000000
34.8000000	1.0000000
34.9000000	1.0000000
35.0000000	1.0000000
35.1000000	1.0000000
35.2000000	1.0000000
35.3000000	1.0000000
35.4000000	1.0000000
35.5000000	1.0000000
35.6000000	1.0000000
35.7000000	1.0000000
35.8000000	1.0000000
35.9000000	1.0000000
36.0000000	1.0000000
36.1000000	1.0000000
36.2000000	1.0000000
36.3000000	1.0000000
36.4000000	1.0000000
36.5000000	1.0000000
36.6000000	1.0000000
36.7000000	1.0000000
36.8000000	1.0000000
36.9000000	1.0000000
37.0000000	1.0000000
37.1000000	1.0000000
37.2000000	1.0000000
37.3000000	1.0000000
37.4000000	1.0000000
37.5000000	1.0000000
37.6000000	1.0000000
37.7000000	1.0000000
37.8000000	1.0000000
37.9000000	1.0000000
38.0000000	1.0000000
38.1000000	1.0000000
38.2000000	1.0000000
38.3000000	1.0000000
38.4000000	1.0000000
38.5000000	1.0000000
38.6000000	1.0000000
38.7000000	1.0000000
38.8000000	0.9999999
38.9000000	0.9999999
39.0000000	0.9999999
39.1000000	0.9999999
39.2000000	0.9999999
39.3000000	0.9999999
39.4000000	0.9999999
39.5000000	0.9999999
39.6000000	0.9999998
39.7000000	0.9999998
39.8000000	0.9999998
39.9000000	0.9999998
40.0000000	0.9999997
40.1000000	0.9999997
40.2000000	0.9999997
40.3000000	0.9999996
40.4000000	0.9999996
40.5000000	0.9999995
40.6000000	0.9999995
40.7000000	0.9999994
40.8000000	0.9999994
40.9000000	0.9999993
41.0000000	0.9999992
41.1000000	0.9999991
41.2000000	0.9999990
41.3000000	0.9999989
41.4000000	0.9999988
41.5000000	0.9999986
41.6000000	0.9999985
41.7000000	0.9999983
41.8000000	0.9999982
41.9000000	0.9999980
42.0000000	0.9999977
42.1000000	0.9999975
42.2000000	0.9999972
42.3000000	0.9999969
42.4000000	0.9999966
42.5000000	0.9999963
42.6000000	0.9999959
42.7000000	0.9999955
42.8000000	0.9999950
42.9000000	0.9999945
43.0000000	0.9999939
43.1000000	0.9999933
43.2000000	0.9999927
43.3000000	0.9999919
43.4000000	0.9999911
43.5000000	0.9999902
43.6000000	0.9999893
43.7000000	0.9999882
43.8000000	0.9999870
43.9000000	0.9999858
44.0000000	0.9999844
44.1000000	0.9999829
44.2000000	0.9999812
44.3000000	0.9999794
44.4000000	0.9999774
44.5000000	0.9999752
44.6000000	0.9999728
44.7000000	0.9999702
44.8000000	0.9999673
44.9000000	0.9999642
45.0000000	0.9999608
45.1000000	0.9999571
45.2000000	0.9999530
45.3000000	0.9999485
45.4000000	0.9999436
45.5000000	0.9999383
45.6000000	0.9999325
45.7000000	0.9999261
45.8000000	0.9999191
45.9000000	0.9999115
46.0000000	0.9999032
46.1000000	0.9998941
46.2000000	0.9998842
46.3000000	0.9998733
46.4000000	0.9998614
46.5000000	0.9998484
46.6000000	0.9998342
46.7000000	0.9998187
46.8000000	0.9998018
46.9000000	0.9997832
47.0000000	0.9997629
47.1000000	0.9997408
47.2000000	0.9997165
47.3000000	0.9996901
47.4000000	0.9996611
47.5000000	0.9996295
47.6000000	0.9995949
47.7000000	0.9995571
47.8000000	0.9995159
47.9000000	0.9994708
48.0000000	0.9994215
48.1000000	0.9993677
48.2000000	0.9993090
48.3000000	0.9992448
48.4000000	0.9991747
48.5000000	0.9990981
48.6000000	0.9990146
48.7000000	0.9989233
48.8000000	0.9988237
48.9000000	0.9987149
49.0000000	0.9985962
49.1000000	0.9984667
49.2000000	0.9983252
49.3000000	0.9981709
49.4000000	0.9980024
49.5000000	0.9978186
49.6000000	0.9976180
49.7000000	0.9973991
49.8000000	0.9971603
49.9000000	0.9968998
50.0000000	0.9966155
50.1000000	0.9963054
50.2000000	0.9959672
50.3000000	0.9955982
50.4000000	0.9951958
50.5000000	0.9947568
50.6000000	0.9942781
50.7000000	0.9937561
50.8000000	0.9931868
50.9000000	0.9925661
51.0000000	0.9918893
51.1000000	0.9911514
51.2000000	0.9903470
51.3000000	0.9894701
51.4000000	0.9885142
51.5000000	0.9874723
51.6000000	0.9863369
51.7000000	0.9850995
51.8000000	0.9837512
51.9000000	0.9822821
52.0000000	0.9806817
52.1000000	0.9789383
52.2000000	0.9770395
52.3000000	0.9749717
52.4000000	0.9727202
52.5000000	0.9702691
52.6000000	0.9676012
52.7000000	0.9646979
52.8000000	0.9615392
52.9000000	0.9581035
53.0000000	0.9543678
53.1000000	0.9503070
53.2000000	0.9458947
53.3000000	0.9411025
53.4000000	0.9359003
53.5000000	0.9302563
53.6000000	0.9241369
53.7000000	0.9175073
53.8000000	0.9103311
53.9000000	0.9025712
54.0000000	0.8941899
54.1000000	0.8851497
54.2000000	0.8754139
54.3000000	0.8649477
54.4000000	0.8537193
54.5000000	0.8417011
54.6000000	0.8288715
54.7000000	0.8152155
54.8000000	0.8007273
54.9000000	0.7854105
55.0000000	0.7692798
55.1000000	0.7523607
55.2000000	0.7346901
55.3000000	0.7163154
55.4000000	0.6972935
55.5000000	0.6776893
55.6000000	0.6575742
55.7000000	0.6370239
55.8000000	0.6161172
55.9000000	0.5949339
56.0000000	0.5735536
56.1000000	0.5520544
56.2000000	0.5305118
56.3000000	0.5089981
56.4000000	0.4875819
56.5000000	0.4663273
56.6000000	0.4452942
56.7000000	0.4245378
56.8000000	0.4041086
56.9000000	0.3840525
57.0000000	0.3644111
57.1000000	0.3452213
57.2000000	0.3265159
57.3000000	0.3083238
57.4000000	0.2906696
57.5000000	0.2735745
57.6000000	0.2570561
57.7000000	0.2411284
57.8000000	0.2258025
57.9000000	0.2110863
58.0000000	0.1969849
58.1000000	0.1835008
58.2000000	0.1706336
58.3000000	0.1583810
58.4000000	0.1467382
58.5000000	0.1356982
58.6000000	0.1252524
58.7000000	0.1153901
58.8000000	0.1060991
58.9000000	0.0973657
59.0000000	0.0891748
59.1000000	0.0815100
59.2000000	0.0743540
59.3000000	0.0676885
59.4000000	0.0614945
59.5000000	0.0557521
59.6000000	0.0504411
59.7000000	0.0455411
59.8000000	0.0410311
59.9000000	0.0368903
60.0000000	0.0330977
60.1000000	0.0296328
60.2000000	0.0264749
60.3000000	0.0236041
60.4000000	0.0210008
60.5000000	0.0186458
60.6000000	0.0165208
60.7000000	0.0146080
60.8000000	0.0128904
60.9000000	0.0113520
61.0000000	0.0099772
61.1000000	0.0087517
61.2000000	0.0076619
61.3000000	0.0066949
61.4000000	0.0058389
61.5000000	0.0050829
61.6000000	0.0044168
61.7000000	0.0038310
61.8000000	0.0033170
61.9000000	0.0028670
62.0000000	0.0024739
62.1000000	0.0021311
62.2000000	0.0018328
62.3000000	0.0015737
62.4000000	0.0013491
62.5000000	0.0011548
62.6000000	0.0009869
62.7000000	0.0008422
62.8000000	0.0007177
62.9000000	0.0006107
63.0000000	0.0005190
63.1000000	0.0004404
63.2000000	0.0003732
63.3000000	0.0003158
63.4000000	0.0002669
63.5000000	0.0002253
63.6000000	0.0001900
63.7000000	0.0001600
63.8000000	0.0001345
63.9000000	0.0001130
64.0000000	0.0000948
64.1000000	0.0000794
64.2000000	0.0000665
64.3000000	0.0000556
64.4000000	0.0000464
64.5000000	0.0000387
64.6000000	0.0000323
64.7000000	0.0000269
64.8000000	0.0000224
64.9000000	0.0000186
65.0000000	0.0000154
65.1000000	0.0000128
65.2000000	0.0000106
65.3000000	0.0000088
65.4000000	0.0000072
65.5000000	0.0000060
65.6000000	0.0000049
65.7000000	0.0000041
65.8000000	0.0000033
65.9000000	0.0000027
66.0000000	0.0000023
66.1000000	0.0000019
66.2000000	0.0000015
66.3000000	0.0000012
66.4000000	0.0000010
66.5000000	0.0000008
66.6000000	0.0000007
66.7000000	0.0000006
66.8000000	0.0000005
66.9000000	0.0000004
67.0000000	0.0000003
67.1000000	0.0000002
67.2000000	0.0000002
67.3000000	0.0000002
67.4000000	0.0000001
67.5000000	0.0000001
67.6000000	0.0000001
67.7000000	0.0000001
67.8000000	0.0000001
67.9000000	0.0000000
68.0000000	0.0000000
68.1000000	0.0000000
68.2000000	0.0000000
68.3000000	0.0000000
68.4000000	0.0000000
68.5000000	0.0000000
68.6000000	0.0000000
68.7000000	0.0000000
68.8000000	0.0000000
68.9000000	0.0000000
69.0000000	0.0000000
69.1000000	0.0000000
69.2000000	0.0000000
69.3000000	0.0000000
69.4000000	0.0000000
69.5000000	0.0000000
69.6000000	0.0000000
69.7000000	0.0000000
69.8000000	0.0000000
69.9000000	0.0000000
70.0000000	0.0000000
70.1000000	0.0000000
70.2000000	0.0000000
70.3000000	0.0000000
70.4000000	0.0000000
70.5000000	0.0000000
70.6000000	0.0000000
70.7000000	0.0000000
70.8000000	0.0000000
70.9000000	0.0000000
71.0000000	0.0000000
71.1000000	0.0000000
71.2000000	0.0000000
71.3000000	0.0000000
71.4000000	0.0000000
71.5000000	0.0000000
71.6000000	0.0000000
71.7000000	0.0000000
71.8000000	0.0000000
71.9000000	0.0000000
72.0000000	0.0000000
72.1000000	0.0000000
72.2000000	0.0000000
72.3000000	0.0000000
72.4000000	0.0000000
72.5000000	0.0000000
72.6000000	0.0000000
72.7000000	0.0000000
72.8000000	0.0000000
72.9000000	0.0000000
73.0000000	0.0000000
73.1000000	0.0000000
73.2000000	0.0000000
73.3000000	0.0000000
73.4000000	0.0000000
73.5000000	0.0000000
73.6000000	0.0000000
73.7000000	0.0000000
73.8000000	0.0000000
73.9000000	0.0000000
74.0000000	0.0000000
74.1000000	0.0000000
74.2000000	0.0000000
74.3000000	0.0000000
74.4000000	0.0000000
74.5000000	0.0000000
74.6000000	0.0000000
74.7000000	0.0000000
74.8000000	0.0000000
74.9000000	0.0000000
75.0000000	0.0000000
75.1000000	0.0000000
75.2000000	0.0000000
75.3000000	0.0000000
75.4000000	0.0000000
75.5000000	0.0000000
75.6000000	0.0000000
75.7000000	0.0000000
75.8000000	0.0000000
75.9000000	0.0000000
76.0000000	0.0000000
76.1000000	0.0000000
76.2000000	0.0000000
76.3000000	0.0000000
76.4000000	0.0000000
76.5000000	0.0000000
76.6000000	0.0000000
76.7000000	0.0000000
76.8000000	0.0000000
76.9000000	0.0000000
77.0000000	0.0000000
77.1000000	0.0000000
77.2000000	0.0000000
77.3000000	0.0000000
77.4000000	0.0000000
77.5000000	0.0000000
77.6000000	0.0000000
77.7000000	0.0000000
77.8000000	0.0000000
77.9000000	0.0000000
78.0000000	0.0000000
78.1000000	0.0000000
78.2000000	0.0000000
78.3000000	0.0000000
78.4000000	0.0000000
78.5000000	0.0000000
78.6000000	0.0000000
78.7000000	0.0000000
78.8000000	0.0000000
78.9000000	0.0000000
79.0000000	0.0000000
79.1000000	0.0000000
79.2000000	0.0000000
79.3000000	0.0000000
79.4000000	0.0000000
79.5000000	0.0000000
79.6000000	0.0000000
79.7000000	0.0000000
79.8000000	0.0000000
79.9000000	0.0000000
80.0000000	0.0000000
80.1000000	0.0000000
80.2000000	0.0000000
80.3000000	0.0000000
80.4000000	0.0000000
80.5000000	0.0000000
80.6000000	0.0000000
80.7000000	0.0000000
80.8000000	0.0000000
80.9000000	0.0000000
81.0000000	0.0000000
81.1000000	0.0000000
81.2000000	0.0000000
81.3000000	0.0000000
81.4000000	0.0000000
81.5000000	0.0000000
81.6000000	0.0000000
81.7000000	0.0000000
81.8000000	0.0000000
81.9000000	0.0000000
82.0000000	0.0000000
82.1000000	0.0000000
82.2000000	0.0000000
82.3000000	0.0000000
82.4000000	0.0000000
82.5000000	0.0000000
82.6000000	0.0000000
82.7000000	0.0000000
82.8000000	0.0000000
82.9000000	0.0000000
83.0000000	0.0000000
83.1000000	0.0000000
83.2000000	0.0000000
83.3000000	0.0000000
83.4000000	0.0000000
83.5000000	0.0000000
83.6000000	0.0000000
83.7000000	0.0000000
83.8000000	0.0000000
83.9000000	0.0000000
84.0000000	0.0000000
84.1000000	0.0000000
84.2000000	0.0000000
84.3000000	0.0000000
84.4000000	0.0000000
84.5000000	0.0000000
84.6000000	0.0000000
84.7000000	0.0000000
84.8000000	0.0000000
84.9000000	0.0000000
85.0000000	0.0000000
85.1000000	0.0000000
85.2000000	0.0000000
85.3000000	0.0000000
85.4000000	0.0000000
85.5000000	0.0000000
85.6000000	0.0000000
85.7000000	0.0000000
85.8000000	0.0000000
85.9000000	0.0000000
86.0000000	0.0000000
86.1000000	0.0000000
86.2000000	0.0000000
86.3000000	0.0000000
86.4000000	0.0000000
86.5000000	0.0000000
86.6000000	0.0000000
86.7000000	0.0000000
86.8000000	0.0000000
86.9000000	0.0000000
87.0000000	0.0000000
87.1000000	0.0000000
87.2000000	0.0000000
87.3000000	0.0000000
87.4000000	0.0000000
87.5000000	0.0000000
87.6000000	0.0000000
87.7000000	0.0000000
87.8000000	0.0000000
87.9000000	0.0000000
88.0000000	0.0000000
88.1000000	0.0000000
88.2000000	0.0000000
88.3000000	0.0000000
88.4000000	0.0000000
88.5000000	0.0000000
88.6000000	0.0000000
88.7000000	0.0000000
88.8000000	0.0000000
88.9000000	0.0000000
89.0000000	0.0000000
89.1000000	0.0000000
89.2000000	0.0000000
89.3000000	0.0000000
89.4000000	0.0000000
89.5000000	0.0000000
89.6000000	0.0000000
89.7000000	0.0000000
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_3.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	1.0000000
29.5000000	1.0000000
29.6000000	1.0000000
29.7000000	1.0000000
29.8000000	1.0000000
29.9000000	1.0000000
30.0000000	1.0000000
30.1000000	1.0000000
30.2000000	1.0000000
30.3000000	1.0000000
30.4000000	1.0000000
30.5000000	1.0000000
30.6000000	1.0000000
30.7000000	1.0000000
30.8000000	1.0000000
30.9000000	1.0000000
31.0000000	1.0000000
31.1000000	1.0000000
31.2000000	1.0000000
31.3000000	1.0000000
31.4000000	1.0000000
31.5000000	1.0000000
31.6000000	1.0000000
31.7000000	1.0000000
31.8000000	1.0000000
31.9000000	1.0000000
32.0000000	1.0000000
32.1000000	1.0000000
32.2000000	1.0000000
32.3000000	1.0000000
32.4000000	1.0000000
32.5000000	1.0000000
32.6000000	1.0000000
32.7000000	1.0000000
32.8000000	1.0000000
32.9000000	1.0000000
33.0000000	1.0000000
33.1000000	1.0000000
33.2000000	1.0000000
33.3000000	1.0000000
33.4000000	1.0000000
33.5000000	1.0000000
33.6000000	1.0000000
33.7000000	1.0000000
33.8000000	1.0000000
33.9000000	1.0000000
34.0000000	1.0000000
34.1000000	1.0000000
34.2000000	1.0000000
34.3000000	1.0000000
34.4000000	1.0000000
34.5000000	1.0000000
34.6000000	1.0000000
34.7000000	1.0000000
34.8000000	1.0000000
34.9000000	1.0000000
35.0000000	1.0000000
35.1000000	1.0000000
35.2000000	1.0000000
35.3000000	1.0000000
35.4000000	1.0000000
35.5000000	1.0000000
35.6000000	1.0000000
35.7000000	1.0000000
35.8000000	1.0000000
35.9000000	1.0000000
36.0000000	1.0000000
36.1000000	1.0000000
36.2000000	1.0000000
36.3000000	1.0000000
36.4000000	1.0000000
36.5000000	1.0000000
36.6000000	1.0000000
36.7000000	1.0000000
36.8000000	1.0000000
36.9000000	1.0000000
37.0000000	1.0000000
37.1000000	1.0000000
37.2000000	1.0000000
37.3000000	1.0000000
37.4000000	1.0000000
37.5000000	1.0000000
37.6000000	1.0000000
37.7000000	1.0000000
37.8000000	1.0000000
37.9000000	1.0000000
38.0000000	1.0000000
38.1000000	1.0000000
38.2000000	1.0000000
38.3000000	1.0000000
38.4000000	1.0000000
38.5000000	1.0000000
38.6000000	1.0000000
38.7000000	1.0000000
38.8000000	1.0000000
38.9000000	1.0000000
39.0000000	1.0000000
39.1000000	1.0000000
39.2000000	1.0000000
39.3000000	1.0000000
39.4000000	1.0000000
39.5000000	1.0000000
39.6000000	1.0000000
39.7000000	1.0000000
39.8000000	1.0000000
39.9000000	1.0000000
40.0000000	1.0000000
40.1000000	1.0000000
40.2000000	1.0000000
40.3000000	1.0000000
40.4000000	1.0000000
40.5000000	1.0000000
40.6000000	1.0000000
40.7000000	1.0000000
40.8000000	1.0000000
40.9000000	1.0000000
41.0000000	1.0000000
41.1000000	1.0000000
41.2000000	1.0000000
41.3000000	1.0000000
41.4000000	1.0000000
41.5000000	1.0000000
41.6000000	1.0000000
41.7000000	1.0000000
41.8000000	1.0000000
41.9000000	1.0000000
42.0000000	1.0000000
42.1000000	1.0000000
42.2000000	1.0000000
42.3000000	1.0000000
42.4000000	1.0000000
42.5000000	1.0000000
42.6000000	1.0000000
42.7000000	1.0000000
42.8000000	1.0000000
42.9000000	1.0000000
43.0000000	1.0000000
43.1000000	1.0000000
43.2000000	1.0000000
43.3000000	1.0000000
43.4000000	1.0000000
43.5000000	1.0000000
43.6000000	1.0000000
43.7000000	1.0000000
43.8000000	1.0000000
43.9000000	1.0000000
44.0000000	1.0000000
44.1000000	1.0000000
44.2000000	1.0000000
44.3000000	1.0000000
44.4000000	1.0000000
44.5000000	1.0000000
44.6000000	1.0000000
44.7000000	1.0000000
44.8000000	1.0000000
44.9000000	1.0000000
45.0000000	1.0000000
45.1000000	1.0000000
45.2000000	1.0000000
45.3000000	1.0000000
45.4000000	1.0000000
45.5000000	1.0000000
45.6000000	1.0000000
45.7000000	1.0000000
45.8000000	1.0000000
45.9000000	1.0000000
46.0000000	1.0000000
46.1000000	1.0000000
46.2000000	1.0000000
46.3000000	1.0000000
46.4000000	1.0000000
46.5000000	1.0000000
46.6000000	1.0000000
46.7000000	1.0000000
46.8000000	1.0000000
46.9000000	1.0000000
47.0000000	1.0000000
47.1000000	1.0000000
47.2000000	1.0000000
47.3000000	1.0000000
47.4000000	1.0000000
47.5000000	1.0000000
47.6000000	1.0000000
47.7000000	1.0000000
47.8000000	1.0000000
47.9000000	1.0000000
48.0000000	1.0000000
48.1000000	1.0000000
48.2000000	1.0000000
48.3000000	1.0000000
48.4000000	1.0000000
48.5000000	1.0000000
48.6000000	1.0000000
48.7000000	1.0000000
48.8000000	1.0000000
48.9000000	1.0000000
49.0000000	1.0000000
49.1000000	1.0000000
49.2000000	1.0000000
49.3000000	1.0000000
49.4000000	1.0000000
49.5000000	1.0000000
49.6000000	1.0000000
49.7000000	1.0000000
49.8000000	1.0000000
49.9000000	1.0000000
50.0000000	1.0000000
50.1000000	1.0000000
50.2000000	1.0000000
50.3000000	1.0000000
50.4000000	1.0000000
50.5000000	1.0000000
50.6000000	1.0000000
50.7000000	1.0000000
50.8000000	1.0000000
50.9000000	1.0000000
51.0000000	1.0000000
51.1000000	1.0000000
51.2000000	1.0000000
51.3000000	1.0000000
51.4000000	1.0000000
51.5000000	1.0000000
51.6000000	1.0000000
51.7000000	1.0000000
51.8000000	1.0000000
51.9000000	1.0000000
52.0000000	1.0000000
52.1000000	1.0000000
52.2000000	1.0000000
52.3000000	1.0000000
52.4000000	1.0000000
52.5000000	1.0000000
52.6000000	1.0000000
52.7000000	1.0000000
52.8000000	1.0000000
52.9000000	1.0000000
53.0000000	1.0000000
53.1000000	1.0000000
53.2000000	1.0000000
53.3000000	1.0000000
53.4000000	1.0000000
53.5000000	1.0000000
53.6000000	1.0000000
53.7000000	1.0000000
53.8000000	1.0000000
53.9000000	1.0000000
54.0000000	1.0000000
54.1000000	1.0000000
54.2000000	1.0000000
54.3000000	1.0000000
54.4000000	1.0000000
54.5000000	1.0000000
54.6000000	1.0000000
54.7000000	1.0000000
54.8000000	1.0000000
54.9000000	1.0000000
55.0000000	1.0000000
55.1000000	1.0000000
55.2000000	1.0000000
55.3000000	1.0000000
55.4000000	1.0000000
55.5000000	1.0000000
55.6000000	1.0000000
55.7000000	1.0000000
55.8000000	1.0000000
55.9000000	1.0000000
56.0000000	1.0000000
56.1000000	1.0000000
56.2000000	1.0000000
56.3000000	1.0000000
56.4000000	1.0000000
56.5000000	1.0000000
56.6000000	1.0000000
56.7000000	1.0000000
56.8000000	1.0000000
56.9000000	1.0000000
57.0000000	1.0000000
57.1000000	1.0000000
57.2000000	1.0000000
57.3000000	1.0000000
57.4000000	1.0000000
57.5000000	1.0000000
57.6000000	1.0000000
57.7000000	1.0000000
57.8000000	0.9999999
57.9000000	0.9999999
58.0000000	0.9999999
58.1000000	0.9999999
58.2000000	0.9999999
58.3000000	0.9999999
58.4000000	0.9999999
58.5000000	0.9999999
58.6000000	0.9999999
58.7000000	0.9999999
58.8000000	0.9999999
58.9000000	0.9999999
59.0000000	0.9999999
59.1000000	0.9999998
59.2000000	0.9999998
59.3000000	0.9999998
59.4000000	0.9999998
59.5000000	0.9999998
59.6000000	0.9999998
59.7000000	0.9999997
59.8000000	0.9999997
59.9000000	0.9999997
60.0000000	0.9999997
60.1000000	0.9999996
60.2000000	0.9999996
60.3000000	0.9999996
60.4000000	0.9999995
60.5000000	0.9999995
60.6000000	0.9999994
60.7000000	0.9999994
60.8000000	0.9999993
60.9000000	0.9999993
61.0000000	0.9999992
61.1000000	0.9999991
61.2000000	0.9999990
61.3000000	0.9999990
61.4000000	0.9999989
61.5000000	0.9999988
61.6000000	0.9999987
61.7000000	0.9999985
61.8000000	0.9999984
61.9000000	0.9999983
62.0000000	0.9999981
62.1000000	0.9999980
62.2000000	0.9999978
62.3000000	0.9999976
62.4000000	0.9999974
62.5000000	0.9999972
62.6000000	0.9999969
62.7000000	0.9999966
62.8000000	0.9999963
62.9000000	0.9999960
63.0000000	0.9999957
63.1000000	0.9999953
63.2000000	0.9999949
63.3000000	0.9999944
63.4000000	0.9999939
63.5000000	0.9999934
63.6000000	0.9999928
63.7000000	0.9999922
63.8000000	0.9999915
63.9000000	0.9999907
64.0000000	0.9999899
64.1000000	0.9999890
64.2000000	0.9999881
64.3000000	0.9999870
64.4000000	0.9999859
64.5000000	0.9999847
64.6000000	0.9999833
64.7000000	0.9999819
64.8000000	0.9999803
64.9000000	0.9999785
65.0000000	0.9999767
65.1000000	0.9999746
65.2000000	0.9999724
65.3000000	0.9999700
65.4000000	0.9999673
65.5000000	0.9999645
65.6000000	0.9999613
65.7000000	0.9999580
65.8000000	0.9999543
65.9000000	0.9999503
66.0000000	0.9999459
66.1000000	0.9999412
66.2000000	0.9999360
66.3000000	0.9999304
66.4000000	0.9999243
66.5000000	0.9999177
66.6000000	0.9999105
66.7000000	0.9999027
66.8000000	0.9998941
66.9000000	0.9998849
67.0000000	0.9998748
67.1000000	0.9998638
67.2000000	0.9998519
67.3000000	0.9998390
67.4000000	0.9998249
67.5000000	0.9998096
67.6000000	0.9997929
67.7000000	0.9997748
67.8000000	0.9997551
67.9000000	0.9997337
68.0000000	0.9997104
68.1000000	0.9996851
68.2000000	0.9996575
68.3000000	0.9996276
68.4000000	0.9995951
68.5000000	0.9995597
68.6000000	0.9995212
68.7000000	0.9994793
68.8000000	0.9994339
68.9000000	0.9993844
69.0000000	0.9993306
69.1000000	0.9992721
69.2000000	0.9992086
69.3000000	0.9991395
69.4000000	0.9990643
69.5000000	0.9989826
69.6000000	0.9988938
69.7000000	0.9987972
69.8000000	0.9986922
69.9000000	0.9985781
70.0000000	0.9984540
70.1000000	0.9983191
70.2000000	0.9981724
70.3000000	0.9980130
70.4000000	0.9978396
70.5000000	0.9976512
70.6000000	0.9974464
70.7000000	0.9972237
70.8000000	0.9969816
70.9000000	0.9967185
71.0000000	0.9964324
71.1000000	0.9961215
71.2000000	0.9957835
71.3000000	0.9954162
71.4000000	0.9950169
71.5000000	0.9945829
71.6000000	0.9941112
71.7000000	0.9935985
71.8000000	0.9930413
71.9000000	0.9924357
72.0000000	0.9917776
72.1000000	0.9910624
72.2000000	0.9902853
72.3000000	0.9894408
72.4000000	0.9885231
72.5000000	0.9875261
72.6000000	0.9864428
72.7000000	0.9852660
72.8000000	0.9839875
72.9000000	0.9825988
73.0000000	0.9810904
73.1000000	0.9794522
73.2000000	0.9776732
73.3000000	0.9757415
73.4000000	0.9736442
73.5000000	0.9713675
73.6000000	0.9688965
73.7000000	0.9662149
73.8000000	0.9633054
73.9000000	0.9601494
74.0000000	0.9567269
74.1000000	0.9530163
74.2000000	0.9489948
74.3000000	0.9446379
74.4000000	0.9399197
74.5000000	0.9348125
74.6000000	0.9292874
74.7000000	0.9233140
74.8000000	0.9168604
74.9000000	0.9098940
75.0000000	0.9023810
75.1000000	0.8942874
75.2000000	0.8855793
75.3000000	0.8762232
75.4000000	0.8661875
75.5000000	0.8554426
75.6000000	0.8439626
75.7000000	0.8317260
75.8000000	0.8187171
75.9000000	0.8049274
76.0000000	0.7903563
76.1000000	0.7750123
76.2000000	0.7589135
76.3000000	0.7420878
76.4000000	0.7245726
76.5000000	0.7064144
76.6000000	0.6876675
76.7000000	0.6683930
76.8000000	0.6486573
76.9000000	0.6285305
77.0000000	0.6080851
77.1000000	0.5873943
77.2000000	0.5665313
77.3000000	0.5455678
77.4000000	0.5245735
77.5000000	0.5036149
77.6000000	0.4827556
77.7000000	0.4620551
77.8000000	0.4415690
77.9000000	0.4213490
78.0000000	0.4014425
78.1000000	0.3818926
78.2000000	0.3627385
78.3000000	0.3440153
78.4000000	0.3257542
78.5000000	0.3079826
78.6000000	0.2907244
78.7000000	0.2739998
78.8000000	0.2578259
78.9000000	0.2422165
79.0000000	0.2271825
79.1000000	0.2127319
79.2000000	0.1988699
79.3000000	0.1855994
79.4000000	0.1729205
79.5000000	0.1608315
79.6000000	0.1493282
79.7000000	0.1384045
79.8000000	0.1280527
79.9000000	0.1182629
80.0000000	0.1090241
80.1000000	0.1003236
80.2000000	0.0921475
80.3000000	0.0844807
80.4000000	0.0773070
80.5000000	0.0706094
80.6000000	0.0643701
80.7000000	0.0585706
80.8000000	0.0531921
80.9000000	0.0482152
81.0000000	0.0436204
81.1000000	0.0393880
81.2000000	0.0354983
81.3000000	0.0319318
81.4000000	0.0286691
81.5000000	0.0256912
81.6000000	0.0229795
81.7000000	0.0205157
81.8000000	0.0182823
81.9000000	0.0162624
82.0000000	0.0144395
82.1000000	0.0127981
82.2000000	0.0113234
82.3000000	0.0100013
82.4000000	0.0088186
82.5000000	0.0077628
82.6000000	0.0068222
82.7000000	0.0059859
82.8000000	0.0052439
82.9000000	0.0045868
83.0000000	0.0040060
83.1000000	0.0034936
83.2000000	0.0030424
83.3000000	0.0026457
83.4000000	0.0022976
83.5000000	0.0019927
83.6000000	0.0017259
83.7000000	0.0014930
83.8000000	0.0012900
83.9000000	0.0011132
84.0000000	0.0009595
84.1000000	0.0008261
84.2000000	0.0007104
84.3000000	0.0006103
84.4000000	0.0005238
84.5000000	0.0004490
84.6000000	0.0003846
84.7000000	0.0003290
84.8000000	0.0002812
84.9000000	0.0002402
85.0000000	0.0002049
85.1000000	0.0001747
85.2000000	0.0001488
85.3000000	0.0001266
85.4000000	0.0001077
85.5000000	0.0000915
85.6000000	0.0000777
85.7000000	0.0000659
85.8000000	0.0000558
85.9000000	0.0000473
86.0000000	0.0000400
86.1000000	0.0000339
86.2000000	0.0000286
86.3000000	0.0000242
86.4000000	0.0000204
86.5000000	0.0000172
86.6000000	0.0000145
86.7000000	0.0000122
86.8000000	0.0000103
86.9000000	0.0000086
87.0000000	0.0000073
87.1000000	0.0000061
87.2000000	0.0000051
87.3000000	0.0000043
87.4000000	0.0000036
87.5000000	0.0000030
87.6000000	0.0000025
87.7000000	0.0000021
87.8000000	0.0000018
87.9000000	0.0000015
88.0000000	0.0000012
88.1000000	0.0000010
88.2000000	0.0000009
88.3000000	0.0000007
88.4000000	0.0000006
88.5000000	0.0000005
88.6000000	0.0000004
88.7000000	0.0000003
88.8000000	0.0000003
88.9000000	0.0000002
89.0000000	0.0000002
89.1000000	0.0000002
89.2000000	0.0000001
89.3000000	0.0000001
89.4000000	0.0000001
89.5000000	0.0000001
89.6000000	0.0000001
89.7000000	0.0000001
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_4.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	0.9999999
29.5000000	0.9999999
29.6000000	0.9999999
29.7000000	0.9999999
29.8000000	0.9999999
29.9000000	0.9999999
30.0000000	0.9999999
30.1000000	0.9999999
30.2000000	0.9999999
30.3000000	0.9999999
30.4000000	0.9999999
30.5000000	0.9999999
30.6000000	0.9999998
30.7000000	0.9999998
30.8000000	0.9999998
30.9000000	0.9999998
31.0000000	0.9999998
31.1000000	0.9999998
31.2000000	0.9999997
31.3000000	0.9999997
31.4000000	0.9999997
31.5000000	0.9999997
31.6000000	0.9999996
31.7000000	0.9999996
31.8000000	0.9999995
31.9000000	0.9999995
32.0000000	0.9999995
32.1000000	0.9999994
32.2000000	0.9999993
32.3000000	0.9999993
32.4000000	0.9999992
32.5000000	0.9999991
32.6000000	0.9999991
32.7000000	0.9999990
32.8000000	0.9999989
32.9000000	0.9999988
33.0000000	0.9999987
33.1000000	0.9999985
33.2000000	0.9999984
33.3000000	0.9999982
33.4000000	0.9999981
33.5000000	0.9999979
33.6000000	0.9999977
33.7000000	0.9999975
33.8000000	0.9999972
33.9000000	0.9999970
34.0000000	0.9999967
34.1000000	0.9999964
34.2000000	0.9999960
34.3000000	0.9999957
34.4000000	0.9999953
34.5000000	0.9999948
34.6000000	0.9999943
34.7000000	0.9999938
34.8000000	0.9999932
34.9000000	0.9999926
35.0000000	0.9999919
35.1000000	0.9999911
35.2000000	0.9999903
35.3000000	0.9999893
35.4000000	0.9999883
35.5000000	0.9999872
35.6000000	0.9999860
35.7000000	0.9999847
35.8000000	0.9999833
35.9000000	0.9999817
36.0000000	0.9999800
36.1000000	0.9999781
36.2000000	0.9999760
36.3000000	0.9999738
36.4000000	0.9999713
36.5000000	0.9999686
36.6000000	0.9999656
36.7000000	0.9999624
36.8000000	0.9999588
36.9000000	0.9999549
37.0000000	0.9999507
37.1000000	0.9999460
37.2000000	0.9999410
37.3000000	0.9999354
37.4000000	0.9999293
37.5000000	0.9999226
37.6000000	0.9999153
37.7000000	0.9999074
37.8000000	0.9998986
37.9000000	0.9998891
38.0000000	0.9998786
38.1000000	0.9998672
38.2000000	0.9998546
38.3000000	0.9998409
38.4000000	0.9998260
38.5000000	0.9998095
38.6000000	0.9997916
38.7000000	0.9997720
38.8000000	0.9997505
38.9000000	0.9997269
39.0000000	0.9997012
39.1000000	0.9996730
39.2000000	0.9996422
39.3000000	0.9996085
39.4000000	0.9995716
39.5000000	0.9995312
39.6000000	0.9994870
39.7000000	0.9994386
39.8000000	0.9993857
39.9000000	0.9993278
40.0000000	0.9992644
40.1000000	0.9991951
40.2000000	0.9991192
40.3000000	0.9990361
40.4000000	0.9989452
40.5000000	0.9988458
40.6000000	0.9987369
40.7000000	0.9986178
40.8000000	0.9984874
40.9000000	0.9983447
41.0000000	0.9981885
41.1000000	0.9980176
41.2000000	0.9978304
41.3000000	0.9976256
41.4000000	0.9974015
41.5000000	0.9971560
41.6000000	0.9968874
41.7000000	0.9965933
41.8000000	0.9962713
41.9000000	0.9959187
42.0000000	0.9955327
42.1000000	0.9951100
42.2000000	0.9946470
42.3000000	0.9941400
42.4000000	0.9935847
42.5000000	0.9929764
42.6000000	0.9923099
42.7000000	0.9915797
42.8000000	0.9907794
42.9000000	0.9899024
43.0000000	0.9889410
43.1000000	0.9878869
43.2000000	0.9867309
43.3000000	0.9854630
43.4000000	0.9840719
43.5000000	0.9825453
43.6000000	0.9808694
43.7000000	0.9790290
43.8000000	0.9770073
43.9000000	0.9747854
44.0000000	0.9723424
44.1000000	0.9696550
44.2000000	0.9666971
44.3000000	0.9634393
44.4000000	0.9598488
44.5000000	0.9558885
44.6000000	0.9515163
44.7000000	0.9466848
44.8000000	0.9413397
44.9000000	0.9354190
45.0000000	0.9288511
45.1000000	0.9215535
45.2000000	0.9134297
45.3000000	0.9043666
45.4000000	0.8942299
45.5000000	0.8828589
45.6000000	0.8700585
45.7000000	0.8555890
45.8000000	0.8391496
45.9000000	0.8203561
46.0000000	0.7987035
46.1000000	0.7735055
46.2000000	0.7437860
46.3000000	0.7080666
46.4000000	0.6638865
46.5000000	0.6064777
46.6000000	0.5234907
46.7000000	0.3386812
46.8000000	0.0655889
46.9000000	0.0395249
47.0000000	0.0288758
47.1000000	0.0214573
47.2000000	0.0158719
47.3000000	0.0116112
47.4000000	0.0083787
47.5000000	0.0059569
47.6000000	0.0041707
47.7000000	0.0028757
47.8000000	0.0019530
47.9000000	0.0013071
48.0000000	0.0008625
48.1000000	0.0005615
48.2000000	0.0003609
48.3000000	0.0002292
48.4000000	0.0001439
48.5000000	0.0000893
48.6000000	0.0000549
48.7000000	0.0000334
48.8000000	0.0000201
48.9000000	0.0000120
49.0000000	0.0000071
49.1000000	0.0000042
49.2000000	0.0000024
49.3000000	0.0000014
49.4000000	0.0000008
49.5000000	0.0000005
49.6000000	0.0000003
49.7000000	0.0000001
49.8000000	0.0000001
49.9000000	0.0000000
50.0000000	0.0000000
50.1000000	0.0000000
50.2000000	0.0000000
50.3000000	0.0000000
50.4000000	0.0000000
50.5000000	0.0000000
50.6000000	0.0000000
50.7000000	0.0000000
50.8000000	0.0000000
50.9000000	0.0000000
51.0000000	0.0000000
51.1000000	0.0000000
51.2000000	0.0000000
51.3000000	0.0000000
51.4000000	0.0000000
51.5000000	0.0000000
51.6000000	0.0000000
51.7000000	0.0000000
51.8000000	0.0000000
51.9000000	0.0000000
52.0000000	0.0000000
52.1000000	0.0000000
52.2000000	0.0000000
52.3000000	0.0000000
52.4000000	0.0000000
52.5000000	0.0000000
52.6000000	0.0000000
52.7000000	0.0000000
52.8000000	0.0000000
52.9000000	0.0000000
53.0000000	0.0000000
53.1000000	0.0000000
53.2000000	0.0000000
53.3000000	0.0000000
53.4000000	0.0000000
53.5000000	0.0000000
53.6000000	0.0000000
53.7000000	0.0000000
53.8000000	0.0000000
53.9000000	0.0000000
54.0000000	0.0000000
54.1000000	0.0000000
54.2000000	0.0000000
54.3000000	0.0000000
54.4000000	0.0000000
54.5000000	0.0000000
54.6000000	0.0000000
54.7000000	0.0000000
54.8000000	0.0000000
54.9000000	0.0000000
55.0000000	0.0000000
55.1000000	0.0000000
55.2000000	0.0000000
55.3000000	0.0000000
55.4000000	0.0000000
55.5000000	0.0000000
55.6000000	0.0000000
55.7000000	0.0000000
55.8000000	0.0000000
55.9000000	0.0000000
56.0000000	0.0000000
56.1000000	0.0000000
56.2000000	0.0000000
56.3000000	0.0000000
56.4000000	0.0000000
56.5000000	0.0000000
56.6000000	0.0000000
56.7000000	0.0000000
56.8000000	0.0000000
56.9000000	0.0000000
57.0000000	0.0000000
57.1000000	0.0000000
57.2000000	0.0000000
57.3000000	0.0000000
57.4000000	0.0000000
57.5000000	0.0000000
57.6000000	0.0000000
57.7000000	0.0000000
57.8000000	0.0000000
57.9000000	0.0000000
58.0000000	0.0000000
58.1000000	0.0000000
58.2000000	0.0000000
58.3000000	0.0000000
58.4000000	0.0000000
58.5000000	0.0000000
58.6000000	0.0000000
58.7000000	0.0000000
58.8000000	0.0000000
58.9000000	0.0000000
59.0000000	0.0000000
59.1000000	0.0000000
59.2000000	0.0000000
59.3000000	0.0000000
59.4000000	0.0000000
59.5000000	0.0000000
59.6000000	0.0000000
59.7000000	0.0000000
59.8000000	0.0000000
59.9000000	0.0000000
60.0000000	0.0000000
60.1000000	0.0000000
60.2000000	0.0000000
60.3000000	0.0000000
60.4000000	0.0000000
60.5000000	0.0000000
60.6000000	0.0000000
60.7000000	0.0000000
60.8000000	0.0000000
60.9000000	0.0000000
61.0000000	0.0000000
61.1000000	0.0000000
61.2000000	0.0000000
61.3000000	0.0000000
61.4000000	0.0000000
61.5000000	0.0000000
61.6000000	0.0000000
61.7000000	0.0000000
61.8000000	0.0000000
61.9000000	0.0000000
62.0000000	0.0000000
62.1000000	0.0000000
62.2000000	0.0000000
62.3000000	0.0000000
62.4000000	0.0000000
62.5000000	0.0000000
62.6000000	0.0000000
62.7000000	0.0000000
62.8000000	0.0000000
62.9000000	0.0000000
63.0000000	0.0000000
63.1000000	0.0000000
63.2000000	0.0000000
63.3000000	0.0000000
63.4000000	0.0000000
63.5000000	0.0000000
63.6000000	0.0000000
63.7000000	0.0000000
63.8000000	0.0000000
63.9000000	0.0000000
64.0000000	0.0000000
64.1000000	0.0000000
64.2000000	0.0000000
64.3000000	0.0000000
64.4000000	0.0000000
64.5000000	0.0000000
64.6000000	0.0000000
64.7000000	0.0000000
64.8000000	0.0000000
64.9000000	0.0000000
65.0000000	0.0000000
65.1000000	0.0000000
65.2000000	0.0000000
65.3000000	0.0000000
65.4000000	0.0000000
65.5000000	0.0000000
65.6000000	0.0000000
65.7000000	0.0000000
65.8000000	0.0000000
65.9000000	0.0000000
66.0000000	0.0000000
66.1000000	0.0000000
66.2000000	0.0000000
66.3000000	0.0000000
66.4000000	0.0000000
66.5000000	0.0000000
66.6000000	0.0000000
66.7000000	0.0000000
66.8000000	0.0000000
66.9000000	0.0000000
67.0000000	0.0000000
67.1000000	0.0000000
67.2000000	0.0000000
67.3000000	0.0000000
67.4000000	0.0000000
67.5000000	0.0000000
67.6000000	0.0000000
67.7000000	0.0000000
67.8000000	0.0000000
67.9000000	0.0000000
68.0000000	0.0000000
68.1000000	0.0000000
68.2000000	0.0000000
68.3000000	0.0000000
68.4000000	0.0000000
68.5000000	0.0000000
68.6000000	0.0000000
68.7000000	0.0000000
68.8000000	0.0000000
68.9000000	0.0000000
69.0000000	0.0000000
69.1000000	0.0000000
69.2000000	0.0000000
69.3000000	0.0000000
69.4000000	0.0000000
69.5000000	0.0000000
69.6000000	0.0000000
69.7000000	0.0000000
69.8000000	0.0000000
69.9000000	0.0000000
70.0000000	0.0000000
70.1000000	0.0000000
70.2000000	0.0000000
70.3000000	0.0000000
70.4000000	0.0000000
70.5000000	0.0000000
70.6000000	0.0000000
70.7000000	0.0000000
70.8000000	0.0000000
70.9000000	0.0000000
71.0000000	0.0000000
71.1000000	0.0000000
71.2000000	0.0000000
71.3000000	0.0000000
71.4000000	0.0000000
71.5000000	0.0000000
71.6000000	0.0000000
71.7000000	0.0000000
71.8000000	0.0000000
71.9000000	0.0000000
72.0000000	0.0000000
72.1000000	0.0000000
72.2000000	0.0000000
72.3000000	0.0000000
72.4000000	0.0000000
72.5000000	0.0000000
72.6000000	0.0000000
72.7000000	0.0000000
72.8000000	0.0000000
72.9000000	0.0000000
73.0000000	0.0000000
73.1000000	0.0000000
73.2000000	0.0000000
73.3000000	0.0000000
73.4000000	0.0000000
73.5000000	0.0000000
73.6000000	0.0000000
73.7000000	0.0000000
73.8000000	0.0000000
73.9000000	0.0000000
74.0000000	0.0000000
74.1000000	0.0000000
74.2000000	0.0000000
74.3000000	0.0000000
74.4000000	0.0000000
74.5000000	0.0000000
74.6000000	0.0000000
74.7000000	0.0000000
74.8000000	0.0000000
74.9000000	0.0000000
75.0000000	0.0000000
75.1000000	0.0000000
75.2000000	0.0000000
75.3000000	0.0000000
75.4000000	0.0000000
75.5000000	0.0000000
75.6000000	0.0000000
75.7000000	0.0000000
75.8000000	0.0000000
75.9000000	0.0000000
76.0000000	0.0000000
76.1000000	0.0000000
76.2000000	0.0000000
76.3000000	0.0000000
76.4000000	0.0000000
76.5000000	0.0000000
76.6000000	0.0000000
76.7000000	0.0000000
76.8000000	0.0000000
76.9000000	0.0000000
77.0000000	0.0000000
77.1000000	0.0000000
77.2000000	0.0000000
77.3000000	0.0000000
77.4000000	0.0000000
77.5000000	0.0000000
77.6000000	0.0000000
77.7000000	0.0000000
77.8000000	0.0000000
77.9000000	0.0000000
78.0000000	0.0000000
78.1000000	0.0000000
78.2000000	0.0000000
78.3000000	0.0000000
78.4000000	0.0000000
78.5000000	0.0000000
78.6000000	0.0000000
78.7000000	0.0000000
78.8000000	0.0000000
78.9000000	0.0000000
79.0000000	0.0000000
79.1000000	0.0000000
79.2000000	0.0000000
79.3000000	0.0000000
79.4000000	0.0000000
79.5000000	0.0000000
79.6000000	0.0000000
79.7000000	0.0000000
79.8000000	0.0000000
79.9000000	0.0000000
80.0000000	0.0000000
80.1000000	0.0000000
80.2000000	0.0000000
80.3000000	0.0000000
80.4000000	0.0000000
80.5000000	0.0000000
80.6000000	0.0000000
80.7000000	0.0000000
80.8000000	0.0000000
80.9000000	0.0000000
81.0000000	0.0000000
81.1000000	0.0000000
81.2000000	0.0000000
81.3000000	0.0000000
81.4000000	0.0000000
81.5000000	0.0000000
81.6000000	0.0000000
81.7000000	0.0000000
81.8000000	0.0000000
81.9000000	0.0000000
82.0000000	0.0000000
82.1000000	0.0000000
82.2000000	0.0000000
82.3000000	0.0000000
82.4000000	0.0000000
82.5000000	0.0000000
82.6000000	0.0000000
82.7000000	0.0000000
82.8000000	0.0000000
82.9000000	0.0000000
83.0000000	0.0000000
83.1000000	0.0000000
83.2000000	0.0000000
83.3000000	0.0000000
83.4000000	0.0000000
83.5000000	0.0000000
83.6000000	0.0000000
83.7000000	0.0000000
83.8000000	0.0000000
83.9000000	0.0000000
84.0000000	0.0000000
84.1000000	0.0000000
84.2000000	0.0000000
84.3000000	0.0000000
84.4000000	0.0000000
84.5000000	0.0000000
84.6000000	0.0000000
84.7000000	0.0000000
84.8000000	0.0000000
84.9000000	0.0000000
85.0000000	0.0000000
85.1000000	0.0000000
85.2000000	0.0000000
85.3000000	0.0000000
85.4000000	0.0000000
85.5000000	0.0000000
85.6000000	0.0000000
85.7000000	0.0000000
85.8000000	0.0000000
85.9000000	0.0000000
86.0000000	0.0000000
86.1000000	0.0000000
86.2000000	0.0000000
86.3000000	0.0000000
86.4000000	0.0000000
86.5000000	0.0000000
86.6000000	0.0000000
86.7000000	0.0000000
86.8000000	0.0000000
86.9000000	0.0000000
87.0000000	0.0000000
87.1000000	0.0000000
87.2000000	0.0000000
87.3000000	0.0000000
87.4000000	0.0000000
87.5000000	0.0000000
87.6000000	0.0000000
87.7000000	0.0000000
87.8000000	0.0000000
87.9000000	0.0000000
88.0000000	0.0000000
88.1000000	0.0000000
88.2000000	0.0000000
88.3000000	0.0000000
88.4000000	0.0000000
88.5000000	0.0000000
88.6000000	0.0000000
88.7000000	0.0000000
88.8000000	0.0000000
88.9000000	0.0000000
89.0000000	0.0000000
89.1000000	0.0000000
89.2000000	0.0000000
89.3000000	0.0000000
89.4000000	0.0000000
89.5000000	0.0000000
89.6000000	0.0000000
89.7000000	0.0000000
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_5.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	1.0000000
29.5000000	1.0000000
29.6000000	1.0000000
29.7000000	1.0000000
29.8000000	1.0000000
29.9000000	1.0000000
30.0000000	1.0000000
30.1000000	1.0000000
30.2000000	1.0000000
30.3000000	1.0000000
30.4000000	1.0000000
30.5000000	1.0000000
30.6000000	1.0000000
30.7000000	1.0000000
30.8000000	1.0000000
30.9000000	1.0000000
31.0000000	1.0000000
31.1000000	1.0000000
31.2000000	1.0000000
31.3000000	1.0000000
31.4000000	1.0000000
31.5000000	1.0000000
31.6000000	1.0000000
31.7000000	1.0000000
31.8000000	1.0000000
31.9000000	1.0000000
32.0000000	1.0000000
32.1000000	1.0000000
32.2000000	1.0000000
32.3000000	1.0000000
32.4000000	1.0000000
32.5000000	1.0000000
32.6000000	1.0000000
32.7000000	1.0000000
32.8000000	1.0000000
32.9000000	1.0000000
33.0000000	1.0000000
33.1000000	1.0000000
33.2000000	1.0000000
33.3000000	1.0000000
33.4000000	1.0000000
33.5000000	1.0000000
33.6000000	1.0000000
33.7000000	1.0000000
33.8000000	1.0000000
33.9000000	1.0000000
34.0000000	1.0000000
34.1000000	1.0000000
34.2000000	1.0000000
34.3000000	1.0000000
34.4000000	1.0000000
34.5000000	1.0000000
34.6000000	1.0000000
34.7000000	1.0000000
34.8000000	1.0000000
34.9000000	1.0000000
35.0000000	1.0000000
35.1000000	1.0000000
35.2000000	1.0000000
35.3000000	1.0000000
35.4000000	1.0000000
35.5000000	1.0000000
35.6000000	1.0000000
35.7000000	1.0000000
35.8000000	1.0000000
35.9000000	1.0000000
36.0000000	1.0000000
36.1000000	0.9999999
36.2000000	0.9999999
36.3000000	0.9999999
36.4000000	0.9999999
36.5000000	0.9999999
36.6000000	0.9999999
36.7000000	0.9999999
36.8000000	0.9999999
36.9000000	0.9999999
37.0000000	0.9999999
37.1000000	0.9999999
37.2000000	0.9999999
37.3000000	0.9999999
37.4000000	0.9999998
37.5000000	0.9999998
37.6000000	0.9999998
37.7000000	0.9999998
37.8000000	0.9999998
37.9000000	0.9999998
38.0000000	0.9999997
38.1000000	0.9999997
38.2000000	0.9999997
38.3000000	0.9999996
38.4000000	0.9999996
38.5000000	0.9999996
38.6000000	0.9999995
38.7000000	0.9999995
38.8000000	0.9999994
38.9000000	0.9999994
39.0000000	0.9999993
39.1000000	0.9999993
39.2000000	0.9999992
39.3000000	0.9999991
39.4000000	0.9999991
39.5000000	0.9999990
39.6000000	0.9999989
39.7000000	0.9999988
39.8000000	0.9999987
39.9000000	0.9999985
40.0000000	0.9999984
40.1000000	0.9999982
40.2000000	0.9999981
40.3000000	0.9999979
40.4000000	0.9999977
40.5000000	0.9999975
40.6000000	0.9999973
40.7000000	0.9999970
40.8000000	0.9999967
40.9000000	0.9999964
41.0000000	0.9999961
41.1000000	0.9999957
41.2000000	0.9999953
41.3000000	0.9999949
41.4000000	0.9999944
41.5000000	0.9999939
41.6000000	0.9999933
41.7000000	0.9999927
41.8000000	0.9999921
41.9000000	0.9999913
42.0000000	0.9999905
42.1000000	0.9999896
42.2000000	0.9999887
42.3000000	0.9999876
42.4000000	0.9999865
42.5000000	0.9999852
42.6000000	0.9999838
42.7000000	0.9999823
42.8000000	0.9999807
42.9000000	0.9999789
43.0000000	0.9999769
43.1000000	0.9999748
43.2000000	0.9999725
43.3000000	0.9999699
43.4000000	0.9999671
43.5000000	0.9999641
43.6000000	0.9999607
43.7000000	0.9999571
43.8000000	0.9999531
43.9000000	0.9999488
44.0000000	0.9999440
44.1000000	0.9999388
44.2000000	0.9999332
44.3000000	0.9999270
44.4000000	0.9999202
44.5000000	0.9999128
44.6000000	0.9999047
44.7000000	0.9998959
44.8000000	0.9998862
44.9000000	0.9998757
45.0000000	0.9998642
45.1000000	0.9998516
45.2000000	0.9998378
45.3000000	0.9998228
45.4000000	0.9998064
45.5000000	0.9997884
45.6000000	0.9997688
45.7000000	0.9997474
45.8000000	0.9997240
45.9000000	0.9996984
46.0000000	0.9996704
46.1000000	0.9996399
46.2000000	0.9996065
46.3000000	0.9995701
46.4000000	0.9995302
46.5000000	0.9994867
46.6000000	0.9994391
46.7000000	0.9993872
46.8000000	0.9993304
46.9000000	0.9992683
47.0000000	0.9992005
47.1000000	0.9991265
47.2000000	0.9990455
47.3000000	0.9989570
47.4000000	0.9988604
47.5000000	0.9987548
47.6000000	0.9986393
47.7000000	0.9985132
47.8000000	0.9983754
47.9000000	0.9982247
48.0000000	0.9980601
48.1000000	0.9978802
48.2000000	0.9976836
48.3000000	0.9974687
48.4000000	0.9972338
48.5000000	0.9969771
48.6000000	0.9966965
48.7000000	0.9963897
48.8000000	0.9960544
48.9000000	0.9956878
49.0000000	0.9952870
49.1000000	0.9948487
49.2000000	0.9943695
49.3000000	0.9938455
49.4000000	0.9932724
49.5000000	0.9926455
49.6000000	0.9919598
49.7000000	0.9912096
49.8000000	0.9903887
49.9000000	0.9894904
50.0000000	0.9885072
50.1000000	0.9874309
50.2000000	0.9862523
50.3000000	0.9849616
50.4000000	0.9835478
50.5000000	0.9819986
50.6000000	0.9803005
50.7000000	0.9784388
50.8000000	0.9763969
50.9000000	0.9741564
51.0000000	0.9716970
51.1000000	0.9689960
51.2000000	0.9660280
51.3000000	0.9627647
51.4000000	0.9591743
51.5000000	0.9552210
51.6000000	0.9508645
51.7000000	0.9460593
51.8000000	0.9407533
51.9000000	0.9348876
52.0000000	0.9283941
52.1000000	0.9211948
52.2000000	0.9131987
52.3000000	0.9042998
52.4000000	0.8943729
52.5000000	0.8832689
52.6000000	0.8708086
52.7000000	0.8567729
52.8000000	0.8408899
52.9000000	0.8228154
53.0000000	0.8021023
53.1000000	0.7781513
53.2000000	0.7501249
53.3000000	0.7167874
53.4000000	0.6761705
53.5000000	0.6247647
53.6000000	0.5550012
53.7000000	0.4419434
53.8000000	0.1586940
53.9000000	0.0839221
54.0000000	0.0687750
54.1000000	0.0552067
54.2000000	0.0438336
54.3000000	0.0344062
54.4000000	0.0266784
54.5000000	0.0204219
54.6000000	0.0154251
54.7000000	0.0114921
54.8000000	0.0084437
54.9000000	0.0061182
55.0000000	0.0043727
55.1000000	0.0030836
55.2000000	0.0021466
55.3000000	0.0014760
55.4000000	0.0010030
55.5000000	0.0006742
55.6000000	0.0004485
55.7000000	0.0002955
55.8000000	0.0001930
55.9000000	0.0001250
56.0000000	0.0000803
56.1000000	0.0000512
56.2000000	0.0000325
56.3000000	0.0000204
56.4000000	0.0000128
56.5000000	0.0000080
56.6000000	0.0000049
56.7000000	0.0000030
56.8000000	0.0000019
56.9000000	0.0000011
57.0000000	0.0000007
57.1000000	0.0000004
57.2000000	0.0000003
57.3000000	0.0000001
57.4000000	0.0000001
57.5000000	0.0000001
57.6000000	0.0000000
57.7000000	0.0000000
57.8000000	0.0000000
57.9000000	0.0000000
58.0000000	0.0000000
58.1000000	0.0000000
58.2000000	0.0000000
58.3000000	0.0000000
58.4000000	0.0000000
58.5000000	0.0000000
58.6000000	0.0000000
58.7000000	0.0000000
58.8000000	0.0000000
58.9000000	0.0000000
59.0000000	0.0000000
59.1000000	0.0000000
59.2000000	0.0000000
59.3000000	0.0000000
59.4000000	0.0000000
59.5000000	0.0000000
59.6000000	0.0000000
59.7000000	0.0000000
59.8000000	0.0000000
59.9000000	0.0000000
60.0000000	0.0000000
60.1000000	0.0000000
60.2000000	0.0000000
60.3000000	0.0000000
60.4000000	0.0000000
60.5000000	0.0000000
60.6000000	0.0000000
60.7000000	0.0000000
60.8000000	0.0000000
60.9000000	0.0000000
61.0000000	0.0000000
61.1000000	0.0000000
61.2000000	0.0000000
61.3000000	0.0000000
61.4000000	0.0000000
61.5000000	0.0000000
61.6000000	0.0000000
61.7000000	0.0000000
61.8000000	0.0000000
61.9000000	0.0000000
62.0000000	0.0000000
62.1000000	0.0000000
62.2000000	0.0000000
62.3000000	0.0000000
62.4000000	0.0000000
62.5000000	0.0000000
62.6000000	0.0000000
62.7000000	0.0000000
62.8000000	0.0000000
62.9000000	0.0000000
63.0000000	0.0000000
63.1000000	0.0000000
63.2000000	0.0000000
63.3000000	0.0000000
63.4000000	0.0000000
63.5000000	0.0000000
63.6000000	0.0000000
63.7000000	0.0000000
63.8000000	0.0000000
63.9000000	0.0000000
64.0000000	0.0000000
64.1000000	0.0000000
64.2000000	0.0000000
64.3000000	0.0000000
64.4000000	0.0000000
64.5000000	0.0000000
64.6000000	0.0000000
64.7000000	0.0000000
64.8000000	0.0000000
64.9000000	0.0000000
65.0000000	0.0000000
65.1000000	0.0000000
65.2000000	0.0000000
65.3000000	0.0000000
65.4000000	0.0000000
65.5000000	0.0000000
65.6000000	0.0000000
65.7000000	0.0000000
65.8000000	0.0000000
65.9000000	0.0000000
66.0000000	0.0000000
66.1000000	0.0000000
66.2000000	0.0000000
66.3000000	0.0000000
66.4000000	0.0000000
66.5000000	0.0000000
66.6000000	0.0000000
66.7000000	0.0000000
66.8000000	0.0000000
66.9000000	0.0000000
67.0000000	0.0000000
67.1000000	0.0000000
67.2000000	0.0000000
67.3000000	0.0000000
67.4000000	0.0000000
67.5000000	0.0000000
67.6000000	0.0000000
67.7000000	0.0000000
67.8000000	0.0000000
67.9000000	0.0000000
68.0000000	0.0000000
68.1000000	0.0000000
68.2000000	0.0000000
68.3000000	0.0000000
68.4000000	0.0000000
68.5000000	0.0000000
68.6000000	0.0000000
68.7000000	0.0000000
68.8000000	0.0000000
68.9000000	0.0000000
69.0000000	0.0000000
69.1000000	0.0000000
69.2000000	0.0000000
69.3000000	0.0000000
69.4000000	0.0000000
69.5000000	0.0000000
69.6000000	0.0000000
69.7000000	0.0000000
69.8000000	0.0000000
69.9000000	0.0000000
70.0000000	0.0000000
70.1000000	0.0000000
70.2000000	0.0000000
70.3000000	0.0000000
70.4000000	0.0000000
70.5000000	0.0000000
70.6000000	0.0000000
70.7000000	0.0000000
70.8000000	0.0000000
70.9000000	0.0000000
71.0000000	0.0000000
71.1000000	0.0000000
71.2000000	0.0000000
71.3000000	0.0000000
71.4000000	0.0000000
71.5000000	0.0000000
71.6000000	0.0000000
71.7000000	0.0000000
71.8000000	0.0000000
71.9000000	0.0000000
72.0000000	0.0000000
72.1000000	0.0000000
72.2000000	0.0000000
72.3000000	0.0000000
72.4000000	0.0000000
72.5000000	0.0000000
72.6000000	0.0000000
72.7000000	0.0000000
72.8000000	0.0000000
72.9000000	0.0000000
73.0000000	0.0000000
73.1000000	0.0000000
73.2000000	0.0000000
73.3000000	0.0000000
73.4000000	0.0000000
73.5000000	0.0000000
73.6000000	0.0000000
73.7000000	0.0000000
73.8000000	0.0000000
73.9000000	0.0000000
74.0000000	0.0000000
74.1000000	0.0000000
74.2000000	0.0000000
74.3000000	0.0000000
74.4000000	0.0000000
74.5000000	0.0000000
74.6000000	0.0000000
74.7000000	0.0000000
74.8000000	0.0000000
74.9000000	0.0000000
75.0000000	0.0000000
75.1000000	0.0000000
75.2000000	0.0000000
75.3000000	0.0000000
75.4000000	0.0000000
75.5000000	0.0000000
75.6000000	0.0000000
75.7000000	0.0000000
75.8000000	0.0000000
75.9000000	0.0000000
76.0000000	0.0000000
76.1000000	0.0000000
76.2000000	0.0000000
76.3000000	0.0000000
76.4000000	0.0000000
76.5000000	0.0000000
76.6000000	0.0000000
76.7000000	0.0000000
76.8000000	0.0000000
76.9000000	0.0000000
77.0000000	0.0000000
77.1000000	0.0000000
77.2000000	0.0000000
77.3000000	0.0000000
77.4000000	0.0000000
77.5000000	0.0000000
77.6000000	0.0000000
77.7000000	0.0000000
77.8000000	0.0000000
77.9000000	0.0000000
78.0000000	0.0000000
78.1000000	0.0000000
78.2000000	0.0000000
78.3000000	0.0000000
78.4000000	0.0000000
78.5000000	0.0000000
78.6000000	0.0000000
78.7000000	0.0000000
78.8000000	0.0000000
78.9000000	0.0000000
79.0000000	0.0000000
79.1000000	0.0000000
79.2000000	0.0000000
79.3000000	0.0000000
79.4000000	0.0000000
79.5000000	0.0000000
79.6000000	0.0000000
79.7000000	0.0000000
79.8000000	0.0000000
79.9000000	0.0000000
80.0000000	0.0000000
80.1000000	0.0000000
80.2000000	0.0000000
80.3000000	0.0000000
80.4000000	0.0000000
80.5000000	0.0000000
80.6000000	0.0000000
80.7000000	0.0000000
80.8000000	0.0000000
80.9000000	0.0000000
81.0000000	0.0000000
81.1000000	0.0000000
81.2000000	0.0000000
81.3000000	0.0000000
81.4000000	0.0000000
81.5000000	0.0000000
81.6000000	0.0000000
81.7000000	0.0000000
81.8000000	0.0000000
81.9000000	0.0000000
82.0000000	0.0000000
82.1000000	0.0000000
82.2000000	0.0000000
82.3000000	0.0000000
82.4000000	0.0000000
82.5000000	0.0000000
82.6000000	0.0000000
82.7000000	0.0000000
82.8000000	0.0000000
82.9000000	0.0000000
83.0000000	0.0000000
83.1000000	0.0000000
83.2000000	0.0000000
83.3000000	0.0000000
83.4000000	0.0000000
83.5000000	0.0000000
83.6000000	0.0000000
83.7000000	0.0000000
83.8000000	0.0000000
83.9000000	0.0000000
84.0000000	0.0000000
84.1000000	0.0000000
84.2000000	0.0000000
84.3000000	0.0000000
84.4000000	0.0000000
84.5000000	0.0000000
84.6000000	0.0000000
84.7000000	0.0000000
84.8000000	0.0000000
84.9000000	0.0000000
85.0000000	0.0000000
85.1000000	0.0000000
85.2000000	0.0000000
85.3000000	0.0000000
85.4000000	0.0000000
85.5000000	0.0000000
85.6000000	0.0000000
85.7000000	0.0000000
85.8000000	0.0000000
85.9000000	0.0000000
86.0000000	0.0000000
86.1000000	0.0000000
86.2000000	0.0000000
86.3000000	0.0000000
86.4000000	0.0000000
86.5000000	0.0000000
86.6000000	0.0000000
86.7000000	0.0000000
86.8000000	0.0000000
86.9000000	0.0000000
87.0000000	0.0000000
87.1000000	0.0000000
87.2000000	0.0000000
87.3000000	0.0000000
87.4000000	0.0000000
87.5000000	0.0000000
87.6000000	0.0000000
87.7000000	0.0000000
87.8000000	0.0000000
87.9000000	0.0000000
88.0000000	0.0000000
88.1000000	0.0000000
88.2000000	0.0000000
88.3000000	0.0000000
88.4000000	0.0000000
88.5000000	0.0000000
88.6000000	0.0000000
88.7000000	0.0000000
88.8000000	0.0000000
88.9000000	0.0000000
89.0000000	0.0000000
89.1000000	0.0000000
89.2000000	0.0000000
89.3000000	0.0000000
89.4000000	0.0000000
89.5000000	0.0000000
89.6000000	0.0000000
89.7000000	0.0000000
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_6.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	0.9999999
29.5000000	0.9999999
29.6000000	0.9999999
29.7000000	0.9999999
29.8000000	0.9999999
29.9000000	0.9999999
30.0000000	0.9999999
30.1000000	0.9999999
30.2000000	0.9999999
30.3000000	0.9999999
30.4000000	0.9999999
30.5000000	0.9999999
30.6000000	0.9999998
30.7000000	0.9999998
30.8000000	0.9999998
30.9000000	0.9999998
31.0000000	0.9999998
31.1000000	0.9999998
31.2000000	0.9999997
31.3000000	0.9999997
31.4000000	0.9999997
31.5000000	0.9999997
31.6000000	0.9999996
31.7000000	0.9999996
31.8000000	0.9999995
31.9000000	0.9999995
32.0000000	0.9999995
32.1000000	0.9999994
32.2000000	0.9999993
32.3000000	0.9999993
32.4000000	0.9999992
32.5000000	0.9999991
32.6000000	0.9999991
32.7000000	0.9999990
32.8000000	0.9999989
32.9000000	0.9999988
33.0000000	0.9999987
33.1000000	0.9999985
33.2000000	0.9999984
33.3000000	0.9999982
33.4000000	0.9999981
33.5000000	0.9999979
33.6000000	0.9999977
33.7000000	0.9999975
33.8000000	0.9999972
33.9000000	0.9999970
34.0000000	0.9999967
34.1000000	0.9999964
34.2000000	0.9999960
34.3000000	0.9999957
34.4000000	0.9999953
34.5000000	0.9999948
34.6000000	0.9999943
34.7000000	0.9999938
34.8000000	0.9999932
34.9000000	0.9999926
35.0000000	0.9999919
35.1000000	0.9999911
35.2000000	0.9999903
35.3000000	0.9999893
35.4000000	0.9999883
35.5000000	0.9999872
35.6000000	0.9999860
35.7000000	0.9999847
35.8000000	0.9999833
35.9000000	0.9999817
36.0000000	0.9999800
36.1000000	0.9999781
36.2000000	0.9999760
36.3000000	0.9999738
36.4000000	0.9999713
36.5000000	0.9999686
36.6000000	0.9999656
36.7000000	0.9999624
36.8000000	0.9999588
36.9000000	0.9999549
37.0000000	0.9999507
37.1000000	0.9999460
37.2000000	0.9999410
37.3000000	0.9999354
37.4000000	0.9999293
37.5000000	0.9999226
37.6000000	0.9999153
37.7000000	0.9999074
37.8000000	0.9998986
37.9000000	0.9998891
38.0000000	0.9998786
38.1000000	0.9998672
38.2000000	0.9998546
38.3000000	0.9998409
38.4000000	0.9998260
38.5000000	0.9998095
38.6000000	0.9997916
38.7000000	0.9997720
38.8000000	0.9997505
38.9000000	0.9997269
39.0000000	0.9997012
39.1000000	0.9996730
39.2000000	0.9996422
39.3000000	0.9996085
39.4000000	0.9995716
39.5000000	0.9995312
39.6000000	0.9994870
39.7000000	0.9994386
39.8000000	0.9993857
39.9000000	0.9993278
40.0000000	0.9992644
40.1000000	0.9991951
40.2000000	0.9991192
40.3000000	0.9990361
40.4000000	0.9989452
40.5000000	0.9988458
40.6000000	0.9987369
40.7000000	0.9986178
40.8000000	0.9984874
40.9000000	0.9983447
41.0000000	0.9981885
41.1000000	0.9980176
41.2000000	0.9978304
41.3000000	0.9976256
41.4000000	0.9974015
41.5000000	0.9971560
41.6000000	0.9968874
41.7000000	0.9965933
41.8000000	0.9962713
41.9000000	0.9959187
42.0000000	0.9955327
42.1000000	0.9951100
42.2000000	0.9946470
42.3000000	0.9941400
42.4000000	0.9935847
42.5000000	0.9929764
42.6000000	0.9923099
42.7000000	0.9915797
42.8000000	0.9907794
42.9000000	0.9899024
43.0000000	0.9889410
43.1000000	0.9878869
43.2000000	0.9867309
43.3000000	0.9854630
43.4000000	0.9840719
43.5000000	0.9825453
43.6000000	0.9808694
43.7000000	0.9790290
43.8000000	0.9770073
43.9000000	0.9747854
44.0000000	0.9723424
44.1000000	0.9696550
44.2000000	0.9666971
44.3000000	0.9634393
44.4000000	0.9598488
44.5000000	0.9558885
44.6000000	0.9515163
44.7000000	0.9466848
44.8000000	0.9413397
44.9000000	0.9354190
45.0000000	0.9288511
45.1000000	0.9215535
45.2000000	0.9134297
45.3000000	0.9043666
45.4000000	0.8942299
45.5000000	0.8828589
45.6000000	0.8700585
45.7000000	0.8555890
45.8000000	0.8391496
45.9000000	0.8203561
46.0000000	0.7987035
46.1000000	0.7735055
46.2000000	0.7437860
46.3000000	0.7080666
46.4000000	0.6638865
46.5000000	0.6064777
46.6000000	0.5234907
46.7000000	0.3386812
46.8000000	0.0655889
46.9000000	0.0395249
47.0000000	0.0288758
47.1000000	0.0214573
47.2000000	0.0158719
47.3000000	0.0116112
47.4000000	0.0083787
47.5000000	0.0059569
47.6000000	0.0041707
47.7000000	0.0028757
47.8000000	0.0019530
47.9000000	0.0013071
48.0000000	0.0008625
48.1000000	0.0005615
48.2000000	0.0003609
48.3000000	0.0002292
48.4000000	0.0001439
48.5000000	0.0000893
48.6000000	0.0000549
48.7000000	0.0000334
48.8000000	0.0000201
48.9000000	0.0000120
49.0000000	0.0000071
49.1000000	0.0000042
49.2000000	0.0000024
49.3000000	0.0000014
49.4000000	0.0000008
49.5000000	0.0000005
49.6000000	0.0000003
49.7000000	0.0000001
49.8000000	0.0000001
49.9000000	0.0000000
50.0000000	0.0000000
50.1000000	0.0000000
50.2000000	0.0000000
50.3000000	0.0000000
50.4000000	0.0000000
50.5000000	0.0000000
50.6000000	0.0000000
50.7000000	0.0000000
50.8000000	0.0000000
50.9000000	0.0000000
51.0000000	0.0000000
51.1000000	0.0000000
51.2000000	0.0000000
51.3000000	0.0000000
51.4000000	0.0000000
51.5000000	0.0000000
51.6000000	0.0000000
51.7000000	0.0000000
51.8000000	0.0000000
51.9000000	0.0000000
52.0000000	0.0000000
52.1000000	0.0000000
52.2000000	0.0000000
52.3000000	0.0000000
52.4000000	0.0000000
52.5000000	0.0000000
52.6000000	0.0000000
52.7000000	0.0000000
52.8000000	0.0000000
52.9000000	0.0000000
53.0000000	0.0000000
53.1000000	0.0000000
53.2000000	0.0000000
53.3000000	0.0000000
53.4000000	0.0000000
53.5000000	0.0000000
53.6000000	0.0000000
53.7000000	0.0000000
53.8000000	0.0000000
53.9000000	0.0000000
54.0000000	0.0000000
54.1000000	0.0000000
54.2000000	0.0000000
54.3000000	0.0000000
54.4000000	0.0000000
54.5000000	0.0000000
54.6000000	0.0000000
54.7000000	0.0000000
54.8000000	0.0000000
54.9000000	0.0000000
55.0000000	0.0000000
55.1000000	0.0000000
55.2000000	0.0000000
55.3000000	0.0000000
55.4000000	0.0000000
55.5000000	0.0000000
55.6000000	0.0000000
55.7000000	0.0000000
55.8000000	0.0000000
55.9000000	0.0000000
56.0000000	0.0000000
56.1000000	0.0000000
56.2000000	0.0000000
56.3000000	0.0000000
56.4000000	0.0000000
56.5000000	0.0000000
56.6000000	0.0000000
56.7000000	0.0000000
56.8000000	0.0000000
56.9000000	0.0000000
57.0000000	0.0000000
57.1000000	0.0000000
57.2000000	0.0000000
57.3000000	0.0000000
57.4000000	0.0000000
57.5000000	0.0000000
57.6000000	0.0000000
57.7000000	0.0000000
57.8000000	0.0000000
57.9000000	0.0000000
58.0000000	0.0000000
58.1000000	0.0000000
58.2000000	0.0000000
58.3000000	0.0000000
58.4000000	0.0000000
58.5000000	0.0000000
58.6000000	0.0000000
58.7000000	0.0000000
58.8000000	0.0000000
58.9000000	0.0000000
59.0000000	0.0000000
59.1000000	0.0000000
59.2000000	0.0000000
59.3000000	0.0000000
59.4000000	0.0000000
59.5000000	0.0000000
59.6000000	0.0000000
59.7000000	0.0000000
59.8000000	0.0000000
59.9000000	0.0000000
60.0000000	0.0000000
60.1000000	0.0000000
60.2000000	0.0000000
60.3000000	0.0000000
60.4000000	0.0000000
60.5000000	0.0000000
60.6000000	0.0000000
60.7000000	0.0000000
60.8000000	0.0000000
60.9000000	0.0000000
61.0000000	0.0000000
61.1000000	0.0000000
61.2000000	0.0000000
61.3000000	0.0000000
61.4000000	0.0000000
61.5000000	0.0000000
61.6000000	0.0000000
61.7000000	0.0000000
61.8000000	0.0000000
61.9000000	0.0000000
62.0000000	0.0000000
62.1000000	0.0000000
62.2000000	0.0000000
62.3000000	0.0000000
62.4000000	0.0000000
62.5000000	0.0000000
62.6000000	0.0000000
62.7000000	0.0000000
62.8000000	0.0000000
62.9000000	0.0000000
63.0000000	0.0000000
63.1000000	0.0000000
63.2000000	0.0000000
63.3000000	0.0000000
63.4000000	0.0000000
63.5000000	0.0000000
63.6000000	0.0000000
63.7000000	0.0000000
63.8000000	0.0000000
63.9000000	0.0000000
64.0000000	0.0000000
64.1000000	0.0000000
64.2000000	0.0000000
64.3000000	0.0000000
64.4000000	0.0000000
64.5000000	0.0000000
64.6000000	0.0000000
64.7000000	0.0000000
64.8000000	0.0000000
64.9000000	0.0000000
65.0000000	0.0000000
65.1000000	0.0000000
65.2000000	0.0000000
65.3000000	0.0000000
65.4000000	0.0000000
65.5000000	0.0000000
65.6000000	0.0000000
65.7000000	0.0000000
65.8000000	0.0000000
65.9000000	0.0000000
66.0000000	0.0000000
66.1000000	0.0000000
66.2000000	0.0000000
66.3000000	0.0000000
66.4000000	0.0000000
66.5000000	0.0000000
66.6000000	0.0000000
66.7000000	0.0000000
66.8000000	0.0000000
66.9000000	0.0000000
67.0000000	0.0000000
67.1000000	0.0000000
67.2000000	0.0000000
67.3000000	0.0000000
67.4000000	0.0000000
67.5000000	0.0000000
67.6000000	0.0000000
67.7000000	0.0000000
67.8000000	0.0000000
67.9000000	0.0000000
68.0000000	0.0000000
68.1000000	0.0000000
68.2000000	0.0000000
68.3000000	0.0000000
68.4000000	0.0000000
68.5000000	0.0000000
68.6000000	0.0000000
68.7000000	0.0000000
68.8000000	0.0000000
68.9000000	0.0000000
69.0000000	0.0000000
69.1000000	0.0000000
69.2000000	0.0000000
69.3000000	0.0000000
69.4000000	0.0000000
69.5000000	0.0000000
69.6000000	0.0000000
69.7000000	0.0000000
69.8000000	0.0000000
69.9000000	0.0000000
70.0000000	0.0000000
70.1000000	0.0000000
70.2000000	0.0000000
70.3000000	0.0000000
70.4000000	0.0000000
70.5000000	0.0000000
70.6000000	0.0000000
70.7000000	0.0000000
70.8000000	0.0000000
70.9000000	0.0000000
71.0000000	0.0000000
71.1000000	0.0000000
71.2000000	0.0000000
71.3000000	0.0000000
71.4000000	0.0000000
71.5000000	0.0000000
71.6000000	0.0000000
71.7000000	0.0000000
71.8000000	0.0000000
71.9000000	0.0000000
72.0000000	0.0000000
72.1000000	0.0000000
72.2000000	0.0000000
72.3000000	0.0000000
72.4000000	0.0000000
72.5000000	0.0000000
72.6000000	0.0000000
72.7000000	0.0000000
72.8000000	0.0000000
72.9000000	0.0000000
73.0000000	0.0000000
73.1000000	0.0000000
73.2000000	0.0000000
73.3000000	0.0000000
73.4000000	0.0000000
73.5000000	0.0000000
73.6000000	0.0000000
73.7000000	0.0000000
73.8000000	0.0000000
73.9000000	0.0000000
74.0000000	0.0000000
74.1000000	0.0000000
74.2000000	0.0000000
74.3000000	0.0000000
74.4000000	0.0000000
74.5000000	0.0000000
74.6000000	0.0000000
74.7000000	0.0000000
74.8000000	0.0000000
74.9000000	0.0000000
75.0000000	0.0000000
75.1000000	0.0000000
75.2000000	0.0000000
75.3000000	0.0000000
75.4000000	0.0000000
75.5000000	0.0000000
75.6000000	0.0000000
75.7000000	0.0000000
75.8000000	0.0000000
75.9000000	0.0000000
76.0000000	0.0000000
76.1000000	0.0000000
76.2000000	0.0000000
76.3000000	0.0000000
76.4000000	0.0000000
76.5000000	0.0000000
76.6000000	0.0000000
76.7000000	0.0000000
76.8000000	0.0000000
76.9000000	0.0000000
77.0000000	0.0000000
77.1000000	0.0000000
77.2000000	0.0000000
77.3000000	0.0000000
77.4000000	0.0000000
77.5000000	0.0000000
77.6000000	0.0000000
77.7000000	0.0000000
77.8000000	0.0000000
77.9000000	0.0000000
78.0000000	0.0000000
78.1000000	0.0000000
78.2000000	0.0000000
78.3000000	0.0000000
78.4000000	0.0000000
78.5000000	0.0000000
78.6000000	0.0000000
78.7000000	0.0000000
78.8000000	0.0000000
78.9000000	0.0000000
79.0000000	0.0000000
79.1000000	0.0000000
79.2000000	0.0000000
79.3000000	0.0000000
79.4000000	0.0000000
79.5000000	0.0000000
79.6000000	0.0000000
79.7000000	0.0000000
79.8000000	0.0000000
79.9000000	0.0000000
80.0000000	0.0000000
80.1000000	0.0000000
80.2000000	0.0000000
80.3000000	0.0000000
80.4000000	0.0000000
80.5000000	0.0000000
80.6000000	0.0000000
80.7000000	0.0000000
80.8000000	0.0000000
80.9000000	0.0000000
81.0000000	0.0000000
81.1000000	0.0000000
81.2000000	0.0000000
81.3000000	0.0000000
81.4000000	0.0000000
81.5000000	0.0000000
81.6000000	0.0000000
81.7000000	0.0000000
81.8000000	0.0000000
81.9000000	0.0000000
82.0000000	0.0000000
82.1000000	0.0000000
82.2000000	0.0000000
82.3000000	0.0000000
82.4000000	0.0000000
82.5000000	0.0000000
82.6000000	0.0000000
82.7000000	0.0000000
82.8000000	0.0000000
82.9000000	0.0000000
83.0000000	0.0000000
83.1000000	0.0000000
83.2000000	0.0000000
83.3000000	0.0000000
83.4000000	0.0000000
83.5000000	0.0000000
83.6000000	0.0000000
83.7000000	0.0000000
83.8000000	0.0000000
83.9000000	0.0000000
84.0000000	0.0000000
84.1000000	0.0000000
84.2000000	0.0000000
84.3000000	0.0000000
84.4000000	0.0000000
84.5000000	0.0000000
84.6000000	0.0000000
84.7000000	0.0000000
84.8000000	0.0000000
84.9000000	0.0000000
85.0000000	0.0000000
85.1000000	0.0000000
85.2000000	0.0000000
85.3000000	0.0000000
85.4000000	0.0000000
85.5000000	0.0000000
85.6000000	0.0000000
85.7000000	0.0000000
85.8000000	0.0000000
85.9000000	0.0000000
86.0000000	0.0000000
86.1000000	0.0000000
86.2000000	0.0000000
86.3000000	0.0000000
86.4000000	0.0000000
86.5000000	0.0000000
86.6000000	0.0000000
86.7000000	0.0000000
86.8000000	0.0000000
86.9000000	0.0000000
87.0000000	0.0000000
87.1000000	0.0000000
87.2000000	0.0000000
87.3000000	0.0000000
87.4000000	0.0000000
87.5000000	0.0000000
87.6000000	0.0000000
87.7000000	0.0000000
87.8000000	0.0000000
87.9000000	0.0000000
88.0000000	0.0000000
88.1000000	0.0000000
88.2000000	0.0000000
88.3000000	0.0000000
88.4000000	0.0000000
88.5000000	0.0000000
88.6000000	0.0000000
88.7000000	0.0000000
88.8000000	0.0000000
88.9000000	0.0000000
89.0000000	0.0000000
89.1000000	0.0000000
89.2000000	0.0000000
89.3000000	0.0000000
89.4000000	0.0000000
89.5000000	0.0000000
89.6000000	0.0000000
89.7000000	0.0000000
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_6_mag.dat <==
5.4000000	0.8942299
5.5000000	0.8828589
5.6000000	0.8700585
5.7000000	0.8555890
5.8000000	0.8391496
5.9000000	0.8203561
6.0000000	0.7987035
6.1000000	0.7735055
6.2000000	0.7437860
6.3000000	0.7080666
6.4000000	0.6638865
6.5000000	0.6064777
6.6000000	0.5234907
6.7000000	0.3386812
6.8000000	0.0655889
6.9000000	0.0395249
7.0000000	0.0288758
7.1000000	0.0214573
7.2000000	0.0158719
7.3000000	0.0116112
7.4000000	0.0083787
7.5000000	0.0059569
7.6000000	0.0041707
7.7000000	0.0028757
7.8000000	0.0019530
7.9000000	0.0013071

==> travellingwavesolution_7.dat <==
0.0000000	1.0000000
0.1000000	1.0000000
0.2000000	1.0000000
0.3000000	1.0000000
0.4000000	1.0000000
0.5000000	1.0000000
0.6000000	1.0000000
0.7000000	1.0000000
0.8000000	1.0000000
0.9000000	1.0000000
1.0000000	1.0000000
1.1000000	1.0000000
1.2000000	1.0000000
1.3000000	1.0000000
1.4000000	1.0000000
1.5000000	1.0000000
1.6000000	1.0000000
1.7000000	1.0000000
1.8000000	1.0000000
1.9000000	1.0000000
2.0000000	1.0000000
2.1000000	1.0000000
2.2000000	1.0000000
2.3000000	1.0000000
2.4000000	1.0000000
2.5000000	1.0000000
2.6000000	1.0000000
2.7000000	1.0000000
2.8000000	1.0000000
2.9000000	1.0000000
3.0000000	1.0000000
3.1000000	1.0000000
3.2000000	1.0000000
3.3000000	1.0000000
3.4000000	1.0000000
3.5000000	1.0000000
3.6000000	1.0000000
3.7000000	1.0000000
3.8000000	1.0000000
3.9000000	1.0000000
4.0000000	1.0000000
4.1000000	1.0000000
4.2000000	1.0000000
4.3000000	1.0000000
4.4000000	1.0000000
4.5000000	1.0000000
4.6000000	1.0000000
4.7000000	1.0000000
4.8000000	1.0000000
4.9000000	1.0000000
5.0000000	1.0000000
5.1000000	1.0000000
5.2000000	1.0000000
5.3000000	1.0000000
5.4000000	1.0000000
5.5000000	1.0000000
5.6000000	1.0000000
5.7000000	1.0000000
5.8000000	1.0000000
5.9000000	1.0000000
6.0000000	1.0000000
6.1000000	1.0000000
6.2000000	1.0000000
6.3000000	1.0000000
6.4000000	1.0000000
6.5000000	1.0000000
6.6000000	1.0000000
6.7000000	1.0000000
6.8000000	1.0000000
6.9000000	1.0000000
7.0000000	1.0000000
7.1000000	1.0000000
7.2000000	1.0000000
7.3000000	1.0000000
7.4000000	1.0000000
7.5000000	1.0000000
7.6000000	1.0000000
7.7000000	1.0000000
7.8000000	1.0000000
7.9000000	1.0000000
8.0000000	1.0000000
8.1000000	1.0000000
8.2000000	1.0000000
8.3000000	1.0000000
8.4000000	1.0000000
8.5000000	1.0000000
8.6000000	1.0000000
8.7000000	1.0000000
8.8000000	1.0000000
8.9000000	1.0000000
9.0000000	1.0000000
9.1000000	1.0000000
9.2000000	1.0000000
9.3000000	1.0000000
9.4000000	1.0000000
9.5000000	1.0000000
9.6000000	1.0000000
9.7000000	1.0000000
9.8000000	1.0000000
9.9000000	1.0000000
10.0000000	1.0000000
10.1000000	1.0000000
10.2000000	1.0000000
10.3000000	1.0000000
10.4000000	1.0000000
10.5000000	1.0000000
10.6000000	1.0000000
10.7000000	1.0000000
10.8000000	1.0000000
10.9000000	1.0000000
11.0000000	1.0000000
11.1000000	1.0000000
11.2000000	1.0000000
11.3000000	1.0000000
11.4000000	1.0000000
11.5000000	1.0000000
11.6000000	1.0000000
11.7000000	1.0000000
11.8000000	1.0000000
11.9000000	1.0000000
12.0000000	1.0000000
12.1000000	1.0000000
12.2000000	1.0000000
12.3000000	1.0000000
12.4000000	1.0000000
12.5000000	1.0000000
12.6000000	1.0000000
12.7000000	1.0000000
12.8000000	1.0000000
12.9000000	1.0000000
13.0000000	1.0000000
13.1000000	1.0000000
13.2000000	1.0000000
13.3000000	1.0000000
13.4000000	1.0000000
13.5000000	1.0000000
13.6000000	1.0000000
13.7000000	1.0000000
13.8000000	1.0000000
13.9000000	1.0000000
14.0000000	1.0000000
14.1000000	1.0000000
14.2000000	1.0000000
14.3000000	1.0000000
14.4000000	1.0000000
14.5000000	1.0000000
14.6000000	1.0000000
14.7000000	1.0000000
14.8000000	1.0000000
14.9000000	1.0000000
15.0000000	1.0000000
15.1000000	1.0000000
15.2000000	1.0000000
15.3000000	1.0000000
15.4000000	1.0000000
15.5000000	1.0000000
15.6000000	1.0000000
15.7000000	1.0000000
15.8000000	1.0000000
15.9000000	1.0000000
16.0000000	1.0000000
16.1000000	1.0000000
16.2000000	1.0000000
16.3000000	1.0000000
16.4000000	1.0000000
16.5000000	1.0000000
16.6000000	1.0000000
16.7000000	1.0000000
16.8000000	1.0000000
16.9000000	1.0000000
17.0000000	1.0000000
17.1000000	1.0000000
17.2000000	1.0000000
17.3000000	1.0000000
17.4000000	1.0000000
17.5000000	1.0000000
17.6000000	1.0000000
17.7000000	1.0000000
17.8000000	1.0000000
17.9000000	1.0000000
18.0000000	1.0000000
18.1000000	1.0000000
18.2000000	1.0000000
18.3000000	1.0000000
18.4000000	1.0000000
18.5000000	1.0000000
18.6000000	1.0000000
18.7000000	1.0000000
18.8000000	1.0000000
18.9000000	1.0000000
19.0000000	1.0000000
19.1000000	1.0000000
19.2000000	1.0000000
19.3000000	1.0000000
19.4000000	1.0000000
19.5000000	1.0000000
19.6000000	1.0000000
19.7000000	1.0000000
19.8000000	1.0000000
19.9000000	1.0000000
20.0000000	1.0000000
20.1000000	1.0000000
20.2000000	1.0000000
20.3000000	1.0000000
20.4000000	1.0000000
20.5000000	1.0000000
20.6000000	1.0000000
20.7000000	1.0000000
20.8000000	1.0000000
20.9000000	1.0000000
21.0000000	1.0000000
21.1000000	1.0000000
21.2000000	1.0000000
21.3000000	1.0000000
21.4000000	1.0000000
21.5000000	1.0000000
21.6000000	1.0000000
21.7000000	1.0000000
21.8000000	1.0000000
21.9000000	1.0000000
22.0000000	1.0000000
22.1000000	1.0000000
22.2000000	1.0000000
22.3000000	1.0000000
22.4000000	1.0000000
22.5000000	1.0000000
22.6000000	1.0000000
22.7000000	1.0000000
22.8000000	1.0000000
22.9000000	1.0000000
23.0000000	1.0000000
23.1000000	1.0000000
23.2000000	1.0000000
23.3000000	1.0000000
23.4000000	1.0000000
23.5000000	1.0000000
23.6000000	1.0000000
23.7000000	1.0000000
23.8000000	1.0000000
23.9000000	1.0000000
24.0000000	1.0000000
24.1000000	1.0000000
24.2000000	1.0000000
24.3000000	1.0000000
24.4000000	1.0000000
24.5000000	1.0000000
24.6000000	1.0000000
24.7000000	1.0000000
24.8000000	1.0000000
24.9000000	1.0000000
25.0000000	1.0000000
25.1000000	1.0000000
25.2000000	1.0000000
25.3000000	1.0000000
25.4000000	1.0000000
25.5000000	1.0000000
25.6000000	1.0000000
25.7000000	1.0000000
25.8000000	1.0000000
25.9000000	1.0000000
26.0000000	1.0000000
26.1000000	1.0000000
26.2000000	1.0000000
26.3000000	1.0000000
26.4000000	1.0000000
26.5000000	1.0000000
26.6000000	1.0000000
26.7000000	1.0000000
26.8000000	1.0000000
26.9000000	1.0000000
27.0000000	1.0000000
27.1000000	1.0000000
27.2000000	1.0000000
27.3000000	1.0000000
27.4000000	1.0000000
27.5000000	1.0000000
27.6000000	1.0000000
27.7000000	1.0000000
27.8000000	1.0000000
27.9000000	1.0000000
28.0000000	1.0000000
28.1000000	1.0000000
28.2000000	1.0000000
28.3000000	1.0000000
28.4000000	1.0000000
28.5000000	1.0000000
28.6000000	1.0000000
28.7000000	1.0000000
28.8000000	1.0000000
28.9000000	1.0000000
29.0000000	1.0000000
29.1000000	1.0000000
29.2000000	1.0000000
29.3000000	1.0000000
29.4000000	1.0000000
29.5000000	1.0000000
29.6000000	1.0000000
29.7000000	1.0000000
29.8000000	1.0000000
29.9000000	1.0000000
30.0000000	1.0000000
30.1000000	1.0000000
30.2000000	1.0000000
30.3000000	1.0000000
30.4000000	1.0000000
30.5000000	1.0000000
30.6000000	1.0000000
30.7000000	1.0000000
30.8000000	1.0000000
30.9000000	1.0000000
31.0000000	1.0000000
31.1000000	1.0000000
31.2000000	1.0000000
31.3000000	1.0000000
31.4000000	1.0000000
31.5000000	1.0000000
31.6000000	1.0000000
31.7000000	1.0000000
31.8000000	1.0000000
31.9000000	1.0000000
32.0000000	1.0000000
32.1000000	1.0000000
32.2000000	1.0000000
32.3000000	1.0000000
32.4000000	1.0000000
32.5000000	1.0000000
32.6000000	1.0000000
32.7000000	1.0000000
32.8000000	1.0000000
32.9000000	1.0000000
33.0000000	1.0000000
33.1000000	1.0000000
33.2000000	1.0000000
33.3000000	1.0000000
33.4000000	1.0000000
33.5000000	1.0000000
33.6000000	1.0000000
33.7000000	1.0000000
33.8000000	1.0000000
33.9000000	1.0000000
34.0000000	1.0000000
34.1000000	1.0000000
34.2000000	1.0000000
34.3000000	1.0000000
34.4000000	1.0000000
34.5000000	1.0000000
34.6000000	1.0000000
34.7000000	1.0000000
34.8000000	1.0000000
34.9000000	1.0000000
35.0000000	1.0000000
35.1000000	1.0000000
35.2000000	1.0000000
35.3000000	1.0000000
35.4000000	1.0000000
35.5000000	1.0000000
35.6000000	1.0000000
35.7000000	1.0000000
35.8000000	1.0000000
35.9000000	1.0000000
36.0000000	1.0000000
36.1000000	0.9999999
36.2000000	0.9999999
36.3000000	0.9999999
36.4000000	0.9999999
36.5000000	0.9999999
36.6000000	0.9999999
36.7000000	0.9999999
36.8000000	0.9999999
36.9000000	0.9999999
37.0000000	0.9999999
37.1000000	0.9999999
37.2000000	0.9999999
37.3000000	0.9999999
37.4000000	0.9999998
37.5000000	0.9999998
37.6000000	0.9999998
37.7000000	0.9999998
37.8000000	0.9999998
37.9000000	0.9999998
38.0000000	0.9999997
38.1000000	0.9999997
38.2000000	0.9999997
38.3000000	0.9999996
38.4000000	0.9999996
38.5000000	0.9999996
38.6000000	0.9999995
38.7000000	0.9999995
38.8000000	0.9999994
38.9000000	0.9999994
39.0000000	0.9999993
39.1000000	0.9999993
39.2000000	0.9999992
39.3000000	0.9999991
39.4000000	0.9999991
39.5000000	0.9999990
39.6000000	0.9999989
39.7000000	0.9999988
39.8000000	0.9999987
39.9000000	0.9999985
40.0000000	0.9999984
40.1000000	0.9999982
40.2000000	0.9999981
40.3000000	0.9999979
40.4000000	0.9999977
40.5000000	0.9999975
40.6000000	0.9999973
40.7000000	0.9999970
40.8000000	0.9999967
40.9000000	0.9999964
41.0000000	0.9999961
41.1000000	0.9999957
41.2000000	0.9999953
41.3000000	0.9999949
41.4000000	0.9999944
41.5000000	0.9999939
41.6000000	0.9999933
41.7000000	0.9999927
41.8000000	0.9999921
41.9000000	0.9999913
42.0000000	0.9999905
42.1000000	0.9999896
42.2000000	0.9999887
42.3000000	0.9999876
42.4000000	0.9999865
42.5000000	0.9999852
42.6000000	0.9999838
42.7000000	0.9999823
42.8000000	0.9999807
42.9000000	0.9999789
43.0000000	0.9999769
43.1000000	0.9999748
43.2000000	0.9999725
43.3000000	0.9999699
43.4000000	0.9999671
43.5000000	0.9999641
43.6000000	0.9999607
43.7000000	0.9999571
43.8000000	0.9999531
43.9000000	0.9999488
44.0000000	0.9999440
44.1000000	0.9999388
44.2000000	0.9999332
44.3000000	0.9999270
44.4000000	0.9999202
44.5000000	0.9999128
44.6000000	0.9999047
44.7000000	0.9998959
44.8000000	0.9998862
44.9000000	0.9998757
45.0000000	0.9998642
45.1000000	0.9998516
45.2000000	0.9998378
45.3000000	0.9998228
45.4000000	0.9998064
45.5000000	0.9997884
45.6000000	0.9997688
45.7000000	0.9997474
45.8000000	0.9997240
45.9000000	0.9996984
46.0000000	0.9996704
46.1000000	0.9996399
46.2000000	0.9996065
46.3000000	0.9995701
46.4000000	0.9995302
46.5000000	0.9994867
46.6000000	0.9994391
46.7000000	0.9993872
46.8000000	0.9993304
46.9000000	0.9992683
47.0000000	0.9992005
47.1000000	0.9991265
47.2000000	0.9990455
47.3000000	0.9989570
47.4000000	0.9988604
47.5000000	0.9987548
47.6000000	0.9986393
47.7000000	0.9985132
47.8000000	0.9983754
47.9000000	0.9982247
48.0000000	0.9980601
48.1000000	0.9978802
48.2000000	0.9976836
48.3000000	0.9974687
48.4000000	0.9972338
48.5000000	0.9969771
48.6000000	0.9966965
48.7000000	0.9963897
48.8000000	0.9960544
48.9000000	0.9956878
49.0000000	0.9952870
49.1000000	0.9948487
49.2000000	0.9943695
49.3000000	0.9938455
49.4000000	0.9932724
49.5000000	0.9926455
49.6000000	0.9919598
49.7000000	0.9912096
49.8000000	0.9903887
49.9000000	0.9894904
50.0000000	0.9885072
50.1000000	0.9874309
50.2000000	0.9862523
50.3000000	0.9849616
50.4000000	0.9835478
50.5000000	0.9819986
50.6000000	0.9803005
50.7000000	0.9784388
50.8000000	0.9763969
50.9000000	0.9741564
51.0000000	0.9716970
51.1000000	0.9689960
51.2000000	0.9660280
51.3000000	0.9627647
51.4000000	0.9591743
51.5000000	0.9552210
51.6000000	0.9508645
51.7000000	0.9460593
51.8000000	0.9407533
51.9000000	0.9348876
52.0000000	0.9283941
52.1000000	0.9211948
52.2000000	0.9131987
52.3000000	0.9042998
52.4000000	0.8943729
52.5000000	0.8832689
52.6000000	0.8708086
52.7000000	0.8567729
52.8000000	0.8408899
52.9000000	0.8228154
53.0000000	0.8021023
53.1000000	0.7781513
53.2000000	0.7501249
53.3000000	0.7167874
53.4000000	0.6761705
53.5000000	0.6247647
53.6000000	0.5550012
53.7000000	0.4419434
53.8000000	0.1586940
53.9000000	0.0839221
54.0000000	0.0687750
54.1000000	0.0552067
54.2000000	0.0438336
54.3000000	0.0344062
54.4000000	0.0266784
54.5000000	0.0204219
54.6000000	0.0154251
54.7000000	0.0114921
54.8000000	0.0084437
54.9000000	0.0061182
55.0000000	0.0043727
55.1000000	0.0030836
55.2000000	0.0021466
55.3000000	0.0014760
55.4000000	0.0010030
55.5000000	0.0006742
55.6000000	0.0004485
55.7000000	0.0002955
55.8000000	0.0001930
55.9000000	0.0001250
56.0000000	0.0000803
56.1000000	0.0000512
56.2000000	0.0000325
56.3000000	0.0000204
56.4000000	0.0000128
56.5000000	0.0000080
56.6000000	0.0000049
56.7000000	0.0000030
56.8000000	0.0000019
56.9000000	0.0000011
57.0000000	0.0000007
57.1000000	0.0000004
57.2000000	0.0000003
57.3000000	0.0000001
57.4000000	0.0000001
57.5000000	0.0000001
57.6000000	0.0000000
57.7000000	0.0000000
57.8000000	0.0000000
57.9000000	0.0000000
58.0000000	0.0000000
58.1000000	0.0000000
58.2000000	0.0000000
58.3000000	0.0000000
58.4000000	0.0000000
58.5000000	0.0000000
58.6000000	0.0000000
58.7000000	0.0000000
58.8000000	0.0000000
58.9000000	0.0000000
59.0000000	0.0000000
59.1000000	0.0000000
59.2000000	0.0000000
59.3000000	0.0000000
59.4000000	0.0000000
59.5000000	0.0000000
59.6000000	0.0000000
59.7000000	0.0000000
59.8000000	0.0000000
59.9000000	0.0000000
60.0000000	0.0000000
60.1000000	0.0000000
60.2000000	0.0000000
60.3000000	0.0000000
60.4000000	0.0000000
60.5000000	0.0000000
60.6000000	0.0000000
60.7000000	0.0000000
60.8000000	0.0000000
60.9000000	0.0000000
61.0000000	0.0000000
61.1000000	0.0000000
61.2000000	0.0000000
61.3000000	0.0000000
61.4000000	0.0000000
61.5000000	0.0000000
61.6000000	0.0000000
61.7000000	0.0000000
61.8000000	0.0000000
61.9000000	0.0000000
62.0000000	0.0000000
62.1000000	0.0000000
62.2000000	0.0000000
62.3000000	0.0000000
62.4000000	0.0000000
62.5000000	0.0000000
62.6000000	0.0000000
62.7000000	0.0000000
62.8000000	0.0000000
62.9000000	0.0000000
63.0000000	0.0000000
63.1000000	0.0000000
63.2000000	0.0000000
63.3000000	0.0000000
63.4000000	0.0000000
63.5000000	0.0000000
63.6000000	0.0000000
63.7000000	0.0000000
63.8000000	0.0000000
63.9000000	0.0000000
64.0000000	0.0000000
64.1000000	0.0000000
64.2000000	0.0000000
64.3000000	0.0000000
64.4000000	0.0000000
64.5000000	0.0000000
64.6000000	0.0000000
64.7000000	0.0000000
64.8000000	0.0000000
64.9000000	0.0000000
65.0000000	0.0000000
65.1000000	0.0000000
65.2000000	0.0000000
65.3000000	0.0000000
65.4000000	0.0000000
65.5000000	0.0000000
65.6000000	0.0000000
65.7000000	0.0000000
65.8000000	0.0000000
65.9000000	0.0000000
66.0000000	0.0000000
66.1000000	0.0000000
66.2000000	0.0000000
66.3000000	0.0000000
66.4000000	0.0000000
66.5000000	0.0000000
66.6000000	0.0000000
66.7000000	0.0000000
66.8000000	0.0000000
66.9000000	0.0000000
67.0000000	0.0000000
67.1000000	0.0000000
67.2000000	0.0000000
67.3000000	0.0000000
67.4000000	0.0000000
67.5000000	0.0000000
67.6000000	0.0000000
67.7000000	0.0000000
67.8000000	0.0000000
67.9000000	0.0000000
68.0000000	0.0000000
68.1000000	0.0000000
68.2000000	0.0000000
68.3000000	0.0000000
68.4000000	0.0000000
68.5000000	0.0000000
68.6000000	0.0000000
68.7000000	0.0000000
68.8000000	0.0000000
68.9000000	0.0000000
69.0000000	0.0000000
69.1000000	0.0000000
69.2000000	0.0000000
69.3000000	0.0000000
69.4000000	0.0000000
69.5000000	0.0000000
69.6000000	0.0000000
69.7000000	0.0000000
69.8000000	0.0000000
69.9000000	0.0000000
70.0000000	0.0000000
70.1000000	0.0000000
70.2000000	0.0000000
70.3000000	0.0000000
70.4000000	0.0000000
70.5000000	0.0000000
70.6000000	0.0000000
70.7000000	0.0000000
70.8000000	0.0000000
70.9000000	0.0000000
71.0000000	0.0000000
71.1000000	0.0000000
71.2000000	0.0000000
71.3000000	0.0000000
71.4000000	0.0000000
71.5000000	0.0000000
71.6000000	0.0000000
71.7000000	0.0000000
71.8000000	0.0000000
71.9000000	0.0000000
72.0000000	0.0000000
72.1000000	0.0000000
72.2000000	0.0000000
72.3000000	0.0000000
72.4000000	0.0000000
72.5000000	0.0000000
72.6000000	0.0000000
72.7000000	0.0000000
72.8000000	0.0000000
72.9000000	0.0000000
73.0000000	0.0000000
73.1000000	0.0000000
73.2000000	0.0000000
73.3000000	0.0000000
73.4000000	0.0000000
73.5000000	0.0000000
73.6000000	0.0000000
73.7000000	0.0000000
73.8000000	0.0000000
73.9000000	0.0000000
74.0000000	0.0000000
74.1000000	0.0000000
74.2000000	0.0000000
74.3000000	0.0000000
74.4000000	0.0000000
74.5000000	0.0000000
74.6000000	0.0000000
74.7000000	0.0000000
74.8000000	0.0000000
74.9000000	0.0000000
75.0000000	0.0000000
75.1000000	0.0000000
75.2000000	0.0000000
75.3000000	0.0000000
75.4000000	0.0000000
75.5000000	0.0000000
75.6000000	0.0000000
75.7000000	0.0000000
75.8000000	0.0000000
75.9000000	0.0000000
76.0000000	0.0000000
76.1000000	0.0000000
76.2000000	0.0000000
76.3000000	0.0000000
76.4000000	0.0000000
76.5000000	0.0000000
76.6000000	0.0000000
76.7000000	0.0000000
76.8000000	0.0000000
76.9000000	0.0000000
77.0000000	0.0000000
77.1000000	0.0000000
77.2000000	0.0000000
77.3000000	0.0000000
77.4000000	0.0000000
77.5000000	0.0000000
77.6000000	0.0000000
77.7000000	0.0000000
77.8000000	0.0000000
77.9000000	0.0000000
78.0000000	0.0000000
78.1000000	0.0000000
78.2000000	0.0000000
78.3000000	0.0000000
78.4000000	0.0000000
78.5000000	0.0000000
78.6000000	0.0000000
78.7000000	0.0000000
78.8000000	0.0000000
78.9000000	0.0000000
79.0000000	0.0000000
79.1000000	0.0000000
79.2000000	0.0000000
79.3000000	0.0000000
79.4000000	0.0000000
79.5000000	0.0000000
79.6000000	0.0000000
79.7000000	0.0000000
79.8000000	0.0000000
79.9000000	0.0000000
80.0000000	0.0000000
80.1000000	0.0000000
80.2000000	0.0000000
80.3000000	0.0000000
80.4000000	0.0000000
80.5000000	0.0000000
80.6000000	0.0000000
80.7000000	0.0000000
80.8000000	0.0000000
80.9000000	0.0000000
81.0000000	0.0000000
81.1000000	0.0000000
81.2000000	0.0000000
81.3000000	0.0000000
81.4000000	0.0000000
81.5000000	0.0000000
81.6000000	0.0000000
81.7000000	0.0000000
81.8000000	0.0000000
81.9000000	0.0000000
82.0000000	0.0000000
82.1000000	0.0000000
82.2000000	0.0000000
82.3000000	0.0000000
82.4000000	0.0000000
82.5000000	0.0000000
82.6000000	0.0000000
82.7000000	0.0000000
82.8000000	0.0000000
82.9000000	0.0000000
83.0000000	0.0000000
83.1000000	0.0000000
83.2000000	0.0000000
83.3000000	0.0000000
83.4000000	0.0000000
83.5000000	0.0000000
83.6000000	0.0000000
83.7000000	0.0000000
83.8000000	0.0000000
83.9000000	0.0000000
84.0000000	0.0000000
84.1000000	0.0000000
84.2000000	0.0000000
84.3000000	0.0000000
84.4000000	0.0000000
84.5000000	0.0000000
84.6000000	0.0000000
84.7000000	0.0000000
84.8000000	0.0000000
84.9000000	0.0000000
85.0000000	0.0000000
85.1000000	0.0000000
85.2000000	0.0000000
85.3000000	0.0000000
85.4000000	0.0000000
85.5000000	0.0000000
85.6000000	0.0000000
85.7000000	0.0000000
85.8000000	0.0000000
85.9000000	0.0000000
86.0000000	0.0000000
86.1000000	0.0000000
86.2000000	0.0000000
86.3000000	0.0000000
86.4000000	0.0000000
86.5000000	0.0000000
86.6000000	0.0000000
86.7000000	0.0000000
86.8000000	0.0000000
86.9000000	0.0000000
87.0000000	0.0000000
87.1000000	0.0000000
87.2000000	0.0000000
87.3000000	0.0000000
87.4000000	0.0000000
87.5000000	0.0000000
87.6000000	0.0000000
87.7000000	0.0000000
87.8000000	0.0000000
87.9000000	0.0000000
88.0000000	0.0000000
88.1000000	0.0000000
88.2000000	0.0000000
88.3000000	0.0000000
88.4000000	0.0000000
88.5000000	0.0000000
88.6000000	0.0000000
88.7000000	0.0000000
88.8000000	0.0000000
88.9000000	0.0000000
89.0000000	0.0000000
89.1000000	0.0000000
89.2000000	0.0000000
89.3000000	0.0000000
89.4000000	0.0000000
89.5000000	0.0000000
89.6000000	0.0000000
89.7000000	0.0000000
89.8000000	0.0000000
89.9000000	0.0000000
90.0000000	0.0000000
90.1000000	0.0000000
90.2000000	0.0000000
90.3000000	0.0000000
90.4000000	0.0000000
90.5000000	0.0000000
90.6000000	0.0000000
90.7000000	0.0000000
90.8000000	0.0000000
90.9000000	0.0000000
91.0000000	0.0000000
91.1000000	0.0000000
91.2000000	0.0000000
91.3000000	0.0000000
91.4000000	0.0000000
91.5000000	0.0000000
91.6000000	0.0000000
91.7000000	0.0000000
91.8000000	0.0000000
91.9000000	0.0000000
92.0000000	0.0000000
92.1000000	0.0000000
92.2000000	0.0000000
92.3000000	0.0000000
92.4000000	0.0000000
92.5000000	0.0000000
92.6000000	0.0000000
92.7000000	0.0000000
92.8000000	0.0000000
92.9000000	0.0000000
93.0000000	0.0000000
93.1000000	0.0000000
93.2000000	0.0000000
93.3000000	0.0000000
93.4000000	0.0000000
93.5000000	0.0000000
93.6000000	0.0000000
93.7000000	0.0000000
93.8000000	0.0000000
93.9000000	0.0000000
94.0000000	0.0000000
94.1000000	0.0000000
94.2000000	0.0000000
94.3000000	0.0000000
94.4000000	0.0000000
94.5000000	0.0000000
94.6000000	0.0000000
94.7000000	0.0000000
94.8000000	0.0000000
94.9000000	0.0000000
95.0000000	0.0000000
95.1000000	0.0000000
95.2000000	0.0000000
95.3000000	0.0000000
95.4000000	0.0000000
95.5000000	0.0000000
95.6000000	0.0000000
95.7000000	0.0000000
95.8000000	0.0000000
95.9000000	0.0000000
96.0000000	0.0000000
96.1000000	0.0000000
96.2000000	0.0000000
96.3000000	0.0000000
96.4000000	0.0000000
96.5000000	0.0000000
96.6000000	0.0000000
96.7000000	0.0000000
96.8000000	0.0000000
96.9000000	0.0000000
97.0000000	0.0000000
97.1000000	0.0000000
97.2000000	0.0000000
97.3000000	0.0000000
97.4000000	0.0000000
97.5000000	0.0000000
97.6000000	0.0000000
97.7000000	0.0000000
97.8000000	0.0000000
97.9000000	0.0000000
98.0000000	0.0000000
98.1000000	0.0000000
98.2000000	0.0000000
98.3000000	0.0000000
98.4000000	0.0000000
98.5000000	0.0000000
98.6000000	0.0000000
98.7000000	0.0000000
98.8000000	0.0000000
98.9000000	0.0000000
99.0000000	0.0000000
99.1000000	0.0000000
99.2000000	0.0000000
99.3000000	0.0000000
99.4000000	0.0000000
99.5000000	0.0000000
99.6000000	0.0000000
99.7000000	0.0000000
99.8000000	0.0000000
99.9000000	0.0000000
100.0000000	0.0000000


==> travellingwavesolution_7_mag.dat <==
12.4000000	0.8943729
12.5000000	0.8832689
12.6000000	0.8708086
12.7000000	0.8567729
12.8000000	0.8408899
12.9000000	0.8228154
13.0000000	0.8021023
13.1000000	0.7781513
13.2000000	0.7501249
13.3000000	0.7167874
13.4000000	0.6761705
13.5000000	0.6247647
13.6000000	0.5550012
13.7000000	0.4419434
13.8000000	0.1586940
13.9000000	0.0839221
14.0000000	0.0687750
14.1000000	0.0552067
14.2000000	0.0438336
14.3000000	0.0344062
14.4000000	0.0266784
14.5000000	0.0204219
14.6000000	0.0154251
14.7000000	0.0114921
14.8000000	0.0084437
14.9000000	0.0061182
15.0000000	0.0043727
15.1000000	0.0030836
15.2000000	0.0021466
15.3000000	0.0014760
15.4000000	0.0010030
15.5000000	0.0006742

==> travellingwavesolution_speed.dat <==
0.0000000	0.4000000
1.0000000	2.6000000
2.0000000	3.8000000
3.0000000	4.9000000
4.0000000	5.8000000
5.0000000	6.8000000
6.0000000	7.7000000
7.0000000	8.5000000
8.0000000	9.4000000
9.0000000	10.3000000
10.0000000	11.2000000
11.0000000	12.0000000
12.0000000	12.9000000
13.0000000	13.7000000
14.0000000	14.6000000
15.0000000	15.5000000
16.0000000	16.3000000
17.0000000	17.2000000
18.0000000	18.0000000
19.0000000	18.9000000
20.0000000	19.7000000
21.0000000	20.6000000
22.0000000	21.5000000
23.0000000	22.3000000
24.0000000	23.2000000
25.0000000	24.0000000
26.0000000	24.9000000
27.0000000	25.7000000
28.0000000	26.6000000
29.0000000	27.4000000
30.0000000	28.3000000
31.0000000	29.2000000
32.0000000	30.0000000
33.0000000	30.9000000
34.0000000	31.7000000
35.0000000	32.6000000
36.0000000	33.5000000
37.0000000	34.3000000
38.0000000	35.2000000
39.0000000	36.0000000
40.0000000	36.9000000
41.0000000	37.7000000
42.0000000	38.6000000
43.0000000	39.5000000
44.0000000	40.3000000
45.0000000	41.2000000
46.0000000	42.1000000
47.0000000	42.9000000
48.0000000	43.8000000
49.0000000	44.6000000
50.0000000	45.5000000

